On turning waves for the inhomogeneous Muskat problem: a computer-assisted proof

We exhibit a family of graphs that develop turning singularities (i.e. their Lipschitz seminorm blows up and they cease to be a graph, passing from the stable to the unstable regime) for the inhomogeneous, two-phase Muskat problem where the permeability is given by a nonnegative step function. We study the influence of different choices of the permeability and different boundary conditions (both at infinity and considering finite/infinite depth) in the development or prevention of singularities for short time. In the general case (inhomogeneous, confined) we prove a bifurcation diagram concerning the appearance or not of singularities when the depth of the medium and the permeabilities change. The proofs are carried out using a combination of classical analysis techniques and computer-assisted verification.

==> Supplementary_Material_v2/Theorem_4/output/Theorem_4a/all_derivative_neg.dat <==
 0.81250000000  0.82812500000 -0.96875000000 -0.93750000000 [-1.38730384606,-0.00033214532] NEGATIVE
 0.82812500000  0.84375000000 -1.00000000000 -0.96875000000 [-1.51407128943,-0.10732142320] NEGATIVE
 0.82812500000  0.84375000000 -0.96875000000 -0.93750000000 [-1.52291998418,-0.13642256697] NEGATIVE
 0.84375000000  0.85937500000 -1.00000000000 -0.96875000000 [-1.64520024353,-0.23216783109] NEGATIVE
 0.84375000000  0.85937500000 -0.96875000000 -0.93750000000 [-1.65345462557,-0.26213198660] NEGATIVE
 0.85937500000  0.87500000000 -1.00000000000 -0.96875000000 [-1.77150206642,-0.35219092010] NEGATIVE
 0.85937500000  0.87500000000 -0.96875000000 -0.93750000000 [-1.77909655818,-0.38312291701] NEGATIVE
 0.81250000000  0.82812500000 -0.93750000000 -0.90625000000 [-1.39706063470,-0.02799656116] NEGATIVE
 0.81250000000  0.82812500000 -0.90625000000 -0.87500000000 [-1.40714528241,-0.05504472770] NEGATIVE
 0.82812500000  0.84375000000 -0.93750000000 -0.90625000000 [-1.53219732964,-0.16477719527] NEGATIVE
 0.82812500000  0.84375000000 -0.90625000000 -0.87500000000 [-1.54185146423,-0.19244423561] NEGATIVE
 0.84375000000  0.85937500000 -0.93750000000 -0.90625000000 [-1.66220403166,-0.29125784519] NEGATIVE
 0.84375000000  0.85937500000 -0.90625000000 -0.87500000000 [-1.67138686006,-0.31961506357] NEGATIVE
 0.85937500000  0.87500000000 -0.93750000000 -0.90625000000 [-1.78726342628,-0.41311146191] NEGATIVE
 0.85937500000  0.87500000000 -0.90625000000 -0.87500000000 [-1.79592936728,-0.44223904933] NEGATIVE
 0.87500000000  0.89062500000 -1.00000000000 -0.96875000000 [-1.89319361442,-0.46514581813] NEGATIVE
 0.87500000000  0.89062500000 -0.96875000000 -0.93750000000 [-1.90005354314,-0.49716467510] NEGATIVE
 0.89062500000  0.90625000000 -1.00000000000 -0.96875000000 [-2.01048081215,-0.57152963319] NEGATIVE
 0.89062500000  0.90625000000 -0.96875000000 -0.93750000000 [-2.01652070304,-0.60477054538] NEGATIVE
 0.90625000000  0.92187500000 -1.00000000000 -0.96875000000 [-2.12355291874,-0.67278501234] NEGATIVE
 0.90625000000  0.92187500000 -0.96875000000 -0.93750000000 [-2.12867453592,-0.70740166916] NEGATIVE
 0.92187500000  0.93750000000 -1.00000000000 -0.96875000000 [-2.23265152947,-0.76756883195] NEGATIVE
 0.92187500000  0.93750000000 -0.96875000000 -0.93750000000 [-2.23674150683,-0.80373666218] NEGATIVE
 0.87500000000  0.89062500000 -0.93750000000 -0.90625000000 [-1.90757616694,-0.52811926961] NEGATIVE
 0.87500000000  0.89062500000 -0.90625000000 -0.87500000000 [-1.91567408939,-0.55810749294] NEGATIVE
 0.89062500000  0.90625000000 -0.93750000000 -0.90625000000 [-2.02332895812,-0.63680800669] NEGATIVE
 0.89062500000  0.90625000000 -0.90625000000 -0.87500000000 [-2.03080116951,-0.66775841952] NEGATIVE
 0.90625000000  0.92187500000 -0.93750000000 -0.90625000000 [-2.13468831258,-0.74065415163] NEGATIVE
 0.90625000000  0.92187500000 -0.90625000000 -0.87500000000 [-2.14146935735,-0.77268107233] NEGATIVE
 0.92187500000  0.93750000000 -0.93750000000 -0.90625000000 [-2.24186923018,-0.83835390331] NEGATIVE
 0.92187500000  0.93750000000 -0.90625000000 -0.87500000000 [-2.24788482970,-0.87158617394] NEGATIVE
 0.93750000000  0.95312500000 -1.00000000000 -0.96875000000 [-2.33803001496,-0.85580284774] NEGATIVE
 0.93750000000  0.95312500000 -0.96875000000 -0.93750000000 [-2.34095708451,-0.89372201771] NEGATIVE
 0.95312500000  0.96875000000 -1.00000000000 -0.96875000000 [-2.43985987764,-0.93913670322] NEGATIVE
 0.95312500000  0.96875000000 -0.96875000000 -0.93750000000 [-2.44147130898,-0.97903675298] NEGATIVE
 0.96875000000  0.98437500000 -1.00000000000 -0.96875000000 [-2.53847014849,-1.01588124922] NEGATIVE
 0.96875000000  0.98437500000 -0.96875000000 -0.93750000000 [-2.53858774427,-1.05802575583] NEGATIVE
 0.98437500000  1.00000000000 -1.00000000000 -0.96875000000 [-2.63414247425,-1.08602080758] NEGATIVE
 0.98437500000  1.00000000000 -0.96875000000 -0.93750000000 [-2.63255760638,-1.13071330817] NEGATIVE
 0.93750000000  0.95312500000 -0.93750000000 -0.90625000000 [-2.34509322492,-0.92987404776] NEGATIVE
 0.93750000000  0.95312500000 -0.90625000000 -0.87500000000 [-2.35025830726,-0.96445715825] NEGATIVE
 0.95312500000  0.96875000000 -0.93750000000 -0.90625000000 [-2.44449407917,-1.01691702626] NEGATIVE
 0.95312500000  0.96875000000 -0.90625000000 -0.87500000000 [-2.44871106207,-1.05301561808] NEGATIVE
 0.96875000000  0.98437500000 -0.93750000000 -0.90625000000 [-2.54035593858,-1.09785508187] NEGATIVE
 0.96875000000  0.98437500000 -0.90625000000 -0.87500000000 [-2.54351260824,-1.13565565505] NEGATIVE
 0.98437500000  1.00000000000 -0.93750000000 -0.90625000000 [-2.63290733525,-1.17274398254] NEGATIVE
 0.98437500000  1.00000000000 -0.90625000000 -0.87500000000 [-2.63487408402,-1.21245841447] NEGATIVE
 0.79687500000  0.81250000000 -0.78125000000 -0.75000000000 [-1.31127228502,-0.01918397196] NEGATIVE
 0.81250000000  0.82812500000 -0.87500000000 -0.84375000000 [-1.41751955497,-0.08152084832] NEGATIVE
 0.81250000000  0.82812500000 -0.84375000000 -0.81250000000 [-1.42814990109,-0.10746422472] NEGATIVE
 0.82812500000  0.84375000000 -0.87500000000 -0.84375000000 [-1.55183729846,-0.21947556217] NEGATIVE
 0.82812500000  0.84375000000 -0.84375000000 -0.81250000000 [-1.56211546973,-0.24591705872] NEGATIVE
 0.84375000000  0.85937500000 -0.87500000000 -0.84375000000 [-1.68094985864,-0.34726461262] NEGATIVE
 0.84375000000  0.85937500000 -0.84375000000 -0.81250000000 [-1.69084678774,-0.37426013502] NEGATIVE
 0.85937500000  0.87500000000 -0.87500000000 -0.84375000000 [-1.80503139119,-0.47057745954] NEGATIVE
 0.85937500000  0.87500000000 -0.84375000000 -0.81250000000 [-1.81451510659,-0.49818949593] NEGATIVE
 0.81250000000  0.82812500000 -0.81250000000 -0.78125000000 [-1.43900677404,-0.13290994366] NEGATIVE
 0.81250000000  0.82812500000 -0.78125000000 -0.75000000000 [-1.45006406770,-0.15788944536] NEGATIVE
 0.82812500000  0.84375000000 -0.81250000000 -0.78125000000 [-1.57265148324,-0.27180949471] NEGATIVE
 0.82812500000  0.84375000000 -0.78125000000 -0.75000000000 [-1.58341500205,-0.29718923863] NEGATIVE
 0.84375000000  0.85937500000 -0.81250000000 -0.78125000000 [-1.70103733094,-0.40064905474] NEGATIVE
 0.84375000000  0.85937500000 -0.78125000000 -0.75000000000 [-1.71148620095,-0.42647348524] NEGATIVE
 0.85937500000  0.87500000000 -0.81250000000 -0.78125000000 [-1.82433333777,-0.52513039375] NEGATIVE
 0.85937500000  0.87500000000 -0.78125000000 -0.75000000000 [-1.83444501961,-0.55144893915] NEGATIVE
 0.87500000000  0.89062500000 -0.87500000000 -0.84375000000 [-1.92427268215,-0.58721399678] NEGATIVE
 0.87500000000  0.89062500000 -0.84375000000 -0.81250000000 [-1.93330787508,-0.61551242005] NEGATIVE
 0.89062500000  0.90625000000 -0.87500000000 -0.84375000000 [-2.03884876804,-0.69772179495] NEGATIVE
 0.89062500000  0.90625000000 -0.84375000000 -0.81250000000 [-2.04739617224,-0.72678461383] NEGATIVE
 0.90625000000  0.92187500000 -0.87500000000 -0.84375000000 [-2.14891235715,-0.80360081262] NEGATIVE
 0.90625000000  0.92187500000 -0.84375000000 -0.81250000000 [-2.15692801506,-0.83351510223] NEGATIVE
 0.92187500000  0.93750000000 -0.87500000000 -0.84375000000 [-2.25466285116,-0.90357387667] NEGATIVE
 0.92187500000  0.93750000000 -0.84375000000 -0.81250000000 [-2.26209761828,-0.93443688494] NEGATIVE
 0.87500000000  0.89062500000 -0.81250000000 -0.78125000000 [-1.94272439850,-0.64306718054] NEGATIVE
 0.87500000000  0.89062500000 -0.78125000000 -0.75000000000 [-1.95247436136,-0.66993492004] NEGATIVE
 0.89062500000  0.90625000000 -0.81250000000 -0.78125000000 [-2.05637854706,-0.75502210516] NEGATIVE
 0.89062500000  0.90625000000 -0.78125000000 -0.75000000000 [-2.06574000850,-0.78250007646] NEGATIVE
 0.90625000000  0.92187500000 -0.81250000000 -0.78125000000 [-2.16544017338,-0.86251192352] NEGATIVE
 0.90625000000  0.92187500000 -0.78125000000 -0.75000000000 [-2.17438354873,-0.89066782296] NEGATIVE
 0.92187500000  0.93750000000 -0.81250000000 -0.78125000000 [-2.27009954956,-0.96427825183] NEGATIVE
 0.92187500000  0.93750000000 -0.78125000000 -0.75000000000 [-2.27859228194,-0.99318713858] NEGATIVE
 0.93750000000  0.95312500000 -0.87500000000 -0.84375000000 [-2.35630261357,-0.99763820562] NEGATIVE
 0.93750000000  0.95312500000 -0.84375000000 -0.81250000000 [-2.36310086197,-1.02955869692] NEGATIVE
 0.95312500000  0.96875000000 -0.87500000000 -0.84375000000 [-2.45394329688,-1.08753114740] NEGATIVE
 0.95312500000  0.96875000000 -0.84375000000 -0.81250000000 [-2.46004199981,-1.12063097148] NEGATIVE
 0.96875000000  0.98437500000 -0.87500000000 -0.84375000000 [-2.54784318224,-1.17166469150] NEGATIVE
 0.96875000000  0.98437500000 -0.84375000000 -0.81250000000 [-2.55317071295,-1.20608043591] NEGATIVE
 0.98437500000  1.00000000000 -0.87500000000 -0.84375000000 [-2.63820028299,-1.25014040862] NEGATIVE
 0.98437500000  1.00000000000 -0.84375000000 -0.81250000000 [-2.64267500502,-1.28602536081] NEGATIVE
 0.93750000000  0.95312500000 -0.81250000000 -0.78125000000 [-2.37054752923,-1.06033952647] NEGATIVE
 0.93750000000  0.95312500000 -0.78125000000 -0.75000000000 [-2.37855319661,-1.09008467554] NEGATIVE
 0.95312500000  0.96875000000 -0.81250000000 -0.78125000000 [-2.46688267590,-1.15245714637] NEGATIVE
 0.95312500000  0.96875000000 -0.78125000000 -0.75000000000 [-2.47436045434,-1.18313113952] NEGATIVE
 0.96875000000  0.98437500000 -0.81250000000 -0.78125000000 [-2.55934808002,-1.23907009383] NEGATIVE
 0.96875000000  0.98437500000 -0.78125000000 -0.75000000000 [-2.56625214049,-1.27077575248] NEGATIVE
 0.98437500000  1.00000000000 -0.81250000000 -0.78125000000 [-2.64812410609,-1.32031042533] NEGATIVE
 0.98437500000  1.00000000000 -0.78125000000 -0.75000000000 [-2.65440277974,-1.35316206509] NEGATIVE
 1.00000000000  1.01562500000 -1.00000000000 -0.96875000000 [-2.73021084251,-1.10991618655] NEGATIVE
 1.00000000000  1.01562500000 -0.96875000000 -0.93750000000 [-2.72667846076,-1.15750745467] NEGATIVE
 1.01562500000  1.03125000000 -1.00000000000 -0.96875000000 [-2.81790102527,-1.20615687869] NEGATIVE
 1.01562500000  1.03125000000 -0.96875000000 -0.93750000000 [-2.81213243939,-1.25705366332] NEGATIVE
 1.03125000000  1.04687500000 -1.00000000000 -0.96875000000 [-2.90665802499,-1.25582170124] NEGATIVE
 1.03125000000  1.04687500000 -0.96875000000 -0.93750000000 [-2.89831220695,-1.31049712934] NEGATIVE
 1.04687500000  1.06250000000 -1.00000000000 -0.96875000000 [-2.99322913498,-1.30423651553] NEGATIVE
 1.04687500000  1.06250000000 -0.96875000000 -0.93750000000 [-2.98190154341,-1.36324329204] NEGATIVE
 1.00000000000  1.01562500000 -0.93750000000 -0.90625000000 [-2.72541859664,-1.20202876863] NEGATIVE
 1.00000000000  1.01562500000 -0.90625000000 -0.87500000000 [-2.72604552616,-1.24389817309] NEGATIVE
 1.01562500000  1.03125000000 -0.93750000000 -0.90625000000 [-2.80903954258,-1.30439830154] NEGATIVE
 1.01562500000  1.03125000000 -0.90625000000 -0.87500000000 [-2.80815267138,-1.34869802768] NEGATIVE
 1.03125000000  1.04687500000 -0.93750000000 -0.90625000000 [-2.89312455390,-1.36104856366] NEGATIVE
 1.03125000000  1.04687500000 -0.90625000000 -0.87500000000 [-2.89052164993,-1.40809340969] NEGATIVE
 1.04687500000  1.06250000000 -0.93750000000 -0.90625000000 [-2.97431146790,-1.41744538573] NEGATIVE
 1.04687500000  1.06250000000 -0.90625000000 -0.87500000000 [-2.96975642968,-1.46759697614] NEGATIVE
 1.06250000000  1.07812500000 -1.00000000000 -0.96875000000 [-3.07910579315,-1.33992516177] NEGATIVE
 1.06250000000  1.07812500000 -0.96875000000 -0.93750000000 [-3.06431474594,-1.40391134728] NEGATIVE
 1.07812500000  1.09375000000 -1.00000000000 -0.96875000000 [-3.16395959083,-1.37041225645] NEGATIVE
 1.07812500000  1.09375000000 -0.96875000000 -0.93750000000 [-3.14512981607,-1.44014100691] NEGATIVE
 1.09375000000  1.10937500000 -1.00000000000 -0.96875000000 [-3.24865970545,-1.39186478875] NEGATIVE
 1.09375000000  1.10937500000 -0.96875000000 -0.93750000000 [-3.22510177337,-1.46823889865] NEGATIVE
 1.10937500000  1.12500000000 -1.00000000000 -0.96875000000 [-3.33378665861,-1.40408360462] NEGATIVE
 1.10937500000  1.12500000000 -0.96875000000 -0.93750000000 [-3.30466972074,-1.48817624353] NEGATIVE
 1.06250000000  1.07812500000 -0.93750000000 -0.90625000000 [-3.05395939406,-1.46227969958] NEGATIVE
 1.06250000000  1.07812500000 -0.90625000000 -0.87500000000 [-3.04717629849,-1.51595406800] NEGATIVE
 1.07812500000  1.09375000000 -0.93750000000 -0.90625000000 [-3.13158026702,-1.50327610129] NEGATIVE
 1.07812500000  1.09375000000 -0.90625000000 -0.87500000000 [-3.12224566902,-1.56095363506] NEGATIVE
 1.09375000000  1.10937500000 -0.93750000000 -0.90625000000 [-3.20784918130,-1.53684329925] NEGATIVE
 1.09375000000  1.10937500000 -0.90625000000 -0.87500000000 [-3.19558323750,-1.59908063357] NEGATIVE
 1.10937500000  1.12500000000 -0.93750000000 -0.90625000000 [-3.28310766287,-1.56307547684] NEGATIVE
 1.10937500000  1.12500000000 -0.90625000000 -0.87500000000 [-3.26746193645,-1.63052014989] NEGATIVE
 1.12500000000  1.14062500000 -1.00000000000 -0.96875000000 [-3.42065751699,-1.40187426166] NEGATIVE
 1.12500000000  1.14062500000 -0.96875000000 -0.93750000000 [-3.38497699530,-1.49496626880] NEGATIVE
 1.14062500000  1.15625000000 -1.00000000000 -0.96875000000 [-3.50786411710,-1.40018684866] NEGATIVE
 1.14062500000  1.15625000000 -0.96875000000 -0.93750000000 [-3.46439965580,-1.50381636564] NEGATIVE
 1.15625000000  1.17187500000 -1.00000000000 -0.96875000000 [-3.59860135670,-1.38171526938] NEGATIVE
 1.15625000000  1.17187500000 -0.96875000000 -0.93750000000 [-3.54586130055,-1.49774015688] NEGATIVE
 1.17187500000  1.18750000000 -1.00000000000 -0.96875000000 [-3.69333870318,-1.35001519831] NEGATIVE
 1.17187500000  1.18750000000 -0.96875000000 -0.93750000000 [-3.62948981021,-1.48069270911] NEGATIVE
 1.12500000000  1.14062500000 -0.93750000000 -0.90625000000 [-3.35838079289,-1.57713403523] NEGATIVE
 1.12500000000  1.14062500000 -0.90625000000 -0.87500000000 [-3.33882500087,-1.65054127704] NEGATIVE
 1.14062500000  1.15625000000 -0.93750000000 -0.90625000000 [-3.43190035419,-1.59440629826] NEGATIVE
 1.14062500000  1.15625000000 -0.90625000000 -0.87500000000 [-3.40780532071,-1.67466093776] NEGATIVE
 1.15625000000  1.17187500000 -0.93750000000 -0.90625000000 [-3.50641165474,-1.59812562861] NEGATIVE
 1.15625000000  1.17187500000 -0.90625000000 -0.87500000000 [-3.47702822469,-1.68626892042] NEGATIVE
 1.17187500000  1.18750000000 -0.93750000000 -0.90625000000 [-3.58182241991,-1.59251749986] NEGATIVE
 1.17187500000  1.18750000000 -0.90625000000 -0.87500000000 [-3.54625486065,-1.68978009810] NEGATIVE
 1.18750000000  1.20312500000 -1.00000000000 -0.96875000000 [-3.79341353874,-1.30357260821] NEGATIVE
 1.18750000000  1.20312500000 -0.96875000000 -0.93750000000 [-3.71619206264,-1.45166219205] NEGATIVE
 1.20312500000  1.21875000000 -1.00000000000 -0.96875000000 [-3.90050256303,-1.24028215835] NEGATIVE
 1.20312500000  1.21875000000 -0.96875000000 -0.93750000000 [-3.80709306943,-1.40918015816] NEGATIVE
 1.21875000000  1.23437500000 -1.00000000000 -0.96875000000 [-4.01670795357,-1.15734005201] NEGATIVE
 1.21875000000  1.23437500000 -0.96875000000 -0.93750000000 [-3.90358354031,-1.35126080747] NEGATIVE
 1.23437500000  1.25000000000 -1.00000000000 -0.96875000000 [-4.14582490829,-1.05305695274] NEGATIVE
 1.23437500000  1.25000000000 -0.96875000000 -0.93750000000 [-4.00700138545,-1.27726741733] NEGATIVE
 1.18750000000  1.20312500000 -0.93750000000 -0.90625000000 [-3.65876521015,-1.57690378358] NEGATIVE
 1.18750000000  1.20312500000 -0.90625000000 -0.87500000000 [-3.61593887193,-1.68474594553] NEGATIVE
 1.20312500000  1.21875000000 -0.93750000000 -0.90625000000 [-3.73802083371,-1.55023277918] NEGATIVE
 1.20312500000  1.21875000000 -0.90625000000 -0.87500000000 [-3.68664074288,-1.67039662300] NEGATIVE
 1.21875000000  1.23437500000 -0.93750000000 -0.90625000000 [-3.82054679112,-1.51103980670] NEGATIVE
 1.21875000000  1.23437500000 -0.90625000000 -0.87500000000 [-3.75904440384,-1.64561496173] NEGATIVE
 1.23437500000  1.25000000000 -0.93750000000 -0.90625000000 [-3.90713264778,-1.45934490727] NEGATIVE
 1.23437500000  1.25000000000 -0.90625000000 -0.87500000000 [-3.83359901770,-1.61085102734] NEGATIVE
 1.00000000000  1.01562500000 -0.87500000000 -0.84375000000 [-2.72824918407,-1.28345615817] NEGATIVE
 1.00000000000  1.01562500000 -0.84375000000 -0.81250000000 [-2.73177770917,-1.32098277993] NEGATIVE
 1.01562500000  1.03125000000 -0.87500000000 -0.84375000000 [-2.80909758589,-1.39036220059] NEGATIVE
 1.01562500000  1.03125000000 -0.84375000000 -0.81250000000 [-2.81157290052,-1.42972490688] NEGATIVE
 1.03125000000  1.04687500000 -0.87500000000 -0.84375000000 [-2.89005063307,-1.45212514021] NEGATIVE
 1.03125000000  1.04687500000 -0.84375000000 -0.81250000000 [-2.89134996919,-1.49354330585] NEGATIVE
 1.04687500000  1.06250000000 -0.87500000000 -0.84375000000 [-2.96768726859,-1.51429449968] NEGATIVE
 1.04687500000  1.06250000000 -0.84375000000 -0.81250000000 [-2.96766941825,-1.55801645710] NEGATIVE
 1.00000000000  1.01562500000 -0.81250000000 -0.78125000000 [-2.73642463754,-1.35671092064] NEGATIVE
 1.00000000000  1.01562500000 -0.78125000000 -0.75000000000 [-2.74201942735,-1.39083591267] NEGATIVE
 1.01562500000  1.03125000000 -0.81250000000 -0.78125000000 [-2.81533343170,-1.46706170412] NEGATIVE
 1.01562500000  1.03125000000 -0.78125000000 -0.75000000000 [-2.82017801549,-1.50260218086] NEGATIVE
 1.03125000000  1.04687500000 -0.81250000000 -0.78125000000 [-2.89412803441,-1.53267452643] NEGATIVE
 1.03125000000  1.04687500000 -0.78125000000 -0.75000000000 [-2.89814718245,-1.56978911225] NEGATIVE
 1.04687500000  1.06250000000 -0.81250000000 -0.78125000000 [-2.96935515164,-1.59915120400] NEGATIVE
 1.04687500000  1.06250000000 -0.78125000000 -0.75000000000 [-2.97246329398,-1.63801751512] NEGATIVE
 1.06250000000  1.07812500000 -0.87500000000 -0.84375000000 [-3.04329762055,-1.56565772464] NEGATIVE
 1.06250000000  1.07812500000 -0.84375000000 -0.81250000000 [-3.04179965875,-1.61196530384] NEGATIVE
 1.07812500000  1.09375000000 -0.87500000000 -0.84375000000 [-3.11631156728,-1.61405326646] NEGATIVE
 1.07812500000  1.09375000000 -0.84375000000 -0.81250000000 [-3.11314541130,-1.66326690443] NEGATIVE
 1.09375000000  1.10937500000 -0.87500000000 -0.84375000000 [-3.18730733058,-1.65602410914] NEGATIVE
 1.09375000000  1.10937500000 -0.84375000000 -0.81250000000 [-3.18225561114,-1.70850919067] NEGATIVE
 1.10937500000  1.12500000000 -0.87500000000 -0.84375000000 [-3.25650892110,-1.69182391563] NEGATIVE
 1.10937500000  1.12500000000 -0.84375000000 -0.81250000000 [-3.24931888551,-1.74799853252] NEGATIVE
 1.06250000000  1.07812500000 -0.81250000000 -0.78125000000 [-3.04226703611,-1.65533940363] NEGATIVE
 1.06250000000  1.07812500000 -0.78125000000 -0.75000000000 [-3.04436651557,-1.69615666130] NEGATIVE
 1.07812500000  1.09375000000 -0.81250000000 -0.78125000000 [-3.11224992270,-1.70914664751] NEGATIVE
 1.07812500000  1.09375000000 -0.78125000000 -0.75000000000 [-3.11322936861,-1.75213855972] NEGATIVE
 1.09375000000  1.10937500000 -0.81250000000 -0.78125000000 [-3.17983130653,-1.75719634373] NEGATIVE
 1.09375000000  1.10937500000 -0.78125000000 -0.75000000000 [-3.17956375671,-1.80261478872] NEGATIVE
 1.10937500000  1.12500000000 -0.81250000000 -0.78125000000 [-3.24517417857,-1.79983595618] NEGATIVE
 1.10937500000  1.12500000000 -0.78125000000 -0.75000000000 [-3.24351370617,-1.84796548294] NEGATIVE
 1.12500000000  1.14062500000 -0.87500000000 -0.84375000000 [-3.32480199075,-1.71680217978] NEGATIVE
 1.12500000000  1.14062500000 -0.84375000000 -0.81250000000 [-3.31517986460,-1.77714545864] NEGATIVE
 1.14062500000  1.15625000000 -0.87500000000 -0.84375000000 [-3.39025128537,-1.74657111740] NEGATIVE
 1.14062500000  1.15625000000 -0.84375000000 -0.81250000000 [-3.37785531559,-1.81163392823] NEGATIVE
 1.15625000000  1.17187500000 -0.87500000000 -0.84375000000 [-3.45539917326,-1.76463481141] NEGATIVE
 1.15625000000  1.17187500000 -0.84375000000 -0.81250000000 [-3.43982980193,-1.83505324601] NEGATIVE
 1.17187500000  1.18750000000 -0.87500000000 -0.84375000000 [-3.51990745135,-1.77554404832] NEGATIVE
 1.17187500000  1.18750000000 -0.84375000000 -0.81250000000 [-3.50069660675,-1.85205466954] NEGATIVE
 1.12500000000  1.14062500000 -0.81250000000 -0.78125000000 [-3.30909361888,-1.83252330431] NEGATIVE
 1.12500000000  1.14062500000 -0.78125000000 -0.75000000000 [-3.30587298354,-1.88368541813] NEGATIVE
 1.14062500000  1.15625000000 -0.81250000000 -0.78125000000 [-3.36957233152,-1.87099728164] NEGATIVE
 1.14062500000  1.15625000000 -0.78125000000 -0.75000000000 [-3.36459995281,-1.92555639073] NEGATIVE
 1.15625000000  1.17187500000 -0.81250000000 -0.78125000000 [-3.42905399689,-1.89891205541] NEGATIVE
 1.15625000000  1.17187500000 -0.78125000000 -0.75000000000 [-3.42210914904,-1.95728283172] NEGATIVE
 1.17187500000  1.18750000000 -0.81250000000 -0.78125000000 [-3.48708388525,-1.92099461472] NEGATIVE
 1.17187500000  1.18750000000 -0.78125000000 -0.75000000000 [-3.47791190038,-1.98364993174] NEGATIVE
 1.18750000000  1.20312500000 -0.87500000000 -0.84375000000 [-3.58411011942,-1.77901366587] NEGATIVE
 1.18750000000  1.20312500000 -0.84375000000 -0.81250000000 [-3.56070840099,-1.86247204583] NEGATIVE
 1.20312500000  1.21875000000 -0.87500000000 -0.84375000000 [-3.64842224750,-1.77447186022] NEGATIVE
 1.20312500000  1.21875000000 -0.84375000000 -0.81250000000 [-3.62018230176,-1.86587638711] NEGATIVE
 1.21875000000  1.23437500000 -0.87500000000 -0.84375000000 [-3.71335066357,-1.76104102636] NEGATIVE
 1.21875000000  1.23437500000 -0.84375000000 -0.81250000000 [-3.67950696183,-1.86156114744] NEGATIVE
 1.23437500000  1.25000000000 -0.87500000000 -0.84375000000 [-3.77912560786,-1.73946525941] NEGATIVE
 1.23437500000  1.25000000000 -0.84375000000 -0.81250000000 [-3.73877072938,-1.85047608005] NEGATIVE
 1.18750000000  1.20312500000 -0.81250000000 -0.78125000000 [-3.54385861465,-1.93716749425] NEGATIVE
 1.18750000000  1.20312500000 -0.78125000000 -0.75000000000 [-3.53216576190,-2.00464758887] NEGATIVE
 1.20312500000  1.21875000000 -0.81250000000 -0.78125000000 [-3.59962832577,-1.94710747998] NEGATIVE
 1.20312500000  1.21875000000 -0.78125000000 -0.75000000000 [-3.58507435572,-2.02003266794] NEGATIVE
 1.21875000000  1.23437500000 -0.81250000000 -0.78125000000 [-3.65470180122,-1.95023340984] NEGATIVE
 1.21875000000  1.23437500000 -0.78125000000 -0.75000000000 [-3.63689290111,-2.02931740298] NEGATIVE
 1.23437500000  1.25000000000 -0.81250000000 -0.78125000000 [-3.70907309888,-1.94764343461] NEGATIVE
 1.23437500000  1.25000000000 -0.78125000000 -0.75000000000 [-3.68754871522,-2.03370972323] NEGATIVE
 0.76562500000  0.76953125000 -0.98437500000 -0.96875000000 [-0.36698367851,-0.00194326161] NEGATIVE
 0.76953125000  0.77343750000 -1.00000000000 -0.98437500000 [-0.39788272682,-0.03276276531] NEGATIVE
 0.76953125000  0.77343750000 -0.98437500000 -0.96875000000 [-0.40608117912,-0.04322819492] NEGATIVE
 0.77343750000  0.77734375000 -1.00000000000 -0.98437500000 [-0.43661509886,-0.06986269744] NEGATIVE
 0.77343750000  0.77734375000 -0.98437500000 -0.96875000000 [-0.44480402308,-0.08035690464] NEGATIVE
 0.77734375000  0.78125000000 -1.00000000000 -0.98437500000 [-0.47497395985,-0.10938121336] NEGATIVE
 0.77734375000  0.78125000000 -0.98437500000 -0.96875000000 [-0.48315312089,-0.11990503202] NEGATIVE
 0.76562500000  0.76953125000 -0.96875000000 -0.95312500000 [-0.37518938147,-0.01232393395] NEGATIVE
 0.76562500000  0.76953125000 -0.95312500000 -0.93750000000 [-0.38339217499,-0.02264924455] NEGATIVE
 0.76953125000  0.77343750000 -0.96875000000 -0.95312500000 [-0.41427794818,-0.05363537600] NEGATIVE
 0.76953125000  0.77343750000 -0.95312500000 -0.93750000000 [-0.42247211619,-0.06398580259] NEGATIVE
 0.77343750000  0.77734375000 -0.96875000000 -0.95312500000 [-0.45299163737,-0.09079136532] NEGATIVE
 0.77343750000  0.77734375000 -0.95312500000 -0.93750000000 [-0.46117697880,-0.10116763687] NEGATIVE
 0.77734375000  0.78125000000 -0.96875000000 -0.95312500000 [-0.49133136836,-0.13036756019] NEGATIVE
 0.77734375000  0.78125000000 -0.95312500000 -0.93750000000 [-0.49950769194,-0.14077042157] NEGATIVE
 0.78125000000  0.78515625000 -1.00000000000 -0.98437500000 [-0.51296399079,-0.14555548938] NEGATIVE
 0.78125000000  0.78515625000 -0.98437500000 -0.96875000000 [-0.52113312154,-0.15610980864] NEGATIVE
 0.78515625000  0.78906250000 -1.00000000000 -0.98437500000 [-0.55058613831,-0.18422644731] NEGATIVE
 0.78515625000  0.78906250000 -0.98437500000 -0.96875000000 [-0.55874497849,-0.19481219847] NEGATIVE
 0.78906250000  0.79296875000 -1.00000000000 -0.98437500000 [-0.58784266633,-0.21842514531] NEGATIVE
 0.78906250000  0.79296875000 -0.98437500000 -0.96875000000 [-0.59599096165,-0.22904325776] NEGATIVE
 0.79296875000  0.79687500000 -1.00000000000 -0.98437500000 [-0.62473398475,-0.25721327982] NEGATIVE
 0.79296875000  0.79687500000 -0.98437500000 -0.96875000000 [-0.63287149613,-0.26786472878] NEGATIVE
 0.78125000000  0.78515625000 -0.96875000000 -0.95312500000 [-0.52930175920,-0.16660124560] NEGATIVE
 0.78125000000  0.78515625000 -0.95312500000 -0.93750000000 [-0.53746884370,-0.17703149354] NEGATIVE
 0.78515625000  0.78906250000 -0.96875000000 -0.95312500000 [-0.56690377152,-0.20533342599] NEGATIVE
 0.78515625000  0.78906250000 -0.95312500000 -0.93750000000 [-0.57506140486,-0.21579189596] NEGATIVE
 0.78906250000  0.79296875000 -0.96875000000 -0.95312500000 [-0.60413968227,-0.23959515379] NEGATIVE
 0.78906250000  0.79296875000 -0.95312500000 -0.93750000000 [-0.61228766066,-0.25008267571] NEGATIVE
 0.79296875000  0.79687500000 -0.96875000000 -0.95312500000 [-0.64100993308,-0.27844821509] NEGATIVE
 0.79296875000  0.79687500000 -0.95312500000 -0.93750000000 [-0.64914807027,-0.28896566089] NEGATIVE
 0.79687500000  0.80078125000 -1.00000000000 -0.98437500000 [-0.66126611346,-0.29399156753] NEGATIVE
 0.79687500000  0.80078125000 -0.98437500000 -0.96875000000 [-0.66939254265,-0.30467740048] NEGATIVE
 0.80078125000  0.80468750000 -1.00000000000 -0.98437500000 [-0.69743727387,-0.32737778699] NEGATIVE
 0.80078125000  0.80468750000 -0.98437500000 -0.96875000000 [-0.70555238696,-0.33809903051] NEGATIVE
 0.80468750000  0.80859375000 -1.00000000000 -0.98437500000 [-0.73325131230,-0.36434130844] NEGATIVE
 0.80468750000  0.80859375000 -0.98437500000 -0.96875000000 [-0.74135483535,-0.37509905813] NEGATIVE
 0.80859375000  0.81250000000 -1.00000000000 -0.98437500000 [-0.76871135036,-0.39990720393] NEGATIVE
 0.80859375000  0.81250000000 -0.98437500000 -0.96875000000 [-0.77680299522,-0.41070261002] NEGATIVE
 0.79687500000  0.80078125000 -0.96875000000 -0.95312500000 [-0.67752042687,-0.31529346917] NEGATIVE
 0.79687500000  0.80078125000 -0.95312500000 -0.93750000000 [-0.68564848003,-0.32584177921] NEGATIVE
 0.80078125000  0.80468750000 -0.96875000000 -0.95312500000 [-0.71366951512,-0.34874865051] NEGATIVE
 0.80078125000  0.80468750000 -0.95312500000 -0.93750000000 [-0.72178730840,-0.35932874013] NEGATIVE
 0.80468750000  0.80859375000 -0.96875000000 -0.95312500000 [-0.74946096558,-0.38578326527] NEGATIVE
 0.80468750000  0.80859375000 -0.95312500000 -0.93750000000 [-0.75756828592,-0.39639611451] NEGATIVE
 0.80859375000  0.81250000000 -0.96875000000 -0.95312500000 [-0.78489787308,-0.42142249243] NEGATIVE
 0.80859375000  0.81250000000 -0.95312500000 -0.93750000000 [-0.79299449625,-0.43206913167] NEGATIVE
 0.76171875000  0.76562500000 -0.92187500000 -0.90625000000 [-0.36034461509,-0.00577272670] NEGATIVE
 0.76171875000  0.76562500000 -0.90625000000 -0.89062500000 [-0.36854177355,-0.01591917831] NEGATIVE
 0.76171875000  0.76562500000 -0.89062500000 -0.87500000000 [-0.37673292694,-0.02601648188] NEGATIVE
 0.76562500000  0.76953125000 -0.93750000000 -0.92187500000 [-0.39159124442,-0.03292055333] NEGATIVE
 0.76562500000  0.76953125000 -0.92187500000 -0.90625000000 [-0.39978583491,-0.04313914972] NEGATIVE
 0.76953125000  0.77343750000 -0.93750000000 -0.92187500000 [-0.43066282903,-0.07428089222] NEGATIVE
 0.76953125000  0.77343750000 -0.92187500000 -0.90625000000 [-0.43884929148,-0.08452199203] NEGATIVE
 0.77343750000  0.77734375000 -0.93750000000 -0.92187500000 [-0.46935915181,-0.11148719725] NEGATIVE
 0.77343750000  0.77734375000 -0.92187500000 -0.90625000000 [-0.47753732310,-0.12175144938] NEGATIVE
 0.77734375000  0.78125000000 -0.93750000000 -0.92187500000 [-0.50768115253,-0.15111515682] NEGATIVE
 0.77734375000  0.78125000000 -0.92187500000 -0.90625000000 [-0.51585087687,-0.16140322748] NEGATIVE
 0.76562500000  0.76953125000 -0.90625000000 -0.89062500000 [-0.40797523133,-0.05330627466] NEGATIVE
 0.76562500000  0.76953125000 -0.89062500000 -0.87500000000 [-0.41615877857,-0.06342309846] NEGATIVE
 0.76953125000  0.77343750000 -0.90625000000 -0.89062500000 [-0.44703076301,-0.09471038439] NEGATIVE
 0.76953125000  0.77343750000 -0.89062500000 -0.87500000000 [-0.45520655365,-0.10484729115] NEGATIVE
 0.77343750000  0.77734375000 -0.90625000000 -0.89062500000 [-0.48571071699,-0.13196172792] NEGATIVE
 0.77343750000  0.77734375000 -0.89062500000 -0.87500000000 [-0.49387861128,-0.14211930371] NEGATIVE
 0.77734375000  0.78125000000 -0.90625000000 -0.89062500000 [-0.52401605255,-0.17163602264] NEGATIVE
 0.77734375000  0.78125000000 -0.89062500000 -0.87500000000 [-0.53217592348,-0.18181486433] NEGATIVE
 0.78125000000  0.78515625000 -0.93750000000 -0.92187500000 [-0.54563339024,-0.18740215825] NEGATIVE
 0.78125000000  0.78515625000 -0.92187500000 -0.90625000000 [-0.55379448362,-0.19771476268] NEGATIVE
 0.78515625000  0.78906250000 -0.93750000000 -0.92187500000 [-0.58321684580,-0.22618928205] NEGATIVE
 0.78515625000  0.78906250000 -0.92187500000 -0.90625000000 [-0.59136913510,-0.23652717130] NEGATIVE
 0.78906250000  0.79296875000 -0.93750000000 -0.92187500000 [-0.62043381367,-0.26050756817] NEGATIVE
 0.78906250000  0.79296875000 -0.92187500000 -0.90625000000 [-0.62857713589,-0.27087148481] NEGATIVE
 0.79296875000  0.79687500000 -0.93750000000 -0.92187500000 [-0.65728477913,-0.29941887765] NEGATIVE
 0.79296875000  0.79687500000 -0.92187500000 -0.90625000000 [-0.66541899066,-0.30980960334] NEGATIVE
 0.78125000000  0.78515625000 -0.90625000000 -0.89062500000 [-0.56195127287,-0.20797075275] NEGATIVE
 0.78125000000  0.78515625000 -0.89062500000 -0.87500000000 [-0.57010296649,-0.21817150379] NEGATIVE
 0.78515625000  0.78906250000 -0.90625000000 -0.89062500000 [-0.59951738140,-0.24680706916] NEGATIVE
 0.78515625000  0.78906250000 -0.89062500000 -0.87500000000 [-0.60766075604,-0.25703040651] NEGATIVE
 0.78906250000  0.79296875000 -0.90625000000 -0.89062500000 [-0.63671669356,-0.28117599346] NEGATIVE
 0.78906250000  0.79296875000 -0.89062500000 -0.87500000000 [-0.64485161914,-0.29142258295] NEGATIVE
 0.79296875000  0.79687500000 -0.90625000000 -0.89062500000 [-0.67354973426,-0.32013946347] NEGATIVE
 0.79296875000  0.79687500000 -0.89062500000 -0.87500000000 [-0.68167610161,-0.33041000732] NEGATIVE
 0.79687500000  0.80078125000 -0.93750000000 -0.92187500000 [-0.69377551055,-0.33632422746] NEGATIVE
 0.79687500000  0.80078125000 -0.92187500000 -0.90625000000 [-0.70190041362,-0.34674260873] NEGATIVE
 0.80078125000  0.80468750000 -0.93750000000 -0.92187500000 [-0.72990451688,-0.36984127751] NEGATIVE
 0.80078125000  0.80468750000 -0.92187500000 -0.90625000000 [-0.73801998233,-0.38028813295] NEGATIVE
 0.80468750000  0.80859375000 -0.93750000000 -0.92187500000 [-0.76567548514,-0.40693966907] NEGATIVE
 0.80468750000  0.80859375000 -0.92187500000 -0.90625000000 [-0.77378134896,-0.41741587842] NEGATIVE
 0.80859375000  0.81250000000 -0.93750000000 -0.92187500000 [-0.80109148902,-0.44264467978] NEGATIVE
 0.80859375000  0.81250000000 -0.92187500000 -0.90625000000 [-0.80918757833,-0.45315116918] NEGATIVE
 0.79687500000  0.80078125000 -0.90625000000 -0.89062500000 [-0.71002216439,-0.35709862433] NEGATIVE
 0.79687500000  0.80078125000 -0.89062500000 -0.87500000000 [-0.71813981177,-0.36739388673] NEGATIVE
 0.80078125000  0.80468750000 -0.90625000000 -0.89062500000 [-0.74613263104,-0.39067107849] NEGATIVE
 0.80078125000  0.80468750000 -0.89062500000 -0.87500000000 [-0.75424146707,-0.40099179281] NEGATIVE
 0.80468750000  0.80859375000 -0.90625000000 -0.89062500000 [-0.78188475239,-0.42782658789] NEGATIVE
 0.80468750000  0.80859375000 -0.89062500000 -0.87500000000 [-0.78998465253,-0.43817354558] NEGATIVE
 0.80859375000  0.81250000000 -0.90625000000 -0.89062500000 [-0.81728158535,-0.46359052164] NEGATIVE
 0.80859375000  0.81250000000 -0.89062500000 -0.87500000000 [-0.82537241798,-0.47396455755] NEGATIVE
 0.81250000000  0.81640625000 -1.00000000000 -0.98437500000 [-0.80381978385,-0.41677324811] NEGATIVE
 0.81250000000  0.81640625000 -0.98437500000 -0.96875000000 [-0.81189925930,-0.42760746838] NEGATIVE
 0.81640625000  0.82031250000 -1.00000000000 -0.98437500000 [-0.83857774656,-0.46614147179] NEGATIVE
 0.81640625000  0.82031250000 -0.98437500000 -0.96875000000 [-0.84664476700,-0.47701571738] NEGATIVE
 0.82031250000  0.82421875000 -1.00000000000 -0.98437500000 [-0.87298794679,-0.50145621098] NEGATIVE
 0.82031250000  0.82421875000 -0.98437500000 -0.96875000000 [-0.88104220696,-0.51237173479] NEGATIVE
 0.82421875000  0.82812500000 -1.00000000000 -0.98437500000 [-0.90705234764,-0.53552839721] NEGATIVE
 0.82421875000  0.82812500000 -0.98437500000 -0.96875000000 [-0.91509355064,-0.54648649359] NEGATIVE
 0.76171875000  0.76562500000 -0.87500000000 -0.85937500000 [-0.38491748774,-0.03606571578] NEGATIVE
 0.76171875000  0.76562500000 -0.85937500000 -0.84375000000 [-0.39309490770,-0.04606791048] NEGATIVE
 0.76171875000  0.76562500000 -0.84375000000 -0.82812500000 [-0.40126467507,-0.05602405143] NEGATIVE
 0.76171875000  0.76562500000 -0.82812500000 -0.81250000000 [-0.40942631220,-0.06593508180] NEGATIVE
 0.76562500000  0.76953125000 -0.87500000000 -0.85937500000 [-0.42433586200,-0.07349074208] NEGATIVE
 0.76562500000  0.76953125000 -0.85937500000 -0.84375000000 [-0.43250590833,-0.08351027598] NEGATIVE
 0.76953125000  0.77343750000 -0.87500000000 -0.85937500000 [-0.46337602039,-0.11493387741] NEGATIVE
 0.76953125000  0.77343750000 -0.85937500000 -0.84375000000 [-0.47153856377,-0.12497125530] NEGATIVE
 0.77343750000  0.77734375000 -0.87500000000 -0.85937500000 [-0.50204033322,-0.15222538806] NEGATIVE
 0.77343750000  0.77734375000 -0.85937500000 -0.84375000000 [-0.51019525596,-0.16228113640] NEGATIVE
 0.77734375000  0.78125000000 -0.87500000000 -0.85937500000 [-0.54032978578,-0.19194101178] NEGATIVE
 0.77734375000  0.78125000000 -0.85937500000 -0.84375000000 [-0.54847698396,-0.20201566566] NEGATIVE
 0.76562500000  0.76953125000 -0.84375000000 -0.82812500000 [-0.44066838277,-0.09348272334] NEGATIVE
 0.76562500000  0.76953125000 -0.82812500000 -0.81250000000 [-0.44882278630,-0.10340906291] NEGATIVE
 0.76953125000  0.77343750000 -0.84375000000 -0.82812500000 [-0.47969362483,-0.13496048727] NEGATIVE
 0.76953125000  0.77343750000 -0.82812500000 -0.81250000000 [-0.48784068228,-0.14490258912] NEGATIVE
 0.77343750000  0.77734375000 -0.84375000000 -0.82812500000 [-0.51834279529,-0.17228765197] NEGATIVE
 0.77343750000  0.77734375000 -0.82812500000 -0.81250000000 [-0.52648240663,-0.18224598914] NEGATIVE
 0.77734375000  0.78125000000 -0.84375000000 -0.82812500000 [-0.55661690740,-0.21203997171] NEGATIVE
 0.77734375000  0.78125000000 -0.82812500000 -0.81250000000 [-0.56474898718,-0.22201502423] NEGATIVE
 0.78125000000  0.78515625000 -0.87500000000 -0.85937500000 [-0.57824882799,-0.22831832515] NEGATIVE
 0.78125000000  0.78515625000 -0.85937500000 -0.84375000000 [-0.58638817184,-0.23841246437] NEGATIVE
 0.78515625000  0.78906250000 -0.87500000000 -0.85937500000 [-0.61579848842,-0.26719854477] NEGATIVE
 0.78515625000  0.78906250000 -0.85937500000 -0.84375000000 [-0.62392986161,-0.27731278050] NEGATIVE
 0.78906250000  0.79296875000 -0.87500000000 -0.85937500000 [-0.65298110625,-0.30161266903] NEGATIVE
 0.78906250000  0.79296875000 -0.85937500000 -0.84375000000 [-0.66110440513,-0.31174759912] NEGATIVE
 0.79296875000  0.79687500000 -0.87500000000 -0.85937500000 [-0.68979724890,-0.34062270722] NEGATIVE
 0.79296875000  0.79687500000 -0.85937500000 -0.84375000000 [-0.69791240940,-0.35077894472] NEGATIVE
 0.78125000000  0.78515625000 -0.84375000000 -0.82812500000 [-0.59452035982,-0.24845511146] NEGATIVE
 0.78125000000  0.78515625000 -0.82812500000 -0.81250000000 [-0.60264479757,-0.25844740234] NEGATIVE
 0.78515625000  0.78906250000 -0.84375000000 -0.82812500000 [-0.63205420846,-0.28737434962] NEGATIVE
 0.78515625000  0.78906250000 -0.82812500000 -0.81250000000 [-0.64017090803,-0.29738443137] NEGATIVE
 0.78906250000  0.79296875000 -0.84375000000 -0.82812500000 [-0.66922081841,-0.32182865708] NEGATIVE
 0.78906250000  0.79296875000 -0.82812500000 -0.81250000000 [-0.67732969729,-0.33185706717] NEGATIVE
 0.79296875000  0.79687500000 -0.84375000000 -0.82812500000 [-0.70602081894,-0.36088009182] NEGATIVE
 0.79296875000  0.79687500000 -0.82812500000 -0.81250000000 [-0.71412181743,-0.37092740021] NEGATIVE
 0.79687500000  0.80078125000 -0.87500000000 -0.85937500000 [-0.72625247276,-0.37762992734] NEGATIVE
 0.79687500000  0.80078125000 -0.85937500000 -0.84375000000 [-0.73435932720,-0.38780820195] NEGATIVE
 0.80078125000  0.80468750000 -0.87500000000 -0.85937500000 [-0.76234556633,-0.41125186877] NEGATIVE
 0.80078125000  0.80468750000 -0.85937500000 -0.84375000000 [-0.77044407100,-0.42145281986] NEGATIVE
 0.80468750000  0.80859375000 -0.87500000000 -0.85937500000 [-0.79808008225,-0.44845840841] NEGATIVE
 0.80468750000  0.80859375000 -0.85937500000 -0.84375000000 [-0.80617014423,-0.45868274980] NEGATIVE
 0.80859375000  0.81250000000 -0.87500000000 -0.85937500000 [-0.83345906401,-0.48427500080] NEGATIVE
 0.80859375000  0.81250000000 -0.85937500000 -0.84375000000 [-0.84154058482,-0.49452348735] NEGATIVE
 0.79687500000  0.80078125000 -0.84375000000 -0.82812500000 [-0.74245961305,-0.39793009604] NEGATIVE
 0.79687500000  0.80078125000 -0.82812500000 -0.81250000000 [-0.75055262206,-0.40799692933] NEGATIVE
 0.80078125000  0.80468750000 -0.84375000000 -0.82812500000 [-0.77853618444,-0.43159608540] NEGATIVE
 0.80078125000  0.80468750000 -0.82812500000 -0.81250000000 [-0.78662116663,-0.44168303583] NEGATIVE
 0.80468750000  0.80859375000 -0.84375000000 -0.82812500000 [-0.81425400568,-0.46884806544] NEGATIVE
 0.80468750000  0.80859375000 -0.82812500000 -0.81250000000 [-0.82233089338,-0.47895577835] NEGATIVE
 0.80859375000  0.81250000000 -0.84375000000 -0.82812500000 [-0.84961610971,-0.50471157128] NEGATIVE
 0.80859375000  0.81250000000 -0.82812500000 -0.81250000000 [-0.85768483074,-0.51484073061] NEGATIVE
 0.75390625000  0.75781250000 -0.79687500000 -0.78125000000 [-0.34581588587,-0.00386843751] NEGATIVE
 0.76171875000  0.76562500000 -0.81250000000 -0.79687500000 [-0.41757937313,-0.07580190500] NEGATIVE
 0.76171875000  0.76562500000 -0.79687500000 -0.78125000000 [-0.42572344477,-0.08562538336] NEGATIVE
 0.75390625000  0.75781250000 -0.78125000000 -0.76562500000 [-0.35396459783,-0.01362546601] NEGATIVE
 0.75390625000  0.75781250000 -0.76562500000 -0.75000000000 [-0.36210360025,-0.02334246889] NEGATIVE
 0.76171875000  0.76562500000 -0.78125000000 -0.76562500000 [-0.43385813090,-0.09540635502] NEGATIVE
 0.76171875000  0.76562500000 -0.76562500000 -0.75000000000 [-0.44198307259,-0.10514561357] NEGATIVE
 0.76562500000  0.76953125000 -0.81250000000 -0.79687500000 [-0.45696865327,-0.11329023182] NEGATIVE
 0.76562500000  0.76953125000 -0.79687500000 -0.78125000000 [-0.46510554912,-0.12312712787] NEGATIVE
 0.76953125000  0.77343750000 -0.81250000000 -0.79687500000 [-0.49597924991,-0.15479853290] NEGATIVE
 0.76953125000  0.77343750000 -0.79687500000 -0.78125000000 [-0.50410887415,-0.16464924949] NEGATIVE
 0.77343750000  0.77734375000 -0.81250000000 -0.79687500000 [-0.53461358229,-0.19215715622] NEGATIVE
 0.77343750000  0.77734375000 -0.79687500000 -0.78125000000 [-0.54273584887,-0.20202211847] NEGATIVE
 0.77734375000  0.78125000000 -0.81250000000 -0.79687500000 [-0.57287269314,-0.23194186933] NEGATIVE
 0.77734375000  0.78125000000 -0.79687500000 -0.78125000000 [-0.58098753121,-0.24182150791] NEGATIVE
 0.76562500000  0.76953125000 -0.78125000000 -0.76562500000 [-0.47323306773,-0.13292061196] NEGATIVE
 0.76562500000  0.76953125000 -0.76562500000 -0.75000000000 [-0.48135083059,-0.14267151031] NEGATIVE
 0.76953125000  0.77343750000 -0.78125000000 -0.76562500000 [-0.51222913161,-0.17445563107] NEGATIVE
 0.76953125000  0.77343750000 -0.76562500000 -0.75000000000 [-0.52033962720,-0.18421853347] NEGATIVE
 0.77343750000  0.77734375000 -0.78125000000 -0.76562500000 [-0.55084876486,-0.21184180048] NEGATIVE
 0.77343750000  0.77734375000 -0.76562500000 -0.75000000000 [-0.55895191804,-0.22161708880] NEGATIVE
 0.77734375000  0.78125000000 -0.78125000000 -0.76562500000 [-0.58909304088,-0.25165489825] NEGATIVE
 0.77734375000  0.78125000000 -0.76562500000 -0.75000000000 [-0.59718879232,-0.26144295873] NEGATIVE
 0.78125000000  0.78515625000 -0.81250000000 -0.79687500000 [-0.61076093149,-0.26839042235] NEGATIVE
 0.78125000000  0.78515625000 -0.79687500000 -0.78125000000 [-0.61886824587,-0.27828520938] NEGATIVE
 0.78515625000  0.78906250000 -0.81250000000 -0.79687500000 [-0.64827938223,-0.30734415191] NEGATIVE
 0.78515625000  0.78906250000 -0.79687500000 -0.78125000000 [-0.65637909278,-0.31725458748] NEGATIVE
 0.78906250000  0.79296875000 -0.81250000000 -0.79687500000 [-0.68543044450,-0.34183399137] NEGATIVE
 0.78906250000  0.79296875000 -0.79687500000 -0.78125000000 [-0.69352248528,-0.35176055900] NEGATIVE
 0.79296875000  0.79687500000 -0.81250000000 -0.79687500000 [-0.72221477441,-0.38092208239] NEGATIVE
 0.79296875000  0.79687500000 -0.79687500000 -0.78125000000 [-0.73029910347,-0.39086529612] NEGATIVE
 0.78125000000  0.78515625000 -0.78125000000 -0.76562500000 [-0.62696626029,-0.28813275669] NEGATIVE
 0.78125000000  0.78515625000 -0.76562500000 -0.75000000000 [-0.63505452684,-0.29793401572] NEGATIVE
 0.78515625000  0.78906250000 -0.78125000000 -0.76562500000 [-0.66446953844,-0.32711676769] NEGATIVE
 0.78515625000  0.78906250000 -0.76562500000 -0.75000000000 [-0.67255025236,-0.33693167824] NEGATIVE
 0.78906250000  0.79296875000 -0.78125000000 -0.76562500000 [-0.70160530323,-0.36163783075] NEGATIVE
 0.78906250000  0.79296875000 -0.76562500000 -0.75000000000 [-0.70967841158,-0.37146682786] NEGATIVE
 0.79296875000  0.79687500000 -0.78125000000 -0.76562500000 [-0.73837425901,-0.40075814776] NEGATIVE
 0.79296875000  0.79687500000 -0.76562500000 -0.75000000000 [-0.74643973341,-0.41060169552] NEGATIVE
 0.79687500000  0.80078125000 -0.81250000000 -0.79687500000 [-0.75863769587,-0.41800996012] NEGATIVE
 0.79687500000  0.80078125000 -0.79687500000 -0.78125000000 [-0.76671422229,-0.42797038926] NEGATIVE
 0.80078125000  0.80468750000 -0.81250000000 -0.79687500000 [-0.79469833001,-0.45171497707] NEGATIVE
 0.80078125000  0.80468750000 -0.79687500000 -0.78125000000 [-0.80276703560,-0.46169315467] NEGATIVE
 0.80468750000  0.80859375000 -0.81250000000 -0.79687500000 [-0.83040008923,-0.48900724394] NEGATIVE
 0.80468750000  0.80859375000 -0.79687500000 -0.78125000000 [-0.83846092624,-0.49900375430] NEGATIVE
 0.80859375000  0.81250000000 -0.81250000000 -0.79687500000 [-0.86574599797,-0.52491237212] NEGATIVE
 0.80859375000  0.81250000000 -0.79687500000 -0.78125000000 [-0.87379891510,-0.53492783622] NEGATIVE
 1.06250000000  1.12500000000 -0.75000000000 -0.68750000000 [-5.04346849029,-0.02413605336] NEGATIVE
 1.06250000000  1.12500000000 -0.68750000000 -0.62500000000 [-4.97069095733,-0.17576185794] NEGATIVE
 1.12500000000  1.18750000000 -0.75000000000 -0.68750000000 [-5.33236442759,-0.15358293556] NEGATIVE
 1.12500000000  1.18750000000 -0.68750000000 -0.62500000000 [-5.22823753779,-0.34472093942] NEGATIVE
 1.18750000000  1.25000000000 -0.75000000000 -0.68750000000 [-5.62465791224,-0.17611204015] NEGATIVE
 1.18750000000  1.25000000000 -0.68750000000 -0.62500000000 [-5.47444187811,-0.42613083149] NEGATIVE
 1.00000000000  1.06250000000 -0.62500000000 -0.56250000000 [-4.64664938797,-0.03548826384] NEGATIVE
 1.00000000000  1.06250000000 -0.56250000000 -0.50000000000 [-4.61544782791,-0.13663315296] NEGATIVE
 1.06250000000  1.12500000000 -0.62500000000 -0.56250000000 [-4.91435794011,-0.30833212922] NEGATIVE
 1.06250000000  1.12500000000 -0.56250000000 -0.50000000000 [-4.87060042910,-0.42579129715] NEGATIVE
 1.12500000000  1.18750000000 -0.62500000000 -0.56250000000 [-5.14920947742,-0.50707449732] NEGATIVE
 1.12500000000  1.18750000000 -0.56250000000 -0.50000000000 [-5.08872591983,-0.64734783697] NEGATIVE
 1.18750000000  1.25000000000 -0.62500000000 -0.56250000000 [-5.36335660142,-0.63159371629] NEGATIVE
 1.18750000000  1.25000000000 -0.56250000000 -0.50000000000 [-5.28008804801,-0.80412688998] NEGATIVE
 0.79687500000  0.81250000000 -0.75000000000 -0.71875000000 [-1.32276028136,-0.04340324935] NEGATIVE
 0.79687500000  0.81250000000 -0.71875000000 -0.68750000000 [-1.33438700253,-0.06724493474] NEGATIVE
 0.79687500000  0.81250000000 -0.68750000000 -0.65625000000 [-1.34613646535,-0.09072927530] NEGATIVE
 0.79687500000  0.81250000000 -0.65625000000 -0.62500000000 [-1.35799433386,-0.11387473079] NEGATIVE
 0.81250000000  0.82812500000 -0.75000000000 -0.71875000000 [-1.46129864406,-0.18243101338] NEGATIVE
 0.81250000000  0.82812500000 -0.71875000000 -0.68750000000 [-1.47268993659,-0.20656018074] NEGATIVE
 0.82812500000  0.84375000000 -0.75000000000 -0.71875000000 [-1.59437926118,-0.32208886088] NEGATIVE
 0.82812500000  0.84375000000 -0.71875000000 -0.68750000000 [-1.60552055611,-0.34653766078] NEGATIVE
 0.84375000000  0.85937500000 -0.75000000000 -0.71875000000 [-1.72216240090,-0.45177097769] NEGATIVE
 0.84375000000  0.85937500000 -0.71875000000 -0.68750000000 [-1.73303861224,-0.47657515561] NEGATIVE
 0.85937500000  0.87500000000 -0.75000000000 -0.71875000000 [-1.84481419913,-0.57718850243] NEGATIVE
 0.85937500000  0.87500000000 -0.71875000000 -0.68750000000 [-1.85540934903,-0.60238771599] NEGATIVE
 0.81250000000  0.82812500000 -0.68750000000 -0.65625000000 [-1.48421961472,-0.23030007289] NEGATIVE
 0.81250000000  0.82812500000 -0.65625000000 -0.62500000000 [-1.49587129826,-0.25367170064] NEGATIVE
 0.82812500000  0.84375000000 -0.68750000000 -0.65625000000 [-1.61681785688,-0.37056206111] NEGATIVE
 0.82812500000  0.84375000000 -0.65625000000 -0.62500000000 [-1.62825243958,-0.39418598741] NEGATIVE
 0.84375000000  0.85937500000 -0.68750000000 -0.65625000000 [-1.74409068248,-0.50091623934] NEGATIVE
 0.84375000000  0.85937500000 -0.65625000000 -0.62500000000 [-1.75529719696,-0.52482148734] NEGATIVE
 0.85937500000  0.87500000000 -0.68750000000 -0.65625000000 [-1.86620273509,-0.62708114423] NEGATIVE
 0.85937500000  0.87500000000 -0.65625000000 -0.62500000000 [-1.87716985165,-0.65129986037] NEGATIVE
 0.87500000000  0.89062500000 -0.75000000000 -0.71875000000 [-1.96251609355,-0.69616568698] NEGATIVE
 0.87500000000  0.89062500000 -0.71875000000 -0.68750000000 [-1.97281319891,-0.72180390060] NEGATIVE
 0.89062500000  0.90625000000 -0.75000000000 -0.71875000000 [-2.07543217329,-0.80927639018] NEGATIVE
 0.89062500000  0.90625000000 -0.71875000000 -0.68750000000 [-2.08541297982,-0.83540217234] NEGATIVE
 0.90625000000  0.92187500000 -0.75000000000 -0.71875000000 [-2.18370190036,-0.91804977846] NEGATIVE
 0.90625000000  0.92187500000 -0.71875000000 -0.68750000000 [-2.19334658029,-0.94471668519] NEGATIVE
 0.92187500000  0.93750000000 -0.75000000000 -0.71875000000 [-2.28751038755,-1.02124114896] NEGATIVE
 0.92187500000  0.93750000000 -0.71875000000 -0.68750000000 [-2.29679754233,-1.04850819928] NEGATIVE
 0.87500000000  0.89062500000 -0.68750000000 -0.65625000000 [-1.98333377331,-0.74688915844] NEGATIVE
 0.87500000000  0.89062500000 -0.65625000000 -0.62500000000 [-1.99404975792,-0.77145690380] NEGATIVE
 0.89062500000  0.90625000000 -0.68750000000 -0.65625000000 [-2.09564572146,-0.86092280057] NEGATIVE
 0.89062500000  0.90625000000 -0.65625000000 -0.62500000000 [-2.10609825169,-0.88587872939] NEGATIVE
 0.90625000000  0.92187500000 -0.68750000000 -0.65625000000 [-2.20327532514,-0.97072058908] NEGATIVE
 0.90625000000  0.92187500000 -0.65625000000 -0.62500000000 [-2.21345128184,-0.99610769661] NEGATIVE
 0.92187500000  0.93750000000 -0.68750000000 -0.65625000000 [-2.30640504693,-1.07504803764] NEGATIVE
 0.92187500000  0.93750000000 -0.65625000000 -0.62500000000 [-2.31629062464,-1.10091347968] NEGATIVE
 0.93750000000  0.95312500000 -0.75000000000 -0.71875000000 [-2.38704163176,-1.11888419919] NEGATIVE
 0.93750000000  0.95312500000 -0.71875000000 -0.68750000000 [-2.39594757919,-1.14681648175] NEGATIVE
 0.95312500000  0.96875000000 -0.75000000000 -0.71875000000 [-2.48238647160,-1.21275752311] NEGATIVE
 0.95312500000  0.96875000000 -0.71875000000 -0.68750000000 [-2.49088502091,-1.24142689393] NEGATIVE
 0.96875000000  0.98437500000 -0.75000000000 -0.71875000000 [-2.57377916381,-1.30131901887] NEGATIVE
 0.96875000000  0.98437500000 -0.71875000000 -0.68750000000 [-2.58184122139,-1.33080473446] NEGATIVE
 0.98437500000  1.00000000000 -0.75000000000 -0.71875000000 [-2.66138976602,-1.38472192345] NEGATIVE
 0.98437500000  1.00000000000 -0.71875000000 -0.68750000000 [-2.66898289173,-1.41511139433] NEGATIVE
 0.93750000000  0.95312500000 -0.68750000000 -0.65625000000 [-2.40521487800,-1.17395017302] NEGATIVE
 0.93750000000  0.95312500000 -0.65625000000 -0.62500000000 [-2.41479499605,-1.20034569233] NEGATIVE
 0.95312500000  0.96875000000 -0.68750000000 -0.65625000000 [-2.49979128224,-1.26921820018] NEGATIVE
 0.95312500000  0.96875000000 -0.65625000000 -0.62500000000 [-2.50904950209,-1.29620061882] NEGATIVE
 0.96875000000  0.98437500000 -0.68750000000 -0.65625000000 [-2.59036344637,-1.35932376555] NEGATIVE
 0.96875000000  0.98437500000 -0.65625000000 -0.62500000000 [-2.59928174121,-1.38695538266] NEGATIVE
 0.98437500000  1.00000000000 -0.68750000000 -0.65625000000 [-2.67709557830,-1.44443520861] NEGATIVE
 0.98437500000  1.00000000000 -0.65625000000 -0.62500000000 [-2.68565407817,-1.47278428035] NEGATIVE
 0.78125000000  0.79687500000 -0.59375000000 -0.56250000000 [-1.23881463921,-0.01293767538] NEGATIVE
 0.79687500000  0.81250000000 -0.62500000000 -0.59375000000 [-1.36994772446,-0.13669817837] NEGATIVE
 0.79687500000  0.81250000000 -0.59375000000 -0.56250000000 [-1.38198503216,-0.15921508939] NEGATIVE
 0.78125000000  0.79687500000 -0.56250000000 -0.53125000000 [-1.25109297948,-0.03502878099] NEGATIVE
 0.78125000000  0.79687500000 -0.53125000000 -0.50000000000 [-1.26342840478,-0.05686066502] NEGATIVE
 0.79687500000  0.81250000000 -0.56250000000 -0.53125000000 [-1.39409578392,-0.18143968271] NEGATIVE
 0.79687500000  0.81250000000 -0.53125000000 -0.50000000000 [-1.40627051055,-0.20338505758] NEGATIVE
 0.81250000000  0.82812500000 -0.62500000000 -0.59375000000 [-1.50763031698,-0.27669421032] NEGATIVE
 0.81250000000  0.82812500000 -0.59375000000 -0.56250000000 [-1.51948350325,-0.29938509876] NEGATIVE
 0.82812500000  0.84375000000 -0.62500000000 -0.59375000000 [-1.63980759360,-0.41743116825] NEGATIVE
 0.82812500000  0.84375000000 -0.59375000000 -0.56250000000 [-1.65146837358,-0.44031739681] NEGATIVE
 0.84375000000  0.85937500000 -0.62500000000 -0.59375000000 [-1.76663911543,-0.54831556916] NEGATIVE
 0.84375000000  0.85937500000 -0.59375000000 -0.56250000000 [-1.77809946760,-0.57142088319] NEGATIVE
 0.85937500000  0.87500000000 -0.62500000000 -0.59375000000 [-1.88828899452,-0.67507188622] NEGATIVE
 0.85937500000  0.87500000000 -0.59375000000 -0.56250000000 [-1.89954088795,-0.69842257771] NEGATIVE
 0.81250000000  0.82812500000 -0.56250000000 -0.53125000000 [-1.53141901260,-0.32176039863] NEGATIVE
 0.81250000000  0.82812500000 -0.53125000000 -0.50000000000 [-1.54342617000,-0.34383483865] NEGATIVE
 0.82812500000  0.84375000000 -0.56250000000 -0.53125000000 [-1.66322138099,-0.46286275466] NEGATIVE
 0.82812500000  0.84375000000 -0.53125000000 -0.50000000000 [-1.67505457921,-0.48508380512] NEGATIVE
 0.84375000000  0.85937500000 -0.56250000000 -0.53125000000 [-1.78966309345,-0.59415782706] NEGATIVE
 0.84375000000  0.85937500000 -0.53125000000 -0.50000000000 [-1.80131641825,-0.61654503076] NEGATIVE
 0.85937500000  0.87500000000 -0.56250000000 -0.53125000000 [-1.91090837325,-0.72137495247] NEGATIVE
 0.85937500000  0.87500000000 -0.53125000000 -0.50000000000 [-1.92237613765,-0.74394996978] NEGATIVE
 0.87500000000  0.89062500000 -0.62500000000 -0.59375000000 [-2.00493639919,-0.79553898254] NEGATIVE
 0.87500000000  0.89062500000 -0.59375000000 -0.56250000000 [-2.01597179610,-0.81916411099] NEGATIVE
 0.89062500000  0.90625000000 -0.62500000000 -0.59375000000 [-2.11674232460,-0.91030617059] NEGATIVE
 0.89062500000  0.90625000000 -0.59375000000 -0.56250000000 [-2.12755304568,-0.93423766150] NEGATIVE
 0.90625000000  0.92187500000 -0.62500000000 -0.59375000000 [-2.22384220206,-1.02091920848] NEGATIVE
 0.90625000000  0.92187500000 -0.59375000000 -0.56250000000 [-2.23441977504,-1.04519201013] NEGATIVE
 0.92187500000  0.93750000000 -0.62500000000 -0.59375000000 [-2.32641743683,-1.12615143209] NEGATIVE
 0.92187500000  0.93750000000 -0.59375000000 -0.56250000000 [-2.33675327225,-1.15080373227] NEGATIVE
 0.87500000000  0.89062500000 -0.56250000000 -0.53125000000 [-2.02713652036,-0.84235827224] NEGATIVE
 0.87500000000  0.89062500000 -0.53125000000 -0.50000000000 [-2.03841329523,-0.86514505238] NEGATIVE
 0.89062500000  0.90625000000 -0.56250000000 -0.53125000000 [-2.13850841024,-0.95770254389] NEGATIVE
 0.89062500000  0.90625000000 -0.53125000000 -0.50000000000 [-2.14958892008,-0.98072736831] NEGATIVE
 0.90625000000  0.92187500000 -0.56250000000 -0.53125000000 [-2.24515907094,-1.06895925041] NEGATIVE
 0.90625000000  0.92187500000 -0.53125000000 -0.50000000000 [-2.25603807624,-1.09225082748] NEGATIVE
 0.92187500000  0.93750000000 -0.56250000000 -0.53125000000 [-2.34726987575,-1.17490784732] NEGATIVE
 0.92187500000  0.93750000000 -0.53125000000 -0.50000000000 [-2.35794238677,-1.19849745831] NEGATIVE
 0.93750000000  0.95312500000 -0.62500000000 -0.59375000000 [-2.42464582611,-1.22605647854] NEGATIVE
 0.93750000000  0.95312500000 -0.59375000000 -0.56250000000 [-2.43473072987,-1.25112997944] NEGATIVE
 0.95312500000  0.96875000000 -0.62500000000 -0.59375000000 [-2.51861152156,-1.32243507409] NEGATIVE
 0.95312500000  0.96875000000 -0.59375000000 -0.56250000000 [-2.52843557923,-1.34797548641] NEGATIVE
 0.96875000000  0.98437500000 -0.62500000000 -0.59375000000 [-2.60854099038,-1.41376909762] NEGATIVE
 0.96875000000  0.98437500000 -0.59375000000 -0.56250000000 [-2.61809360476,-1.43982618251] NEGATIVE
 0.98437500000  1.00000000000 -0.62500000000 -0.59375000000 [-2.69459527222,-1.50023798408] NEGATIVE
 0.98437500000  1.00000000000 -0.59375000000 -0.56250000000 [-2.70386489994,-1.52686599365] NEGATIVE
 0.93750000000  0.95312500000 -0.56250000000 -0.53125000000 [-2.44501760953,-1.27560863348] NEGATIVE
 0.93750000000  0.95312500000 -0.53125000000 -0.50000000000 [-2.45547841218,-1.29953036377] NEGATIVE
 0.95312500000  0.96875000000 -0.56250000000 -0.53125000000 [-2.53848533110,-1.37286979338] NEGATIVE
 0.95312500000  0.96875000000 -0.53125000000 -0.50000000000 [-2.54872904166,-1.39716079426] NEGATIVE
 0.96875000000  0.98437500000 -0.56250000000 -0.53125000000 [-2.62789833724,-1.46518090597] NEGATIVE
 0.96875000000  0.98437500000 -0.53125000000 -0.50000000000 [-2.63791931098,-1.48988154858] NEGATIVE
 0.98437500000  1.00000000000 -0.56250000000 -0.53125000000 [-2.71341612738,-1.55272978147] NEGATIVE
 0.98437500000  1.00000000000 -0.53125000000 -0.50000000000 [-2.72320837957,-1.57788383968] NEGATIVE
 1.00000000000  1.01562500000 -0.75000000000 -0.71875000000 [-2.74842016528,-1.42352294692] NEGATIVE
 1.00000000000  1.01562500000 -0.71875000000 -0.68750000000 [-2.75550796370,-1.45491279611] NEGATIVE
 1.01562500000  1.03125000000 -0.75000000000 -0.71875000000 [-2.82594034804,-1.53653926927] NEGATIVE
 1.01562500000  1.03125000000 -0.71875000000 -0.68750000000 [-2.83248193706,-1.56903642272] NEGATIVE
 1.03125000000  1.04687500000 -0.75000000000 -0.71875000000 [-2.90321232480,-1.60511265187] NEGATIVE
 1.03125000000  1.04687500000 -0.71875000000 -0.68750000000 [-2.90916179529,-1.63883535191] NEGATIVE
 1.04687500000  1.06250000000 -0.75000000000 -0.71875000000 [-2.97676448452,-1.67487976721] NEGATIVE
 1.04687500000  1.06250000000 -0.71875000000 -0.68750000000 [-2.98207012365,-1.70995920922] NEGATIVE
 1.00000000000  1.01562500000 -0.68750000000 -0.65625000000 [-2.76318262266,-1.48512627828] NEGATIVE
 1.00000000000  1.01562500000 -0.65625000000 -0.62500000000 [-2.77135922356,-1.51426775831] NEGATIVE
 1.01562500000  1.03125000000 -0.68750000000 -0.65625000000 [-2.83968670575,-1.60023316819] NEGATIVE
 1.01562500000  1.03125000000 -0.65625000000 -0.62500000000 [-2.84745679065,-1.63024943216] NEGATIVE
 1.03125000000  1.04687500000 -0.68750000000 -0.65625000000 [-2.91586106537,-1.67111844360] NEGATIVE
 1.03125000000  1.04687500000 -0.65625000000 -0.62500000000 [-2.92319725579,-1.70209987680] NEGATIVE
 1.04687500000  1.06250000000 -0.68750000000 -0.65625000000 [-2.98822395971,-1.74344257561] NEGATIVE
 1.04687500000  1.06250000000 -0.65625000000 -0.62500000000 [-2.99509567755,-1.77548871251] NEGATIVE
 0.74609375000  0.75000000000 -0.67187500000 -0.65625000000 [-0.32938223455,-0.00088245361] NEGATIVE
 0.74609375000  0.75000000000 -0.65625000000 -0.64062500000 [-0.33746019491,-0.01032696824] NEGATIVE
 0.74609375000  0.75000000000 -0.64062500000 -0.62500000000 [-0.34552666545,-0.01973778352] NEGATIVE
 0.74609375000  0.75000000000 -0.62500000000 -0.60937500000 [-0.35358148075,-0.02911540048] NEGATIVE
 0.74609375000  0.75000000000 -0.60937500000 -0.59375000000 [-0.36162448638,-0.03846030440] NEGATIVE
 0.74609375000  0.75000000000 -0.59375000000 -0.57812500000 [-0.36965553850,-0.04777296537] NEGATIVE
 0.74609375000  0.75000000000 -0.57812500000 -0.56250000000 [-0.37767450331,-0.05705383880] NEGATIVE
 0.74218750000  0.74609375000 -0.54687500000 -0.53125000000 [-0.35248455323,-0.00848127277] NEGATIVE
 0.74609375000  0.75000000000 -0.56250000000 -0.54687500000 [-0.38568125716,-0.06630336528] NEGATIVE
 0.74609375000  0.75000000000 -0.54687500000 -0.53125000000 [-0.39367568331,-0.07552197415] NEGATIVE
 0.73828125000  0.74218750000 -0.51562500000 -0.50000000000 [-0.32688537170,-0.00653891015] NEGATIVE
 0.74218750000  0.74609375000 -0.53125000000 -0.51562500000 [-0.36047468560,-0.01766877360] NEGATIVE
 0.74218750000  0.74609375000 -0.51562500000 -0.50000000000 [-0.36845242813,-0.02682669027] NEGATIVE
 0.74609375000  0.75000000000 -0.53125000000 -0.51562500000 [-0.40165767553,-0.08471007972] NEGATIVE
 0.74609375000  0.75000000000 -0.51562500000 -0.50000000000 [-0.40962713491,-0.09386808476] NEGATIVE
 0.75000000000  0.75390625000 -0.73437500000 -0.71875000000 [-0.33784789108,-0.00332953479] NEGATIVE
 0.75390625000  0.75781250000 -0.75000000000 -0.73437500000 [-0.37023258172,-0.03302016070] NEGATIVE
 0.75390625000  0.75781250000 -0.73437500000 -0.71875000000 [-0.37835125089,-0.04265922938] NEGATIVE
 0.76171875000  0.76562500000 -0.75000000000 -0.73437500000 [-0.45009793047,-0.11484392593] NEGATIVE
 0.76171875000  0.76562500000 -0.73437500000 -0.71875000000 [-0.45820238866,-0.12450202844] NEGATIVE
 0.75000000000  0.75390625000 -0.71875000000 -0.70312500000 [-0.34596301134,-0.01292229586] NEGATIVE
 0.75000000000  0.75390625000 -0.70312500000 -0.68750000000 [-0.35406736278,-0.02247845884] NEGATIVE
 0.75390625000  0.75781250000 -0.71875000000 -0.70312500000 [-0.38645933574,-0.05226033729] NEGATIVE
 0.75390625000  0.75781250000 -0.70312500000 -0.68750000000 [-0.39455658227,-0.06182412261] NEGATIVE
 0.76171875000  0.76562500000 -0.71875000000 -0.70312500000 [-0.46629615198,-0.13412062989] NEGATIVE
 0.76171875000  0.76562500000 -0.70312500000 -0.68750000000 [-0.47437894508,-0.14370041259] NEGATIVE
 0.76562500000  0.76953125000 -0.75000000000 -0.73437500000 [-0.48945848504,-0.15238061589] NEGATIVE
 0.76562500000  0.76953125000 -0.73437500000 -0.71875000000 [-0.49755570094,-0.16204869181] NEGATIVE
 0.76953125000  0.77343750000 -0.75000000000 -0.73437500000 [-0.52843999336,-0.19393877775] NEGATIVE
 0.76953125000  0.77343750000 -0.73437500000 -0.71875000000 [-0.53652988616,-0.20361715365] NEGATIVE
 0.77343750000  0.77734375000 -0.75000000000 -0.73437500000 [-0.56704492493,-0.23134883400] NEGATIVE
 0.77343750000  0.77734375000 -0.73437500000 -0.71875000000 [-0.57512742818,-0.24103785236] NEGATIVE
 0.77734375000  0.78125000000 -0.75000000000 -0.73437500000 [-0.60527438555,-0.27118657010] NEGATIVE
 0.77734375000  0.78125000000 -0.73437500000 -0.71875000000 [-0.61334944828,-0.28088657729] NEGATIVE
 0.76562500000  0.76953125000 -0.71875000000 -0.70312500000 [-0.50564217122,-0.17167647091] NEGATIVE
 0.76562500000  0.76953125000 -0.70312500000 -0.68750000000 [-0.51371760917,-0.18126465877] NEGATIVE
 0.76953125000  0.77343750000 -0.71875000000 -0.70312500000 [-0.54460898578,-0.21325441932] NEGATIVE
 0.76953125000  0.77343750000 -0.70312500000 -0.68750000000 [-0.55267699370,-0.22285130438] NEGATIVE
 0.77343750000  0.77734375000 -0.71875000000 -0.70312500000 [-0.58319909371,-0.25068492925] NEGATIVE
 0.77343750000  0.77734375000 -0.70312500000 -0.68750000000 [-0.59125961105,-0.26029081885] NEGATIVE
 0.77734375000  0.78125000000 -0.71875000000 -0.70312500000 [-0.62141363259,-0.29054379279] NEGATIVE
 0.77734375000  0.78125000000 -0.70312500000 -0.68750000000 [-0.62946661525,-0.30015899652] NEGATIVE
 0.78125000000  0.78515625000 -0.75000000000 -0.73437500000 [-0.64313262812,-0.30768989846] NEGATIVE
 0.78125000000  0.78515625000 -0.73437500000 -0.71875000000 [-0.65120017598,-0.31740127984] NEGATIVE
 0.78515625000  0.78906250000 -0.75000000000 -0.73437500000 [-0.68062079922,-0.34670026357] NEGATIVE
 0.78515625000  0.78906250000 -0.73437500000 -0.71875000000 [-0.68868077455,-0.35642342933] NEGATIVE
 0.78906250000  0.79296875000 -0.75000000000 -0.73437500000 [-0.71774135661,-0.38124852840] NEGATIVE
 0.78906250000  0.79296875000 -0.73437500000 -0.71875000000 [-0.72579371667,-0.39098386988] NEGATIVE
 0.79296875000  0.79687500000 -0.75000000000 -0.73437500000 [-0.75449505403,-0.42039695232] NEGATIVE
 0.79296875000  0.79687500000 -0.73437500000 -0.71875000000 [-0.76253978108,-0.43014488863] NEGATIVE
 0.78125000000  0.78515625000 -0.71875000000 -0.70312500000 [-0.65925680909,-0.32706899948] NEGATIVE
 0.78125000000  0.78515625000 -0.70312500000 -0.68750000000 [-0.66730218993,-0.33669386496] NEGATIVE
 0.78515625000  0.78906250000 -0.71875000000 -0.70312500000 [-0.69672980199,-0.36610204421] NEGATIVE
 0.78515625000  0.78906250000 -0.70312500000 -0.68750000000 [-0.70476753020,-0.37573694346] NEGATIVE
 0.78906250000  0.79296875000 -0.71875000000 -0.70312500000 [-0.73383509945,-0.40067375144] NEGATIVE
 0.78906250000  0.79296875000 -0.70312500000 -0.68750000000 [-0.74186514019,-0.41031903593] NEGATIVE
 0.79296875000  0.79687500000 -0.71875000000 -0.70312500000 [-0.77057350607,-0.43984643488] NEGATIVE
 0.79296875000  0.79687500000 -0.70312500000 -0.68750000000 [-0.77859584923,-0.44950248348] NEGATIVE
 0.75000000000  0.75390625000 -0.68750000000 -0.67187500000 [-0.36216071759,-0.03199861897] NEGATIVE
 0.75000000000  0.75390625000 -0.67187500000 -0.65625000000 [-0.37024286300,-0.04148335073] NEGATIVE
 0.75390625000  0.75781250000 -0.68750000000 -0.67187500000 [-0.40264275338,-0.07135120060] NEGATIVE
 0.75390625000  0.75781250000 -0.67187500000 -0.65625000000 [-0.41071762774,-0.08084216478] NEGATIVE
 0.76171875000  0.76562500000 -0.68750000000 -0.67187500000 [-0.48245051117,-0.15324203386] NEGATIVE
 0.76171875000  0.76562500000 -0.67187500000 -0.65625000000 [-0.49051061073,-0.16274612735] NEGATIVE
 0.75000000000  0.75390625000 -0.65625000000 -0.64062500000 [-0.37831359984,-0.05093320902] NEGATIVE
 0.75000000000  0.75390625000 -0.64062500000 -0.62500000000 [-0.38637274323,-0.06034873061] NEGATIVE
 0.75390625000  0.75781250000 -0.65625000000 -0.64062500000 [-0.41878099828,-0.09029758825] NEGATIVE
 0.75390625000  0.75781250000 -0.64062500000 -0.62500000000 [-0.42683267277,-0.09971802472] NEGATIVE
 0.75781250000  0.76171875000 -0.65625000000 -0.64062500000 [-0.45886151607,-0.00713665489] NEGATIVE
 0.75781250000  0.76171875000 -0.64062500000 -0.62500000000 [-0.46690566057,-0.01656219422] NEGATIVE
 0.76171875000  0.76562500000 -0.65625000000 -0.64062500000 [-0.49855901981,-0.17221330439] NEGATIVE
 0.76171875000  0.76562500000 -0.64062500000 -0.62500000000 [-0.50659553088,-0.18164415476] NEGATIVE
 0.76562500000  0.76953125000 -0.68750000000 -0.67187500000 [-0.52178174752,-0.19081393482] NEGATIVE
 0.76562500000  0.76953125000 -0.67187500000 -0.65625000000 [-0.52983433709,-0.20032495378] NEGATIVE
 0.76953125000  0.77343750000 -0.68750000000 -0.67187500000 [-0.56073363174,-0.23240851116] NEGATIVE
 0.76953125000  0.77343750000 -0.67187500000 -0.65625000000 [-0.56877864068,-0.24192671613] NEGATIVE
 0.77343750000  0.77734375000 -0.68750000000 -0.67187500000 [-0.59930869066,-0.26985624715] NEGATIVE
 0.77343750000  0.77734375000 -0.67187500000 -0.65625000000 [-0.60734606287,-0.27938191317] NEGATIVE
 0.77734375000  0.78125000000 -0.68750000000 -0.67187500000 [-0.63750809492,-0.30973293898] NEGATIVE
 0.77734375000  0.78125000000 -0.67187500000 -0.65625000000 [-0.64553779099,-0.31926634248] NEGATIVE
 0.76562500000  0.76953125000 -0.65625000000 -0.64062500000 [-0.53787514501,-0.20979834708] NEGATIVE
 0.76562500000  0.76953125000 -0.64062500000 -0.62500000000 [-0.54590395559,-0.21923472367] NEGATIVE
 0.76953125000  0.77343750000 -0.65625000000 -0.64062500000 [-0.57681177834,-0.25140657152] NEGATIVE
 0.76953125000  0.77343750000 -0.64062500000 -0.62500000000 [-0.58483282051,-0.26084870607] NEGATIVE
 0.77343750000  0.77734375000 -0.65625000000 -0.64062500000 [-0.61537147586,-0.28886849060] NEGATIVE
 0.77343750000  0.77734375000 -0.64062500000 -0.62500000000 [-0.62338469650,-0.29831662861] NEGATIVE
 0.77734375000  0.78125000000 -0.65625000000 -0.64062500000 [-0.65355544164,-0.32875990288] NEGATIVE
 0.77734375000  0.78125000000 -0.64062500000 -0.62500000000 [-0.66156080454,-0.33821429052] NEGATIVE
 0.78125000000  0.78515625000 -0.68750000000 -0.67187500000 [-0.67533600519,-0.34627665176] NEGATIVE
 0.78125000000  0.78515625000 -0.67187500000 -0.65625000000 [-0.68335796293,-0.35581810630] NEGATIVE
 0.78515625000  0.78906250000 -0.68750000000 -0.67187500000 [-0.71279363310,-0.38532892877] NEGATIVE
 0.78515625000  0.78906250000 -0.67187500000 -0.65625000000 [-0.72080781217,-0.39487876614] NEGATIVE
 0.78906250000  0.79296875000 -0.68750000000 -0.67187500000 [-0.74988349854,-0.41992055317] NEGATIVE
 0.78906250000  0.79296875000 -0.67187500000 -0.65625000000 [-0.75788985880,-0.42947909994] NEGATIVE
 0.79296875000  0.79687500000 -0.68750000000 -0.67187500000 [-0.78660645638,-0.45911389232] NEGATIVE
 0.79296875000  0.79687500000 -0.67187500000 -0.65625000000 [-0.79460499904,-0.46868148486] NEGATIVE
 0.78125000000  0.78515625000 -0.65625000000 -0.64062500000 [-0.69136779093,-0.36531894739] NEGATIVE
 0.78125000000  0.78515625000 -0.64062500000 -0.62500000000 [-0.69936523724,-0.37477986717] NEGATIVE
 0.78515625000  0.78906250000 -0.65625000000 -0.64062500000 [-0.72880977374,-0.40438720886] NEGATIVE
 0.78515625000  0.78906250000 -0.64062500000 -0.62500000000 [-0.73679926130,-0.41385496616] NEGATIVE
 0.78906250000  0.79296875000 -0.65625000000 -0.64062500000 [-0.76588392661,-0.43899544324] NEGATIVE
 0.78906250000  0.79296875000 -0.64062500000 -0.62500000000 [-0.77386542976,-0.44847032108] NEGATIVE
 0.79296875000  0.79687500000 -0.65625000000 -0.64062500000 [-0.80259117114,-0.47820605344] NEGATIVE
 0.79296875000  0.79687500000 -0.64062500000 -0.62500000000 [-0.81056468970,-0.48768836013] NEGATIVE
 0.75000000000  0.75390625000 -0.62500000000 -0.60937500000 [-0.39442012121,-0.06973043329] NEGATIVE
 0.75000000000  0.75390625000 -0.60937500000 -0.59375000000 [-0.40245557334,-0.07907881745] NEGATIVE
 0.75390625000  0.75781250000 -0.62500000000 -0.60937500000 [-0.43487247233,-0.10910400944] NEGATIVE
 0.75390625000  0.75781250000 -0.60937500000 -0.59375000000 [-0.44290023032,-0.11845605849] NEGATIVE
 0.75781250000  0.76171875000 -0.62500000000 -0.60937500000 [-0.47493782136,-0.02595263618] NEGATIVE
 0.75781250000  0.76171875000 -0.60937500000 -0.59375000000 [-0.48295782536,-0.03530851336] NEGATIVE
 0.76171875000  0.76562500000 -0.62500000000 -0.60937500000 [-0.51461995033,-0.19103924886] NEGATIVE
 0.76171875000  0.76562500000 -0.60937500000 -0.59375000000 [-0.52263209828,-0.20039913693] NEGATIVE
 0.75000000000  0.75390625000 -0.59375000000 -0.57812500000 [-0.41047895026,-0.08839436791] NEGATIVE
 0.75000000000  0.75390625000 -0.57812500000 -0.56250000000 [-0.41849011302,-0.09767755421] NEGATIVE
 0.75390625000  0.75781250000 -0.59375000000 -0.57812500000 [-0.45091579162,-0.12777467180] NEGATIVE
 0.75390625000  0.75781250000 -0.57812500000 -0.56250000000 [-0.45891901194,-0.13706033351] NEGATIVE
 0.75781250000  0.76171875000 -0.59375000000 -0.57812500000 [-0.49096551144,-0.04463034127] NEGATIVE
 0.75781250000  0.76171875000 -0.57812500000 -0.56250000000 [-0.49896072982,-0.05391861903] NEGATIVE
 0.76171875000  0.76562500000 -0.59375000000 -0.57812500000 [-0.53063180743,-0.20972435038] NEGATIVE
 0.76171875000  0.76562500000 -0.57812500000 -0.56250000000 [-0.53861892227,-0.21901540382] NEGATIVE
 0.76562500000  0.76953125000 -0.62500000000 -0.60937500000 [-0.55392056759,-0.22863467178] NEGATIVE
 0.76562500000  0.76953125000 -0.60937500000 -0.59375000000 [-0.56192479399,-0.23799875997] NEGATIVE
 0.76953125000  0.77343750000 -0.62500000000 -0.60937500000 [-0.59284155818,-0.27025372661] NEGATIVE
 0.76953125000  0.77343750000 -0.60937500000 -0.59375000000 [-0.60083779680,-0.27962222015] NEGATIVE
 0.77343750000  0.77734375000 -0.62500000000 -0.60937500000 [-0.63138550770,-0.30772695346] NEGATIVE
 0.77343750000  0.77734375000 -0.60937500000 -0.59375000000 [-0.63937370722,-0.31710007060] NEGATIVE
 0.77734375000  0.78125000000 -0.62500000000 -0.60937500000 [-0.66955365409,-0.34763015177] NEGATIVE
 0.77734375000  0.78125000000 -0.60937500000 -0.59375000000 [-0.67753378017,-0.35700811092] NEGATIVE
 0.76562500000  0.76953125000 -0.59375000000 -0.57812500000 [-0.56991646106,-0.24732753614] NEGATIVE
 0.76562500000  0.76953125000 -0.57812500000 -0.56250000000 [-0.57789540737,-0.25662153083] NEGATIVE
 0.76953125000  0.77343750000 -0.59375000000 -0.57812500000 [-0.60882135599,-0.28895475198] NEGATIVE
 0.76953125000  0.77343750000 -0.57812500000 -0.56250000000 [-0.61679206815,-0.29825186898] NEGATIVE
 0.77343750000  0.77734375000 -0.59375000000 -0.57812500000 [-0.64734910764,-0.32643656382] NEGATIVE
 0.77343750000  0.77734375000 -0.57812500000 -0.56250000000 [-0.65531153501,-0.33573699670] NEGATIVE
 0.77734375000  0.78125000000 -0.59375000000 -0.57812500000 [-0.68550098804,-0.36634877089] NEGATIVE
 0.77734375000  0.78125000000 -0.57812500000 -0.56250000000 [-0.69345509710,-0.37565271264] NEGATIVE
 0.78125000000  0.78515625000 -0.62500000000 -0.60937500000 [-0.70735006742,-0.38420153285] NEGATIVE
 0.78125000000  0.78515625000 -0.60937500000 -0.59375000000 [-0.71532206331,-0.39358458823] NEGATIVE
 0.78515625000  0.78906250000 -0.62500000000 -0.60937500000 [-0.74477603119,-0.42328272677] NEGATIVE
 0.78515625000  0.78906250000 -0.60937500000 -0.59375000000 [-0.75273985689,-0.43267115485] NEGATIVE
 0.78906250000  0.79296875000 -0.62500000000 -0.60937500000 [-0.78183411502,-0.45790444437] NEGATIVE
 0.78906250000  0.79296875000 -0.60937500000 -0.59375000000 [-0.78978974713,-0.46729849845] NEGATIVE
 0.79296875000  0.79687500000 -0.62500000000 -0.60937500000 [-0.81852529160,-0.49712913879] NEGATIVE
 0.79296875000  0.79687500000 -0.60937500000 -0.59375000000 [-0.82647273240,-0.50652909661] NEGATIVE
 0.75000000000  0.75390625000 -0.56250000000 -0.54687500000 [-0.42648893326,-0.10692883053] NEGATIVE
 0.75000000000  0.75390625000 -0.54687500000 -0.53125000000 [-0.43447528985,-0.11614863924] NEGATIVE
 0.75390625000  0.75781250000 -0.56250000000 -0.54687500000 [-0.46690975735,-0.14631351250] NEGATIVE
 0.75390625000  0.75781250000 -0.54687500000 -0.53125000000 [-0.47488790653,-0.15553465999] NEGATIVE
 0.75781250000  0.76171875000 -0.56250000000 -0.54687500000 [-0.50694334147,-0.06317382996] NEGATIVE
 0.75781250000  0.76171875000 -0.54687500000 -0.53125000000 [-0.51491321814,-0.07239644156] NEGATIVE
 0.76171875000  0.76562500000 -0.56250000000 -0.54687500000 [-0.54659329849,-0.22827279541] NEGATIVE
 0.76171875000  0.76562500000 -0.54687500000 -0.53125000000 [-0.55455480298,-0.23749700689] NEGATIVE
 0.75000000000  0.75390625000 -0.53125000000 -0.51562500000 [-0.44244907260,-0.12533740717] NEGATIVE
 0.75000000000  0.75390625000 -0.51562500000 -0.50000000000 [-0.45041017888,-0.13449554912] NEGATIVE
 0.75390625000  0.75781250000 -0.53125000000 -0.51562500000 [-0.48285333845,-0.16472422279] NEGATIVE
 0.75390625000  0.75781250000 -0.51562500000 -0.50000000000 [-0.49080594971,-0.17388262489] NEGATIVE
 0.75781250000  0.76171875000 -0.53125000000 -0.51562500000 [-0.52287023905,-0.08158690897] NEGATIVE
 0.75781250000  0.76171875000 -0.51562500000 -0.50000000000 [-0.53081429454,-0.09074567145] NEGATIVE
 0.76171875000  0.76562500000 -0.53125000000 -0.51562500000 [-0.56250331048,-0.24668850714] NEGATIVE
 0.76171875000  0.76562500000 -0.51562500000 -0.50000000000 [-0.57043870724,-0.25584774852] NEGATIVE
 0.76562500000  0.76953125000 -0.56250000000 -0.54687500000 [-0.58586148312,-0.26588125750] NEGATIVE
 0.76562500000  0.76953125000 -0.54687500000 -0.53125000000 [-0.59381454948,-0.27510721330] NEGATIVE
 0.76953125000  0.77343750000 -0.56250000000 -0.54687500000 [-0.62474977780,-0.30751410039] NEGATIVE
 0.76953125000  0.77343750000 -0.54687500000 -0.53125000000 [-0.63269434091,-0.31674195850] NEGATIVE
 0.77343750000  0.77734375000 -0.56250000000 -0.54687500000 [-0.66326082797,-0.34500191476] NEGATIVE
 0.77343750000  0.77734375000 -0.54687500000 -0.53125000000 [-0.67119683704,-0.35423184584] NEGATIVE
 0.77734375000  0.78125000000 -0.56250000000 -0.54687500000 [-0.70139593990,-0.38492049835] NEGATIVE
 0.77734375000  0.78125000000 -0.54687500000 -0.53125000000 [-0.70932336135,-0.39415267198] NEGATIVE
 0.76562500000  0.76953125000 -0.53125000000 -0.51562500000 [-0.60175447863,-0.28429987906] NEGATIVE
 0.76562500000  0.76953125000 -0.51562500000 -0.50000000000 [-0.60968115048,-0.29345972280] NEGATIVE
 0.76953125000  0.77343750000 -0.53125000000 -0.51562500000 [-0.64062562485,-0.32593593862] NEGATIVE
 0.76953125000  0.77343750000 -0.51562500000 -0.50000000000 [-0.64854350510,-0.33509652275] NEGATIVE
 0.77343750000  0.77734375000 -0.53125000000 -0.51562500000 [-0.67911942397,-0.36342730094] NEGATIVE
 0.77343750000  0.77734375000 -0.51562500000 -0.50000000000 [-0.68702846171,-0.37258877430] NEGATIVE
 0.77734375000  0.78125000000 -0.53125000000 -0.51562500000 [-0.71723721804,-0.40334975989] NEGATIVE
 0.77734375000  0.78125000000 -0.51562500000 -0.50000000000 [-0.72513737819,-0.41251227111] NEGATIVE
 0.93750000000  1.00000000000 -0.37500000000 -0.31250000000 [-4.27749800984,-0.01090981032] NEGATIVE
 0.93750000000  1.00000000000 -0.31250000000 -0.25000000000 [-4.27199022791,-0.07969974734] NEGATIVE
 1.00000000000  1.06250000000 -0.50000000000 -0.43750000000 [-4.59116895205,-0.22903971202] NEGATIVE
 1.00000000000  1.06250000000 -0.43750000000 -0.37500000000 [-4.57279967256,-0.31408863476] NEGATIVE
 1.06250000000  1.12500000000 -0.50000000000 -0.43750000000 [-4.83663014527,-0.53102561947] NEGATIVE
 1.06250000000  1.12500000000 -0.43750000000 -0.37500000000 [-4.81039060551,-0.62619938735] NEGATIVE
 1.12500000000  1.18750000000 -0.50000000000 -0.43750000000 [-5.04224662821,-0.77026339422] NEGATIVE
 1.12500000000  1.18750000000 -0.43750000000 -0.37500000000 [-5.00653645421,-0.87924815243] NEGATIVE
 1.18750000000  1.25000000000 -0.50000000000 -0.43750000000 [-5.21713543019,-0.95158192416] NEGATIVE
 1.18750000000  1.25000000000 -0.43750000000 -0.37500000000 [-5.16935253260,-1.07945635800] NEGATIVE
 1.00000000000  1.06250000000 -0.37500000000 -0.31250000000 [-4.55977172874,-0.39286573803] NEGATIVE
 1.00000000000  1.06250000000 -0.31250000000 -0.25000000000 [-4.55039691693,-0.46623824799] NEGATIVE
 1.06250000000  1.12500000000 -0.37500000000 -0.31250000000 [-4.79033465883,-0.71297016817] NEGATIVE
 1.06250000000  1.12500000000 -0.31250000000 -0.25000000000 [-4.77564086607,-0.79263099525] NEGATIVE
 1.12500000000  1.18750000000 -0.37500000000 -0.31250000000 [-4.97923464760,-0.97685278969] NEGATIVE
 1.12500000000  1.18750000000 -0.31250000000 -0.25000000000 [-4.95858282743,-1.06501780866] NEGATIVE
 1.18750000000  1.25000000000 -0.37500000000 -0.31250000000 [-5.13310599327,-1.19171795405] NEGATIVE
 1.18750000000  1.25000000000 -0.31250000000 -0.25000000000 [-5.10576796389,-1.29130510044] NEGATIVE
 0.78125000000  0.79687500000 -0.50000000000 -0.46875000000 [-1.27581328363,-0.07844411550] NEGATIVE
 0.78125000000  0.79687500000 -0.46875000000 -0.43750000000 [-1.28824067253,-0.09978913906] NEGATIVE
 0.79687500000  0.81250000000 -0.50000000000 -0.46875000000 [-1.41850063443,-0.22506331143] NEGATIVE
 0.79687500000  0.81250000000 -0.46875000000 -0.43750000000 [-1.43077837693,-0.24648563772] NEGATIVE
 0.78125000000  0.79687500000 -0.43750000000 -0.40625000000 [-1.30070424778,-0.12090503755] NEGATIVE
 0.78125000000  0.79687500000 -0.40625000000 -0.37500000000 [-1.31319823906,-0.14180047588] NEGATIVE
 0.79687500000  0.81250000000 -0.43750000000 -0.40625000000 [-1.44309667024,-0.26766241713] NEGATIVE
 0.79687500000  0.81250000000 -0.40625000000 -0.37500000000 [-1.45544908484,-0.28860329641] NEGATIVE
 0.81250000000  0.82812500000 -0.50000000000 -0.46875000000 [-1.55549533542,-0.36562198344] NEGATIVE
 0.81250000000  0.82812500000 -0.46875000000 -0.43750000000 [-1.56761779196,-0.38713435538] NEGATIVE
 0.82812500000  0.84375000000 -0.50000000000 -0.46875000000 [-1.68695713318,-0.50699576049] NEGATIVE
 0.82812500000  0.84375000000 -0.46875000000 -0.43750000000 [-1.69891927430,-0.52861262685] NEGATIVE
 0.84375000000  0.85937500000 -0.50000000000 -0.46875000000 [-1.81304726234,-0.63859955648] NEGATIVE
 0.84375000000  0.85937500000 -0.46875000000 -0.43750000000 [-1.82484467841,-0.66033707074] NEGATIVE
 0.85937500000  0.87500000000 -0.50000000000 -0.46875000000 [-1.93393048794,-0.76616676983] NEGATIVE
 0.85937500000  0.87500000000 -0.46875000000 -0.43750000000 [-1.94555915414,-0.78804287974] NEGATIVE
 0.81250000000  0.82812500000 -0.43750000000 -0.40625000000 [-1.57978564235,-0.40838353714] NEGATIVE
 0.81250000000  0.82812500000 -0.40625000000 -0.37500000000 [-1.59199172271,-0.42938026753] NEGATIVE
 0.82812500000  0.84375000000 -0.43750000000 -0.40625000000 [-1.71093217952,-0.54994732920] NEGATIVE
 0.82812500000  0.84375000000 -0.40625000000 -0.37500000000 [-1.72298786551,-0.57101182204] NEGATIVE
 0.84375000000  0.85937500000 -0.43750000000 -0.40625000000 [-1.83669880691,-0.68177199694] NEGATIVE
 0.84375000000  0.85937500000 -0.40625000000 -0.37500000000 [-1.84860075326,-0.70291764202] NEGATIVE
 0.85937500000  0.87500000000 -0.43750000000 -0.40625000000 [-1.95725111819,-0.80959439327] NEGATIVE
 0.85937500000  0.87500000000 -0.40625000000 -0.37500000000 [-1.96899647120,-0.83083612387] NEGATIVE
 0.87500000000  0.89062500000 -0.50000000000 -0.46875000000 [-2.04978672158,-0.88754592762] NEGATIVE
 0.87500000000  0.89062500000 -0.46875000000 -0.43750000000 [-2.06124304541,-0.90958050943] NEGATIVE
 0.89062500000  0.90625000000 -0.50000000000 -0.46875000000 [-2.16077725339,-1.00333623823] NEGATIVE
 0.89062500000  0.90625000000 -0.46875000000 -0.43750000000 [-2.17205799018,-1.02555110153] NEGATIVE
 0.90625000000  0.92187500000 -0.50000000000 -0.46875000000 [-2.26703730275,-1.11509380101] NEGATIVE
 0.90625000000  0.92187500000 -0.46875000000 -0.43750000000 [-2.27813945903,-1.13751273946] NEGATIVE
 0.92187500000  0.93750000000 -0.50000000000 -0.46875000000 [-2.36874887428,-1.22160295327] NEGATIVE
 0.92187500000  0.93750000000 -0.46875000000 -0.43750000000 [-2.37966994411,-1.24425184164] NEGATIVE
 0.87500000000  0.89062500000 -0.43750000000 -0.40625000000 [-2.07276995411,-0.93126675727] NEGATIVE
 0.87500000000  0.89062500000 -0.40625000000 -0.37500000000 [-2.08435640680,-0.95262116246] NEGATIVE
 0.89062500000  0.90625000000 -0.43750000000 -0.40625000000 [-2.18341736988,-1.04739200341] NEGATIVE
 0.89062500000  0.90625000000 -0.40625000000 -0.37500000000 [-2.19484308985,-1.06887730264] NEGATIVE
 0.90625000000  0.92187500000 -0.43750000000 -0.40625000000 [-2.28932916457,-1.15953001984] NEGATIVE
 0.90625000000  0.92187500000 -0.40625000000 -0.37500000000 [-2.30059271043,-1.18116608243] NEGATIVE
 0.92187500000  0.93750000000 -0.43750000000 -0.40625000000 [-2.39068840263,-1.26646910851] NEGATIVE
 0.92187500000  0.93750000000 -0.40625000000 -0.37500000000 [-2.40178897236,-1.28827751644] NEGATIVE
 0.93750000000  0.95312500000 -0.50000000000 -0.46875000000 [-2.46608845017,-1.32292930821] NEGATIVE
 0.93750000000  0.95312500000 -0.46875000000 -0.43750000000 [-2.47682599235,-1.34583623701] NEGATIVE
 0.95312500000  0.96875000000 -0.50000000000 -0.46875000000 [-2.55913891252,-1.42088685446] NEGATIVE
 0.95312500000  0.96875000000 -0.46875000000 -0.43750000000 [-2.56969052997,-1.44408249538] NEGATIVE
 0.96875000000  0.98437500000 -0.50000000000 -0.46875000000 [-2.64812521703,-1.51397124507] NEGATIVE
 0.96875000000  0.98437500000 -0.46875000000 -0.43750000000 [-2.65848865327,-1.53748868710] NEGATIVE
 0.98437500000  1.00000000000 -0.50000000000 -0.46875000000 [-2.73320638286,-1.60237668727] NEGATIVE
 0.98437500000  1.00000000000 -0.46875000000 -0.43750000000 [-2.74337937325,-1.62625170655] NEGATIVE
 0.93750000000  0.95312500000 -0.43750000000 -0.40625000000 [-2.48767176099,-1.36827913968] NEGATIVE
 0.93750000000  0.95312500000 -0.40625000000 -0.37500000000 [-2.49860875699,-1.39028332565] NEGATIVE
 0.95312500000  0.96875000000 -0.43750000000 -0.40625000000 [-2.58036239638,-1.46677888958] NEGATIVE
 0.95312500000  0.96875000000 -0.40625000000 -0.37500000000 [-2.59113553263,-1.48900428294] NEGATIVE
 0.96875000000  0.98437500000 -0.43750000000 -0.40625000000 [-2.66898557500,-1.56046870946] NEGATIVE
 0.96875000000  0.98437500000 -0.40625000000 -0.37500000000 [-2.67959482773,-1.58294278411] NEGATIVE
 0.98437500000  1.00000000000 -0.43750000000 -0.40625000000 [-2.75370045159,-1.64954783820] NEGATIVE
 0.98437500000  1.00000000000 -0.40625000000 -0.37500000000 [-2.76414602724,-1.67230016806] NEGATIVE
 0.76562500000  0.78125000000 -0.37500000000 -0.34375000000 [-1.17773419880,-0.00757612531] NEGATIVE
 0.76562500000  0.78125000000 -0.34375000000 -0.31250000000 [-1.19040450407,-0.02804435003] NEGATIVE
 0.78125000000  0.79687500000 -0.37500000000 -0.34375000000 [-1.32571737561,-0.16248353950] NEGATIVE
 0.78125000000  0.79687500000 -0.34375000000 -0.31250000000 [-1.33825683768,-0.18296178635] NEGATIVE
 0.79687500000  0.81250000000 -0.37500000000 -0.34375000000 [-1.46782976315,-0.30931725833] NEGATIVE
 0.79687500000  0.81250000000 -0.34375000000 -0.31250000000 [-1.48023336265,-0.32981268230] NEGATIVE
 0.76562500000  0.78125000000 -0.31250000000 -0.28125000000 [-1.20308880859,-0.04832701592] NEGATIVE
 0.76562500000  0.78125000000 -0.28125000000 -0.25000000000 [-1.21578344743,-0.06843013058] NEGATIVE
 0.78125000000  0.79687500000 -0.31250000000 -0.28125000000 [-1.35081221312,-0.20324229325] NEGATIVE
 0.78125000000  0.79687500000 -0.28125000000 -0.25000000000 [-1.36337945888,-0.22333169733] NEGATIVE
 0.79687500000  0.81250000000 -0.31250000000 -0.28125000000 [-1.49265500512,-0.35009739892] NEGATIVE
 0.79687500000  0.81250000000 -0.28125000000 -0.25000000000 [-1.50509023166,-0.37017873841] NEGATIVE
 0.81250000000  0.82812500000 -0.37500000000 -0.34375000000 [-1.60422952403,-0.45013452446] NEGATIVE
 0.81250000000  0.82812500000 -0.34375000000 -0.31250000000 [-1.61649312532,-0.47065559619] NEGATIVE
 0.82812500000  0.84375000000 -0.37500000000 -0.34375000000 [-1.73507910065,-0.59181718670] NEGATIVE
 0.82812500000  0.84375000000 -0.34375000000 -0.31250000000 [-1.74719932388,-0.61237371720] NEGATIVE
 0.84375000000  0.85937500000 -0.37500000000 -0.34375000000 [-1.86054248307,-0.72378631214] NEGATIVE
 0.84375000000  0.85937500000 -0.34375000000 -0.31250000000 [-1.87251672668,-0.74438941448] NEGATIVE
 0.85937500000  0.87500000000 -0.37500000000 -0.34375000000 [-1.98078628565,-0.85178173860] NEGATIVE
 0.85937500000  0.87500000000 -0.34375000000 -0.31250000000 [-1.99261250801,-0.87244387665] NEGATIVE
 0.81250000000  0.82812500000 -0.31250000000 -0.28125000000 [-1.62877713601,-0.49095214330] NEGATIVE
 0.81250000000  0.82812500000 -0.28125000000 -0.25000000000 [-1.64107663595,-0.51103226322] NEGATIVE
 0.82812500000  0.84375000000 -0.31250000000 -0.28125000000 [-1.75934257549,-0.63269099432] NEGATIVE
 0.82812500000  0.84375000000 -0.28125000000 -0.25000000000 [-1.77150343576,-0.65277795207] NEGATIVE
 0.84375000000  0.85937500000 -0.31250000000 -0.28125000000 [-1.88451689830,-0.76473754396] NEGATIVE
 0.84375000000  0.85937500000 -0.28125000000 -0.25000000000 [-1.89653702454,-0.78484056066] NEGATIVE
 0.85937500000  0.87500000000 -0.31250000000 -0.28125000000 [-2.00446786159,-0.89283425314] NEGATIVE
 0.85937500000  0.87500000000 -0.28125000000 -0.25000000000 [-2.01634576369,-0.91296374856] NEGATIVE
 0.87500000000  0.89062500000 -0.37500000000 -0.34375000000 [-2.09599248528,-0.97365890322] NEGATIVE
 0.87500000000  0.89062500000 -0.34375000000 -0.31250000000 [-2.10766926761,-0.99439398373] NEGATIVE
 0.89062500000  0.90625000000 -0.37500000000 -0.34375000000 [-2.20632413223,-1.09002385688] NEGATIVE
 0.89062500000  0.90625000000 -0.34375000000 -0.31250000000 [-2.21785061319,-1.11084718268] NEGATIVE
 0.90625000000  0.92187500000 -0.37500000000 -0.34375000000 [-2.31191785486,-1.20243965249] NEGATIVE
 0.90625000000  0.92187500000 -0.34375000000 -0.31250000000 [-2.32329364875,-1.22336792395] NEGATIVE
 0.92187500000  0.93750000000 -0.37500000000 -0.34375000000 [-2.41295806286,-1.30969785000] NEGATIVE
 0.92187500000  0.93750000000 -0.34375000000 -0.31250000000 [-2.42418352236,-1.33074919559] NEGATIVE
 0.87500000000  0.89062500000 -0.31250000000 -0.28125000000 [-2.11937871448,-1.01483935668] NEGATIVE
 0.87500000000  0.89062500000 -0.28125000000 -0.25000000000 [-2.13111357270,-1.03500702744] NEGATIVE
 0.89062500000  0.90625000000 -0.31250000000 -0.28125000000 [-2.22941364936,-1.13136160297] NEGATIVE
 0.89062500000  0.90625000000 -0.28125000000 -0.25000000000 [-2.24100525122,-1.15158036193] NEGATIVE
 0.90625000000  0.92187500000 -0.31250000000 -0.28125000000 [-2.33471029350,-1.24396671966] NEGATIVE
 0.90625000000  0.92187500000 -0.28125000000 -0.25000000000 [-2.34615895947,-1.26425067551] NEGATIVE
 0.92187500000  0.93750000000 -0.31250000000 -0.28125000000 [-2.43545452475,-1.35144904338] NEGATIVE
 0.92187500000  0.93750000000 -0.28125000000 -0.25000000000 [-2.44676137392,-1.37181351587] NEGATIVE
 0.73828125000  0.74218750000 -0.50000000000 -0.48437500000 [-0.33485892102,-0.01566813473] NEGATIVE
 0.73828125000  0.74218750000 -0.48437500000 -0.46875000000 [-0.34282005941,-0.02476901006] NEGATIVE
 0.74218750000  0.74609375000 -0.50000000000 -0.48437500000 [-0.37641769267,-0.03595540258] NEGATIVE
 0.74218750000  0.74609375000 -0.48437500000 -0.46875000000 [-0.38437039796,-0.04505527951] NEGATIVE
 0.74609375000  0.75000000000 -0.50000000000 -0.48437500000 [-0.41758397002,-0.10299638034] NEGATIVE
 0.74609375000  0.75000000000 -0.48437500000 -0.46875000000 [-0.42552809663,-0.11209534623] NEGATIVE
 0.73437500000  0.73828125000 -0.45312500000 -0.43750000000 [-0.31677519604,-0.00230393625] NEGATIVE
 0.73828125000  0.74218750000 -0.46875000000 -0.45312500000 [-0.35076871469,-0.03384188461] NEGATIVE
 0.73828125000  0.74218750000 -0.45312500000 -0.43750000000 [-0.35870482053,-0.04288709740] NEGATIVE
 0.74218750000  0.74609375000 -0.46875000000 -0.45312500000 [-0.39231046903,-0.05412667983] NEGATIVE
 0.74218750000  0.74609375000 -0.45312500000 -0.43750000000 [-0.40023783718,-0.06316995229] NEGATIVE
 0.74609375000  0.75000000000 -0.46875000000 -0.45312500000 [-0.43345943703,-0.12116535167] NEGATIVE
 0.74609375000  0.75000000000 -0.45312500000 -0.43750000000 [-0.44137792004,-0.13020675541] NEGATIVE
 0.73437500000  0.73828125000 -0.43750000000 -0.42187500000 [-0.32470749494,-0.01132419451] NEGATIVE
 0.73437500000  0.73828125000 -0.42187500000 -0.40625000000 [-0.33262728454,-0.02031788254] NEGATIVE
 0.73828125000  0.74218750000 -0.43750000000 -0.42187500000 [-0.36662831612,-0.05190497830] NEGATIVE
 0.73828125000  0.74218750000 -0.42187500000 -0.40625000000 [-0.37453914593,-0.06089584843] NEGATIVE
 0.74218750000  0.74609375000 -0.43750000000 -0.42187500000 [-0.40815243945,-0.07218543617] NEGATIVE
 0.74218750000  0.74609375000 -0.42187500000 -0.40625000000 [-0.41605421831,-0.08117346167] NEGATIVE
 0.74609375000  0.75000000000 -0.43750000000 -0.42187500000 [-0.44928348043,-0.13921990644] NEGATIVE
 0.74609375000  0.75000000000 -0.42187500000 -0.40625000000 [-0.45717605863,-0.14820514430] NEGATIVE
 0.73437500000  0.73828125000 -0.40625000000 -0.39062500000 [-0.34053451600,-0.02928530448] NEGATIVE
 0.73437500000  0.73828125000 -0.39062500000 -0.37500000000 [-0.34842914504,-0.03822675670] NEGATIVE
 0.73828125000  0.74218750000 -0.40625000000 -0.39062500000 [-0.38243725939,-0.06986002047] NEGATIVE
 0.73828125000  0.74218750000 -0.39062500000 -0.37500000000 [-0.39032261067,-0.07879779905] NEGATIVE
 0.74218750000  0.74609375000 -0.40625000000 -0.39062500000 [-0.42394312141,-0.09013435028] NEGATIVE
 0.74218750000  0.74609375000 -0.39062500000 -0.37500000000 [-0.43181910129,-0.09906841508] NEGATIVE
 0.74609375000  0.75000000000 -0.40625000000 -0.39062500000 [-0.46505560043,-0.15716279949] NEGATIVE
 0.74609375000  0.75000000000 -0.39062500000 -0.37500000000 [-0.47292205669,-0.16609319382] NEGATIVE
 0.73046875000  0.73437500000 -0.37500000000 -0.35937500000 [-0.31402956559,-0.00501614250] NEGATIVE
 0.73046875000  0.73437500000 -0.35937500000 -0.34375000000 [-0.32190829783,-0.01391101440] NEGATIVE
 0.73046875000  0.73437500000 -0.34375000000 -0.32812500000 [-0.32977448186,-0.02278115655] NEGATIVE
 0.73046875000  0.73437500000 -0.32812500000 -0.31250000000 [-0.33762809024,-0.03162683002] NEGATIVE
 0.73437500000  0.73828125000 -0.37500000000 -0.35937500000 [-0.35631113169,-0.04714252806] NEGATIVE
 0.73437500000  0.73828125000 -0.35937500000 -0.34375000000 [-0.36418044061,-0.05603289963] NEGATIVE
 0.73828125000  0.74218750000 -0.37500000000 -0.35937500000 [-0.39819515839,-0.08770948101] NEGATIVE
 0.73828125000  0.74218750000 -0.35937500000 -0.34375000000 [-0.40605486595,-0.09659535516] NEGATIVE
 0.74218750000  0.74609375000 -0.37500000000 -0.35937500000 [-0.43968211511,-0.10797596114] NEGATIVE
 0.74218750000  0.74609375000 -0.35937500000 -0.34375000000 [-0.44753212501,-0.11685728515] NEGATIVE
 0.74609375000  0.75000000000 -0.37500000000 -0.35937500000 [-0.48077538308,-0.17499664075] NEGATIVE
 0.74609375000  0.75000000000 -0.35937500000 -0.34375000000 [-0.48861554040,-0.18387344512] NEGATIVE
 0.73437500000  0.73828125000 -0.34375000000 -0.32812500000 [-0.37203703855,-0.06489814744] NEGATIVE
 0.73437500000  0.73828125000 -0.32812500000 -0.31250000000 [-0.37988089774,-0.07373853893] NEGATIVE
 0.73828125000  0.74218750000 -0.34375000000 -0.32812500000 [-0.41390169901,-0.10545570499] NEGATIVE
 0.73828125000  0.74218750000 -0.32812500000 -0.31250000000 [-0.42173562881,-0.11429080518] NEGATIVE
 0.74218750000  0.74609375000 -0.34375000000 -0.32812500000 [-0.45536909546,-0.12571267831] NEGATIVE
 0.74218750000  0.74609375000 -0.32812500000 -0.31250000000 [-0.46319299671,-0.13454242270] NEGATIVE
 0.74609375000  0.75000000000 -0.34375000000 -0.32812500000 [-0.49644249191,-0.19272390600] NEGATIVE
 0.74609375000  0.75000000000 -0.32812500000 -0.31250000000 [-0.50425620684,-0.20154831309] NEGATIVE
 0.72656250000  0.73046875000 -0.29687500000 -0.28125000000 [-0.31066294027,-0.00635961563] NEGATIVE
 0.73046875000  0.73437500000 -0.31250000000 -0.29687500000 [-0.34546909888,-0.04044828965] NEGATIVE
 0.73046875000  0.73437500000 -0.29687500000 -0.28125000000 [-0.35329748687,-0.04924578433] NEGATIVE
 0.72656250000  0.73046875000 -0.28125000000 -0.26562500000 [-0.31848880282,-0.01513970332] NEGATIVE
 0.72656250000  0.73046875000 -0.26562500000 -0.25000000000 [-0.32630217604,-0.02389666337] NEGATIVE
 0.73046875000  0.73437500000 -0.28125000000 -0.26562500000 [-0.36111323631,-0.05801955721] NEGATIVE
 0.73046875000  0.73437500000 -0.26562500000 -0.25000000000 [-0.36891633216,-0.06676984587] NEGATIVE
 0.73437500000  0.73828125000 -0.31250000000 -0.29687500000 [-0.38771199328,-0.08255433579] NEGATIVE
 0.73437500000  0.73828125000 -0.29687500000 -0.28125000000 [-0.39553030354,-0.09134579352] NEGATIVE
 0.73828125000  0.74218750000 -0.31250000000 -0.29687500000 [-0.42955662959,-0.12310092441] NEGATIVE
 0.73828125000  0.74218750000 -0.29687500000 -0.28125000000 [-0.43736467898,-0.13188632500] NEGATIVE
 0.74218750000  0.74609375000 -0.31250000000 -0.29687500000 [-0.47100380211,-0.14334679421] NEGATIVE
 0.74218750000  0.74609375000 -0.29687500000 -0.28125000000 [-0.47880148853,-0.15212606210] NEGATIVE
 0.74609375000  0.75000000000 -0.31250000000 -0.29687500000 [-0.51205665762,-0.21034694964] NEGATIVE
 0.74609375000  0.75000000000 -0.29687500000 -0.28125000000 [-0.51984382031,-0.21912009206] NEGATIVE
 0.73437500000  0.73828125000 -0.28125000000 -0.26562500000 [-0.40333581000,-0.10011316170] NEGATIVE
 0.73437500000  0.73828125000 -0.26562500000 -0.25000000000 [-0.41112849713,-0.10885668415] NEGATIVE
 0.73828125000  0.74218750000 -0.28125000000 -0.26562500000 [-0.44515975784,-0.14064726309] NEGATIVE
 0.73828125000  0.74218750000 -0.26562500000 -0.25000000000 [-0.45294185010,-0.14938398890] NEGATIVE
 0.74218750000  0.74609375000 -0.28125000000 -0.26562500000 [-0.48658603617,-0.16088048927] NEGATIVE
 0.74218750000  0.74609375000 -0.26562500000 -0.25000000000 [-0.49435742841,-0.16961033248] NEGATIVE
 0.74609375000  0.75000000000 -0.28125000000 -0.26562500000 [-0.52761767445,-0.22786801015] NEGATIVE
 0.74609375000  0.75000000000 -0.26562500000 -0.25000000000 [-0.53537820390,-0.23659096624] NEGATIVE
 0.75000000000  0.75390625000 -0.50000000000 -0.48437500000 [-0.45835851390,-0.14362346774] NEGATIVE
 0.75000000000  0.75390625000 -0.48437500000 -0.46875000000 [-0.46629399032,-0.15272155394] NEGATIVE
 0.75390625000  0.75781250000 -0.50000000000 -0.48437500000 [-0.49874564201,-0.18301028083] NEGATIVE
 0.75390625000  0.75781250000 -0.48437500000 -0.46875000000 [-0.50667232476,-0.19210759302] NEGATIVE
 0.75781250000  0.76171875000 -0.50000000000 -0.48437500000 [-0.53874528268,-0.09987315579] NEGATIVE
 0.75781250000  0.76171875000 -0.48437500000 -0.46875000000 [-0.54666310956,-0.10896977621] NEGATIVE
 0.76171875000  0.76562500000 -0.50000000000 -0.48437500000 [-0.57836088758,-0.26497517043] NEGATIVE
 0.76171875000  0.76562500000 -0.48437500000 -0.46875000000 [-0.58626975415,-0.27407119925] NEGATIVE
 0.75000000000  0.75390625000 -0.46875000000 -0.45312500000 [-0.47421652765,-0.16179018765] NEGATIVE
 0.75000000000  0.75390625000 -0.45312500000 -0.43750000000 [-0.48212605211,-0.17082973798] NEGATIVE
 0.75390625000  0.75781250000 -0.46875000000 -0.45312500000 [-0.51458591470,-0.20117495229] NEGATIVE
 0.75390625000  0.75781250000 -0.45312500000 -0.43750000000 [-0.52248633523,-0.21021273850] NEGATIVE
 0.75781250000  0.76171875000 -0.46875000000 -0.45312500000 [-0.55456768889,-0.11803593485] NEGATIVE
 0.75781250000  0.76171875000 -0.45312500000 -0.43750000000 [-0.56245894131,-0.12707202254] NEGATIVE
 0.76171875000  0.76562500000 -0.46875000000 -0.45312500000 [-0.59416521752,-0.28313624878] NEGATIVE
 0.76171875000  0.76562500000 -0.45312500000 -0.43750000000 [-0.60204719547,-0.29217072106] NEGATIVE
 0.76562500000  0.76953125000 -0.50000000000 -0.48437500000 [-0.61759445617,-0.30258719623] NEGATIVE
 0.76562500000  0.76953125000 -0.48437500000 -0.46875000000 [-0.62549429480,-0.31168273818] NEGATIVE
 0.76953125000  0.77343750000 -0.50000000000 -0.48437500000 [-0.65644786879,-0.34422417594] NEGATIVE
 0.76953125000  0.77343750000 -0.48437500000 -0.46875000000 [-0.66433861133,-0.35331934987] NEGATIVE
 0.77343750000  0.77734375000 -0.50000000000 -0.48437500000 [-0.69492383114,-0.38171674682] NEGATIVE
 0.77343750000  0.77734375000 -0.48437500000 -0.46875000000 [-0.70280542455,-0.39081168272] NEGATIVE
 0.77734375000  0.78125000000 -0.50000000000 -0.48437500000 [-0.73302371836,-0.42164070071] NEGATIVE
 0.77734375000  0.78125000000 -0.48437500000 -0.46875000000 [-0.74089612687,-0.43073552651] NEGATIVE
 0.76562500000  0.76953125000 -0.46875000000 -0.45312500000 [-0.63338057360,-0.32074677451] NEGATIVE
 0.76562500000  0.76953125000 -0.45312500000 -0.43750000000 [-0.64125320759,-0.32977971867] NEGATIVE
 0.76953125000  0.77343750000 -0.46875000000 -0.45312500000 [-0.67221563659,-0.36238248278] NEGATIVE
 0.76953125000  0.77343750000 -0.45312500000 -0.43750000000 [-0.68007885650,-0.37141399995] NEGATIVE
 0.77343750000  0.77734375000 -0.46875000000 -0.45312500000 [-0.71067314234,-0.39987403292] NEGATIVE
 0.77343750000  0.77734375000 -0.45312500000 -0.43750000000 [-0.71852689320,-0.40890423499] NEGATIVE
 0.77734375000  0.78125000000 -0.46875000000 -0.45312500000 [-0.74875450050,-0.43979721250] NEGATIVE
 0.77734375000  0.78125000000 -0.45312500000 -0.43750000000 [-0.75659874468,-0.44882620882] NEGATIVE
 0.75000000000  0.75390625000 -0.43750000000 -0.42187500000 [-0.49002249611,-0.17984056387] NEGATIVE
 0.75000000000  0.75390625000 -0.42187500000 -0.40625000000 [-0.49790579798,-0.18882301446] NEGATIVE
 0.75390625000  0.75781250000 -0.43750000000 -0.42187500000 [-0.53037351640,-0.21922132079] NEGATIVE
 0.75390625000  0.75781250000 -0.42187500000 -0.40625000000 [-0.53824739431,-0.22820105815] NEGATIVE
 0.75781250000  0.76171875000 -0.43750000000 -0.42187500000 [-0.57033679436,-0.13607841889] NEGATIVE
 0.75781250000  0.76171875000 -0.42187500000 -0.40625000000 [-0.57820118187,-0.14505549307] NEGATIVE
 0.76171875000  0.76562500000 -0.43750000000 -0.42187500000 [-0.60991561295,-0.30117500654] NEGATIVE
 0.76171875000  0.76562500000 -0.42187500000 -0.40625000000 [-0.61777040142,-0.31014948480] NEGATIVE
 0.75000000000  0.75390625000 -0.40625000000 -0.39062500000 [-0.50577590322,-0.19777742771] NEGATIVE
 0.75000000000  0.75390625000 -0.39062500000 -0.37500000000 [-0.51363275762,-0.20670413805] NEGATIVE
 0.75390625000  0.75781250000 -0.40625000000 -0.39062500000 [-0.54610791085,-0.23715229987] NEGATIVE
 0.75390625000  0.75781250000 -0.39062500000 -0.37500000000 [-0.55395501336,-0.24607538590] NEGATIVE
 0.75781250000  0.76171875000 -0.40625000000 -0.39062500000 [-0.58605204366,-0.15400360413] NEGATIVE
 0.75781250000  0.76171875000 -0.39062500000 -0.37500000000 [-0.59388932523,-0.16292310145] NEGATIVE
 0.76171875000  0.76562500000 -0.40625000000 -0.39062500000 [-0.62561149859,-0.31909452494] NEGATIVE
 0.76171875000  0.76562500000 -0.39062500000 -0.37500000000 [-0.63343884802,-0.32801048602] NEGATIVE
 0.76562500000  0.76953125000 -0.43750000000 -0.42187500000 [-0.64911211883,-0.33878197237] NEGATIVE
 0.76562500000  0.76953125000 -0.42187500000 -0.40625000000 [-0.65695723644,-0.34775392585] NEGATIVE
 0.76953125000  0.77343750000 -0.43750000000 -0.42187500000 [-0.68792819038,-0.38041431455] NEGATIVE
 0.76953125000  0.77343750000 -0.42187500000 -0.40625000000 [-0.69576356478,-0.38938382782] NEGATIVE
 0.77343750000  0.77734375000 -0.43750000000 -0.42187500000 [-0.72636659372,-0.41790271367] NEGATIVE
 0.77343750000  0.77734375000 -0.42187500000 -0.40625000000 [-0.73419216769,-0.42686988169] NEGATIVE
 0.77734375000  0.78125000000 -0.43750000000 -0.42187500000 [-0.76442877300,-0.45782295229] NEGATIVE
 0.77734375000  0.78125000000 -0.42187500000 -0.40625000000 [-0.77224450655,-0.46678786726] NEGATIVE
 0.76562500000  0.76953125000 -0.40625000000 -0.39062500000 [-0.66478849589,-0.35669595853] NEGATIVE
 0.76562500000  0.76953125000 -0.39062500000 -0.37500000000 [-0.67260583877,-0.36560843944] NEGATIVE
 0.76953125000  0.77343750000 -0.40625000000 -0.39062500000 [-0.70358491292,-0.39832292978] NEGATIVE
 0.76953125000  0.77343750000 -0.39062500000 -0.37500000000 [-0.71139217433,-0.40723199969] NEGATIVE
 0.77343750000  0.77734375000 -0.40625000000 -0.39062500000 [-0.74200354602,-0.43580613992] NEGATIVE
 0.77343750000  0.77734375000 -0.39062500000 -0.37500000000 [-0.74980066613,-0.44471187809] NEGATIVE
 0.77734375000  0.78125000000 -0.40625000000 -0.39062500000 [-0.78004587382,-0.47572136578] NEGATIVE
 0.77734375000  0.78125000000 -0.39062500000 -0.37500000000 [-0.78783281295,-0.48462384537] NEGATIVE
 0.75000000000  0.75390625000 -0.37500000000 -0.35937500000 [-0.52147631698,-0.21560346572] NEGATIVE
 0.75000000000  0.75390625000 -0.35937500000 -0.34375000000 [-0.52930654015,-0.22447572452] NEGATIVE
 0.75390625000  0.75781250000 -0.37500000000 -0.35937500000 [-0.56178865434,-0.25497064722] NEGATIVE
 0.75390625000  0.75781250000 -0.35937500000 -0.34375000000 [-0.56960879119,-0.26383840621] NEGATIVE
 0.75781250000  0.76171875000 -0.37500000000 -0.35937500000 [-0.60171297741,-0.17181432513] NEGATIVE
 0.75781250000  0.76171875000 -0.35937500000 -0.34375000000 [-0.60952295611,-0.18067760635] NEGATIVE
 0.76171875000  0.76562500000 -0.37500000000 -0.35937500000 [-0.64125239884,-0.33689771751] NEGATIVE
 0.76171875000  0.76562500000 -0.35937500000 -0.34375000000 [-0.64905210541,-0.34575655962] NEGATIVE
 0.75000000000  0.75390625000 -0.34375000000 -0.32812500000 [-0.53712339094,-0.23332121972] NEGATIVE
 0.75000000000  0.75390625000 -0.32812500000 -0.31250000000 [-0.54492683569,-0.24214025071] NEGATIVE
 0.75390625000  0.75781250000 -0.34375000000 -0.32812500000 [-0.57741538646,-0.27267897640] NEGATIVE
 0.75390625000  0.75781250000 -0.32812500000 -0.31250000000 [-0.58520840536,-0.28149266524] NEGATIVE
 0.75781250000  0.76171875000 -0.34375000000 -0.32812500000 [-0.61731922259,-0.18951326715] NEGATIVE
 0.75781250000  0.76171875000 -0.32812500000 -0.31250000000 [-0.62510174087,-0.19832162318] NEGATIVE
 0.76171875000  0.76562500000 -0.34375000000 -0.32812500000 [-0.65683792706,-0.35458734371] NEGATIVE
 0.76171875000  0.76562500000 -0.32812500000 -0.31250000000 [-0.66460982835,-0.36339039207] NEGATIVE
 0.75000000000  0.75390625000 -0.31250000000 -0.29687500000 [-0.55271685343,-0.25093310043] NEGATIVE
 0.75000000000  0.75390625000 -0.29687500000 -0.28125000000 [-0.56049340515,-0.25970006748] NEGATIVE
 0.75390625000  0.75781250000 -0.31250000000 -0.29687500000 [-0.59298781900,-0.29027977064] NEGATIVE
 0.75390625000  0.75781250000 -0.29687500000 -0.28125000000 [-0.60075360178,-0.29904058384] NEGATIVE
 0.75781250000  0.76171875000 -0.31250000000 -0.29687500000 [-0.63287048105,-0.20710298033] NEGATIVE
 0.75781250000  0.76171875000 -0.29687500000 -0.28125000000 [-0.64062541667,-0.21585763753] NEGATIVE
 0.76171875000  0.76562500000 -0.31250000000 -0.29687500000 [-0.67236777659,-0.37216602055] NEGATIVE
 0.76171875000  0.76562500000 -0.29687500000 -0.28125000000 [-0.68011174499,-0.38091453537] NEGATIVE
 0.75000000000  0.75390625000 -0.28125000000 -0.26562500000 [-0.56825647702,-0.26844142114] NEGATIVE
 0.75000000000  0.75390625000 -0.26562500000 -0.25000000000 [-0.57600605124,-0.27715743176] NEGATIVE
 0.75390625000  0.75781250000 -0.28125000000 -0.26562500000 [-0.60850573182,-0.30777538903] NEGATIVE
 0.75390625000  0.75781250000 -0.26562500000 -0.25000000000 [-0.61624419073,-0.31648446358] NEGATIVE
 0.75781250000  0.76171875000 -0.28125000000 -0.26562500000 [-0.64836652510,-0.22458588642] NEGATIVE
 0.75781250000  0.76171875000 -0.26562500000 -0.25000000000 [-0.65609378731,-0.23328801159] NEGATIVE
 0.76171875000  0.76562500000 -0.28125000000 -0.26562500000 [-0.68784171014,-0.38963623581] NEGATIVE
 0.76171875000  0.76562500000 -0.26562500000 -0.25000000000 [-0.69555765238,-0.39833141387] NEGATIVE
 0.93750000000  1.00000000000 -0.25000000000 -0.18750000000 [-4.26883809229,-0.14483390430] NEGATIVE
 0.93750000000  1.00000000000 -0.18750000000 -0.12500000000 [-4.26768952463,-0.20671483596] NEGATIVE
 0.93750000000  1.00000000000 -0.12500000000 -0.06250000000 [-4.26825336952,-0.26568167375] NEGATIVE
 0.93750000000  1.00000000000 -0.06250000000  0.00000000000 [-4.27028697802,-0.32202258093] NEGATIVE
 1.00000000000  1.06250000000 -0.25000000000 -0.18750000000 [-4.54405767606,-0.53490834634] NEGATIVE
 1.00000000000  1.06250000000 -0.18750000000 -0.12500000000 [-4.54025768652,-0.59945162478] NEGATIVE
 1.06250000000  1.12500000000 -0.25000000000 -0.18750000000 [-4.76570220536,-0.86620708455] NEGATIVE
 1.06250000000  1.12500000000 -0.18750000000 -0.12500000000 [-4.75898995035,-0.93452304211] NEGATIVE
 1.12500000000  1.18750000000 -0.25000000000 -0.18750000000 [-4.94324832271,-1.14524767998] NEGATIVE
 1.12500000000  1.18750000000 -0.18750000000 -0.12500000000 [-4.93296218046,-1.21872859745] NEGATIVE
 1.18750000000  1.25000000000 -0.25000000000 -0.18750000000 [-5.08539841076,-1.38044255449] NEGATIVE
 1.18750000000  1.25000000000 -0.18750000000 -0.12500000000 [-5.07053939699,-1.46084759002] NEGATIVE
 1.00000000000  1.06250000000 -0.12500000000 -0.06250000000 [-4.53859403836,-0.66034514798] NEGATIVE
 1.00000000000  1.06250000000 -0.06250000000  0.00000000000 [-4.53873668846,-0.71798829269] NEGATIVE
 1.06250000000  1.12500000000 -0.12500000000 -0.06250000000 [-4.75494688969,-0.99825071930] NEGATIVE
 1.06250000000  1.12500000000 -0.06250000000  0.00000000000 [-4.75312483244,-1.05794382777] NEGATIVE
 1.12500000000  1.18750000000 -0.12500000000 -0.06250000000 [-4.92639144296,-1.28640971576] NEGATIVE
 1.12500000000  1.18750000000 -0.06250000000  0.00000000000 [-4.92255420836,-1.34906054502] NEGATIVE
 1.18750000000  1.25000000000 -0.12500000000 -0.06250000000 [-5.06051683147,-1.53386833183] NEGATIVE
 1.18750000000  1.25000000000 -0.06250000000  0.00000000000 [-5.05463065978,-1.60057905587] NEGATIVE
 0.76562500000  0.78125000000 -0.25000000000 -0.21875000000 [-1.22848505104,-0.08835934722] NEGATIVE
 0.76562500000  0.78125000000 -0.21875000000 -0.18750000000 [-1.24119051894,-0.10811999320] NEGATIVE
 0.78125000000  0.79687500000 -0.25000000000 -0.21875000000 [-1.37595486676,-0.24323623319] NEGATIVE
 0.78125000000  0.79687500000 -0.21875000000 -0.18750000000 [-1.38853503281,-0.26296176598] NEGATIVE
 0.79687500000  0.81250000000 -0.25000000000 -0.21875000000 [-1.51753496265,-0.39006357395] NEGATIVE
 0.79687500000  0.81250000000 -0.21875000000 -0.18750000000 [-1.52998546215,-0.40975836036] NEGATIVE
 0.76562500000  0.78125000000 -0.18750000000 -0.15625000000 [-1.25389699611,-0.12771709572] NEGATIVE
 0.76562500000  0.78125000000 -0.15625000000 -0.12500000000 [-1.26660185175,-0.14715540505] NEGATIVE
 0.78125000000  0.79687500000 -0.18750000000 -0.15625000000 [-1.40111682985,-0.28251382146] NEGATIVE
 0.78125000000  0.79687500000 -0.15625000000 -0.12500000000 [-1.41369738301,-0.30189761283] NEGATIVE
 0.79687500000  0.81250000000 -0.18750000000 -0.15625000000 [-1.54243830626,-0.42926916887] NEGATIVE
 0.79687500000  0.81250000000 -0.15625000000 -0.12500000000 [-1.55489035465,-0.44860171821] NEGATIVE
 0.81250000000  0.82812500000 -0.25000000000 -0.21875000000 [-1.65338714008,-0.53090352869] NEGATIVE
 0.81250000000  0.82812500000 -0.21875000000 -0.18750000000 [-1.66570454948,-0.55057304110] NEGATIVE
 0.82812500000  0.84375000000 -0.25000000000 -0.21875000000 [-1.78367697083,-0.67264293649] NEGATIVE
 0.82812500000  0.84375000000 -0.21875000000 -0.18750000000 [-1.79585868470,-0.69229375791] NEGATIVE
 0.84375000000  0.85937500000 -0.25000000000 -0.21875000000 [-1.90857168129,-0.80470765824] NEGATIVE
 0.84375000000  0.85937500000 -0.21875000000 -0.18750000000 [-1.92061593825,-0.82434742474] NEGATIVE
 0.85937500000  0.87500000000 -0.25000000000 -0.21875000000 [-2.02824025244,-0.93284248859] NEGATIVE
 0.85937500000  0.87500000000 -0.21875000000 -0.18750000000 [-2.04014592253,-0.95247991453] NEGATIVE
 0.81250000000  0.82812500000 -0.18750000000 -0.15625000000 [-1.67802511653,-0.57004746850] NEGATIVE
 0.81250000000  0.82812500000 -0.15625000000 -0.12500000000 [-1.69034541222,-0.58933308178] NEGATIVE
 0.82812500000  0.84375000000 -0.18750000000 -0.15625000000 [-1.80804447674,-0.71173773766] NEGATIVE
 0.82812500000  0.84375000000 -0.15625000000 -0.12500000000 [-1.82023060399,-0.73098174975] NEGATIVE
 0.84375000000  0.85937500000 -0.18750000000 -0.15625000000 [-1.93266530985,-0.84376789659] NEGATIVE
 0.84375000000  0.85937500000 -0.15625000000 -0.12500000000 [-1.94471571168,-0.86297660668] NEGATIVE
 0.85937500000  0.87500000000 -0.18750000000 -0.15625000000 [-2.05205786852,-0.97188484571] NEGATIVE
 0.85937500000  0.87500000000 -0.15625000000 -0.12500000000 [-2.06397163473,-0.99106553502] NEGATIVE
 0.87500000000  0.89062500000 -0.25000000000 -0.21875000000 [-2.14286729048,-1.05490814673] NEGATIVE
 0.87500000000  0.89062500000 -0.21875000000 -0.18750000000 [-2.15463394291,-1.07455309216] NEGATIVE
 0.89062500000  0.90625000000 -0.25000000000 -0.21875000000 [-2.25261821966,-1.17151573782] NEGATIVE
 0.89062500000  0.90625000000 -0.21875000000 -0.18750000000 [-2.26424606145,-1.19117913610] NEGATIVE
 0.90625000000  0.92187500000 -0.25000000000 -0.21875000000 [-2.35763175171,-1.28423329875] NEGATIVE
 0.90625000000  0.92187500000 -0.21875000000 -0.18750000000 [-2.36912155538,-1.30392712343] NEGATIVE
 0.92187500000  0.93750000000 -0.25000000000 -0.21875000000 [-2.45809538148,-1.39185749820] NEGATIVE
 0.92187500000  0.93750000000 -0.21875000000 -0.18750000000 [-2.46944875261,-1.41159476391] NEGATIVE
 0.87500000000  0.89062500000 -0.18750000000 -0.15625000000 [-2.16640816662,-1.09395154046] NEGATIVE
 0.87500000000  0.89062500000 -0.15625000000 -0.12500000000 [-2.17818510228,-1.11311253148] NEGATIVE
 0.89062500000  0.90625000000 -0.18750000000 -0.15625000000 [-2.27588291390,-1.21058117272] NEGATIVE
 0.89062500000  0.90625000000 -0.15625000000 -0.12500000000 [-2.28752347869,-1.22973174779] NEGATIVE
 0.90625000000  0.92187500000 -0.18750000000 -0.15625000000 [-2.38062196324,-1.32334379453] NEGATIVE
 0.90625000000  0.92187500000 -0.15625000000 -0.12500000000 [-2.39212719971,-1.34249415292] NEGATIVE
 0.92187500000  0.93750000000 -0.18750000000 -0.15625000000 [-2.48081448626,-1.43103808593] NEGATIVE
 0.92187500000  0.93750000000 -0.15625000000 -0.12500000000 [-2.49218628810,-1.45019933406] NEGATIVE
 0.75000000000  0.76562500000 -0.12500000000 -0.09375000000 [-1.12626231397,-0.00434003305] NEGATIVE
 0.75000000000  0.76562500000 -0.09375000000 -0.06250000000 [-1.13907600090,-0.02354746741] NEGATIVE
 0.76562500000  0.78125000000 -0.12500000000 -0.09375000000 [-1.27930266020,-0.16643941555] NEGATIVE
 0.76562500000  0.78125000000 -0.09375000000 -0.06250000000 [-1.29199718370,-0.18557338476] NEGATIVE
 0.78125000000  0.79687500000 -0.12500000000 -0.09375000000 [-1.42627404768,-0.32111806509] NEGATIVE
 0.78125000000  0.79687500000 -0.09375000000 -0.06250000000 [-1.43884438960,-0.34017983693] NEGATIVE
 0.79687500000  0.81250000000 -0.12500000000 -0.09375000000 [-1.56733872518,-0.46776140273] NEGATIVE
 0.79687500000  0.81250000000 -0.09375000000 -0.06250000000 [-1.57978077115,-0.48675331775] NEGATIVE
 0.75000000000  0.76562500000 -0.06250000000 -0.03125000000 [-1.15188157179,-0.04261676971] NEGATIVE
 0.75000000000  0.76562500000 -0.03125000000  0.00000000000 [-1.16467726646,-0.06155145139] NEGATIVE
 0.76562500000  0.78125000000 -0.06250000000 -0.03125000000 [-1.30468335684,-0.20456135062] NEGATIVE
 0.76562500000  0.78125000000 -0.03125000000  0.00000000000 [-1.31735927244,-0.22340714726] NEGATIVE
 0.78125000000  0.79687500000 -0.06250000000 -0.03125000000 [-1.45140616712,-0.35908734075] NEGATIVE
 0.78125000000  0.79687500000 -0.03125000000  0.00000000000 [-1.46395731494,-0.37784476065] NEGATIVE
 0.79687500000  0.81250000000 -0.06250000000 -0.03125000000 [-1.59221406078,-0.50558228237] NEGATIVE
 0.79687500000  0.81250000000 -0.03125000000  0.00000000000 [-1.60463635877,-0.52425286026] NEGATIVE
 0.81250000000  0.82812500000 -0.12500000000 -0.09375000000 [-1.70266229688,-0.60843578700] NEGATIVE
 0.81250000000  0.82812500000 -0.09375000000 -0.06250000000 [-1.71497289400,-0.62736115456] NEGATIVE
 0.82812500000  0.84375000000 -0.12500000000 -0.09375000000 [-1.83241364747,-0.75003225814] NEGATIVE
 0.82812500000  0.84375000000 -0.09375000000 -0.06250000000 [-1.84459048222,-0.76889535031] NEGATIVE
 0.84375000000  0.85937500000 -0.12500000000 -0.09375000000 [-1.95676342192,-0.88198062738] NEGATIVE
 0.84375000000  0.85937500000 -0.09375000000 -0.06250000000 [-1.96880504691,-0.90078660901] NEGATIVE
 0.85937500000  0.87500000000 -0.12500000000 -0.09375000000 [-2.07588317095,-1.01002971839] NEGATIVE
 0.85937500000  0.87500000000 -0.09375000000 -0.06250000000 [-2.08778879310,-1.02878465891] NEGATIVE
 0.81250000000  0.82812500000 -0.06250000000 -0.03125000000 [-1.72727456679,-0.64611444544] NEGATIVE
 0.81250000000  0.82812500000 -0.03125000000  0.00000000000 [-1.73956489713,-0.66470063503] NEGATIVE
 0.82812500000  0.84375000000 -0.06250000000 -0.03125000000 [-1.85675825039,-0.78757676738] NEGATIVE
 0.82812500000  0.84375000000 -0.03125000000  0.00000000000 [-1.86891433730,-0.80608193126] NEGATIVE
 0.84375000000  0.85937500000 -0.06250000000 -0.03125000000 [-1.98083749055,-0.91940081439] NEGATIVE
 0.84375000000  0.85937500000 -0.03125000000  0.00000000000 [-1.99285792685,-0.93782914992] NEGATIVE
 0.85937500000  0.87500000000 -0.06250000000 -0.03125000000 [-2.09968514817,-1.04733718642] NEGATIVE
 0.85937500000  0.87500000000 -0.03125000000  0.00000000000 [-2.11156918311,-1.06569373294] NEGATIVE
 0.87500000000  0.89062500000 -0.12500000000 -0.09375000000 [-2.18996034364,-1.13204452498] NEGATIVE
 0.87500000000  0.89062500000 -0.09375000000 -0.06250000000 [-2.20172989262,-1.15075545131] NEGATIVE
 0.89062500000  0.90625000000 -0.12500000000 -0.09375000000 [-2.29916296364,-1.24864011089] NEGATIVE
 0.89062500000  0.90625000000 -0.09375000000 -0.06250000000 [-2.31079703133,-1.26731491911] NEGATIVE
 0.90625000000  0.92187500000 -0.12500000000 -0.09375000000 [-2.40363205431,-1.36138831017] NEGATIVE
 0.90625000000  0.92187500000 -0.09375000000 -0.06250000000 [-2.41513182286,-1.38003571501] NEGATIVE
 0.92187500000  0.93750000000 -0.12500000000 -0.09375000000 [-2.50355849421,-1.46908956087] NEGATIVE
 0.92187500000  0.93750000000 -0.09375000000 -0.06250000000 [-2.51492600420,-1.48771907774] NEGATIVE
 0.87500000000  0.89062500000 -0.06250000000 -0.03125000000 [-2.21349011940,-1.16925275664] NEGATIVE
 0.87500000000  0.89062500000 -0.03125000000  0.00000000000 [-2.22523772692,-1.18754344342] NEGATIVE
 0.89062500000  0.90625000000 -0.06250000000 -0.03125000000 [-2.32242175359,-1.28576428869] NEGATIVE
 0.89062500000  0.90625000000 -0.03125000000  0.00000000000 [-2.33403357125,-1.30399584120] NEGATIVE
 0.90625000000  0.92187500000 -0.06250000000 -0.03125000000 [-2.42662225581,-1.39844521239] NEGATIVE
 0.90625000000  0.92187500000 -0.03125000000  0.00000000000 [-2.43809951248,-1.41662509601] NEGATIVE
 0.92187500000  0.93750000000 -0.06250000000 -0.03125000000 [-2.52628422234,-1.50609752222] NEGATIVE
 0.92187500000  0.93750000000 -0.03125000000  0.00000000000 [-2.53762900567,-1.52423391785] NEGATIVE
 0.72656250000  0.73046875000 -0.25000000000 -0.23437500000 [-0.33410304801,-0.03263072214] NEGATIVE
 0.72656250000  0.73046875000 -0.23437500000 -0.21875000000 [-0.34189140929,-0.04134210097] NEGATIVE
 0.73046875000  0.73437500000 -0.25000000000 -0.23437500000 [-0.37670676209,-0.07549688258] NEGATIVE
 0.73046875000  0.73437500000 -0.23437500000 -0.21875000000 [-0.38448451637,-0.08420089442] NEGATIVE
 0.72265625000  0.72656250000 -0.21875000000 -0.20312500000 [-0.30668134136,-0.00654017300] NEGATIVE
 0.72265625000  0.72656250000 -0.20312500000 -0.18750000000 [-0.31445537886,-0.01521481647] NEGATIVE
 0.72656250000  0.73046875000 -0.21875000000 -0.20312500000 [-0.34966725282,-0.05003101643] NEGATIVE
 0.72656250000  0.73046875000 -0.20312500000 -0.18750000000 [-0.35743057378,-0.05869768039] NEGATIVE
 0.73046875000  0.73437500000 -0.21875000000 -0.20312500000 [-0.39224958768,-0.09288210351] NEGATIVE
 0.73046875000  0.73437500000 -0.20312500000 -0.18750000000 [-0.40000197103,-0.10154072715] NEGATIVE
 0.73437500000  0.73828125000 -0.25000000000 -0.23437500000 [-0.41890835217,-0.11757659917] NEGATIVE
 0.73437500000  0.73828125000 -0.23437500000 -0.21875000000 [-0.42667536506,-0.12627313972] NEGATIVE
 0.73828125000  0.74218750000 -0.25000000000 -0.23437500000 [-0.46071094258,-0.15809674692] NEGATIVE
 0.73828125000  0.74218750000 -0.23437500000 -0.21875000000 [-0.46846702485,-0.16678577612] NEGATIVE
 0.74218750000  0.74609375000 -0.25000000000 -0.23437500000 [-0.50211565163,-0.17831584256] NEGATIVE
 0.74218750000  0.74609375000 -0.23437500000 -0.21875000000 [-0.50986069505,-0.18699726466] NEGATIVE
 0.74609375000  0.75000000000 -0.25000000000 -0.23437500000 [-0.54312539240,-0.24528922004] NEGATIVE
 0.74609375000  0.75000000000 -0.23437500000 -0.21875000000 [-0.55085922994,-0.25396302179] NEGATIVE
 0.73437500000  0.73828125000 -0.21875000000 -0.20312500000 [-0.43442952822,-0.13494653361] NEGATIVE
 0.73437500000  0.73828125000 -0.20312500000 -0.18750000000 [-0.44217083652,-0.14359700370] NEGATIVE
 0.73828125000  0.74218750000 -0.21875000000 -0.20312500000 [-0.47621008911,-0.17545131016] NEGATIVE
 0.73828125000  0.74218750000 -0.20312500000 -0.18750000000 [-0.48394013002,-0.18409357756] NEGATIVE
 0.74218750000  0.74609375000 -0.21875000000 -0.20312500000 [-0.51759255059,-0.19565483842] NEGATIVE
 0.74218750000  0.74609375000 -0.20312500000 -0.18750000000 [-0.52531121272,-0.20428879815] NEGATIVE
 0.74609375000  0.75000000000 -0.21875000000 -0.20312500000 [-0.55857970813,-0.26261261725] NEGATIVE
 0.74609375000  0.75000000000 -0.20312500000 -0.18750000000 [-0.56628682127,-0.27123824668] NEGATIVE
 0.72265625000  0.72656250000 -0.18750000000 -0.17187500000 [-0.32221705506,-0.02386774033] NEGATIVE
 0.72265625000  0.72656250000 -0.17187500000 -0.15625000000 [-0.32996636931,-0.03249914263] NEGATIVE
 0.72656250000  0.73046875000 -0.18750000000 -0.17187500000 [-0.36518136948,-0.06734230025] NEGATIVE
 0.72656250000  0.73046875000 -0.17187500000 -0.15625000000 [-0.37291963927,-0.07596507907] NEGATIVE
 0.73046875000  0.73437500000 -0.18750000000 -0.17187500000 [-0.40774166366,-0.11017697799] NEGATIVE
 0.73046875000  0.73437500000 -0.17187500000 -0.15625000000 [-0.41546866486,-0.11879106420] NEGATIVE
 0.71875000000  0.72265625000 -0.14062500000 -0.12500000000 [-0.30208997276,-0.00559958922] NEGATIVE
 0.72265625000  0.72656250000 -0.15625000000 -0.14062500000 [-0.33770332286,-0.04110921736] NEGATIVE
 0.72265625000  0.72656250000 -0.14062500000 -0.12500000000 [-0.34542791870,-0.04969815454] NEGATIVE
 0.72656250000  0.73046875000 -0.15625000000 -0.14062500000 [-0.38064538440,-0.08456621568] NEGATIVE
 0.72656250000  0.73046875000 -0.14062500000 -0.12500000000 [-0.38835860797,-0.09314590486] NEGATIVE
 0.73046875000  0.73437500000 -0.15625000000 -0.14062500000 [-0.42318297593,-0.12738318960] NEGATIVE
 0.73046875000  0.73437500000 -0.14062500000 -0.12500000000 [-0.43088460003,-0.13595355381] NEGATIVE
 0.73437500000  0.73828125000 -0.18750000000 -0.17187500000 [-0.44989928705,-0.15222476801] NEGATIVE
 0.73437500000  0.73828125000 -0.17187500000 -0.15625000000 [-0.45761487911,-0.16083003995] NEGATIVE
 0.73828125000  0.74218750000 -0.18750000000 -0.17187500000 [-0.49165714458,-0.19271280186] NEGATIVE
 0.73828125000  0.74218750000 -0.17187500000 -0.15625000000 [-0.49936113204,-0.20130920184] NEGATIVE
 0.74218750000  0.74609375000 -0.18750000000 -0.17187500000 [-0.53301667833,-0.21289937306] NEGATIVE
 0.74218750000  0.74609375000 -0.17187500000 -0.15625000000 [-0.54070894663,-0.22148678740] NEGATIVE
 0.74609375000  0.75000000000 -0.18750000000 -0.17187500000 [-0.57398056612,-0.27984014508] NEGATIVE
 0.74609375000  0.75000000000 -0.17187500000 -0.15625000000 [-0.58166094184,-0.28841854229] NEGATIVE
 0.73437500000  0.73828125000 -0.15625000000 -0.14062500000 [-0.46531761400,-0.16941302844] NEGATIVE
 0.73437500000  0.73828125000 -0.14062500000 -0.12500000000 [-0.47300749499,-0.17797393806] NEGATIVE
 0.73828125000  0.74218750000 -0.15625000000 -0.14062500000 [-0.50705209373,-0.20988299163] NEGATIVE
 0.73828125000  0.74218750000 -0.14062500000 -0.12500000000 [-0.51473003302,-0.21843438087] NEGATIVE
 0.74218750000  0.74609375000 -0.15625000000 -0.14062500000 [-0.54838801898,-0.23005126062] NEGATIVE
 0.74218750000  0.74609375000 -0.14062500000 -0.12500000000 [-0.55605389883,-0.23859300758] NEGATIVE
 0.74609375000  0.75000000000 -0.15625000000 -0.14062500000 [-0.58932794984,-0.29697366325] NEGATIVE
 0.74609375000  0.75000000000 -0.14062500000 -0.12500000000 [-0.59698159363,-0.30550572811] NEGATIVE
 0.71875000000  0.72265625000 -0.12500000000 -0.10937500000 [-0.30981356351,-0.01417699679] NEGATIVE
 0.71875000000  0.72265625000 -0.10937500000 -0.09375000000 [-0.31752496954,-0.02273393277] NEGATIVE
 0.72265625000  0.72656250000 -0.12500000000 -0.10937500000 [-0.35314016152,-0.05826614042] NEGATIVE
 0.72265625000  0.72656250000 -0.10937500000 -0.09375000000 [-0.36084005759,-0.06681335753] NEGATIVE
 0.72656250000  0.73046875000 -0.12500000000 -0.10937500000 [-0.39605931480,-0.10170433745] NEGATIVE
 0.72656250000  0.73046875000 -0.10937500000 -0.09375000000 [-0.40374751135,-0.11024170049] NEGATIVE
 0.73046875000  0.73437500000 -0.12500000000 -0.10937500000 [-0.43857354215,-0.14450235240] NEGATIVE
 0.73046875000  0.73437500000 -0.10937500000 -0.09375000000 [-0.44624980893,-0.15302977698] NEGATIVE
 0.71875000000  0.72265625000 -0.09375000000 -0.07812500000 [-0.32522419842,-0.03127057185] NEGATIVE
 0.71875000000  0.72265625000 -0.07812500000 -0.06250000000 [-0.33291125911,-0.03978708534] NEGATIVE
 0.72265625000  0.72656250000 -0.09375000000 -0.07812500000 [-0.36852761472,-0.07533998484] NEGATIVE
 0.72265625000  0.72656250000 -0.07812500000 -0.06250000000 [-0.37620284215,-0.08384619784] NEGATIVE
 0.72656250000  0.73046875000 -0.09375000000 -0.07812500000 [-0.41142320566,-0.11875817732] NEGATIVE
 0.72656250000  0.73046875000 -0.07812500000 -0.06250000000 [-0.41908640724,-0.12725394771] NEGATIVE
 0.73046875000  0.73437500000 -0.09375000000 -0.07812500000 [-0.45391340866,-0.16153601539] NEGATIVE
 0.73046875000  0.73437500000 -0.07812500000 -0.06250000000 [-0.46156435112,-0.17002125175] NEGATIVE
 0.73437500000  0.73828125000 -0.12500000000 -0.10937500000 [-0.48068452719,-0.18651296920] NEGATIVE
 0.73437500000  0.73828125000 -0.10937500000 -0.09375000000 [-0.48834871746,-0.19503031817] NEGATIVE
 0.73828125000  0.74218750000 -0.12500000000 -0.10937500000 [-0.52239495516,-0.22696357489] NEGATIVE
 0.73828125000  0.74218750000 -0.10937500000 -0.09375000000 [-0.53004686720,-0.23547077481] NEGATIVE
 0.74218750000  0.74609375000 -0.12500000000 -0.10937500000 [-0.56370659204,-0.24711223811] NEGATIVE
 0.74218750000  0.74609375000 -0.10937500000 -0.09375000000 [-0.57134610489,-0.25560915940] NEGATIVE
 0.74609375000  0.75000000000 -0.12500000000 -0.10937500000 [-0.60462187878,-0.31401495240] NEGATIVE
 0.74609375000  0.75000000000 -0.10937500000 -0.09375000000 [-0.61224881275,-0.32250154721] NEGATIVE
 0.73437500000  0.73828125000 -0.09375000000 -0.07812500000 [-0.49600007431,-0.20352617739] NEGATIVE
 0.73437500000  0.73828125000 -0.07812500000 -0.06250000000 [-0.50363860784,-0.21200073543] NEGATIVE
 0.73828125000  0.74218750000 -0.09375000000 -0.07812500000 [-0.53768577790,-0.24395617773] NEGATIVE
 0.73828125000  0.74218750000 -0.07812500000 -0.06250000000 [-0.54531169767,-0.25241997679] NEGATIVE
 0.74218750000  0.74609375000 -0.09375000000 -0.07812500000 [-0.57897244692,-0.26408397270] NEGATIVE
 0.74218750000  0.74609375000 -0.07812500000 -0.06250000000 [-0.58658562882,-0.27253687584] NEGATIVE
 0.74609375000  0.75000000000 -0.09375000000 -0.07812500000 [-0.61986240482,-0.33096571928] NEGATIVE
 0.74609375000  0.75000000000 -0.07812500000 -0.06250000000 [-0.62746266598,-0.33940767121] NEGATIVE
 0.71484375000  0.71875000000 -0.06250000000 -0.04687500000 [-0.29689620573,-0.00339663107] NEGATIVE
 0.71484375000  0.71875000000 -0.04687500000 -0.03125000000 [-0.30457090779,-0.01188409542] NEGATIVE
 0.71484375000  0.71875000000 -0.03125000000 -0.01562500000 [-0.31223363531,-0.02035220272] NEGATIVE
 0.71484375000  0.71875000000 -0.01562500000  0.00000000000 [-0.31988440179,-0.02880110815] NEGATIVE
 0.71875000000  0.72265625000 -0.06250000000 -0.04687500000 [-0.34058616191,-0.04828364133] NEGATIVE
 0.71875000000  0.72265625000 -0.04687500000 -0.03125000000 [-0.34824891839,-0.05676040472] NEGATIVE
 0.72265625000  0.72656250000 -0.06250000000 -0.04687500000 [-0.38386575048,-0.09233216867] NEGATIVE
 0.72265625000  0.72656250000 -0.04687500000 -0.03125000000 [-0.39151635163,-0.10079806624] NEGATIVE
 0.72656250000  0.73046875000 -0.06250000000 -0.04687500000 [-0.42673712704,-0.13572918795] NEGATIVE
 0.72656250000  0.73046875000 -0.04687500000 -0.03125000000 [-0.43437537730,-0.14418407100] NEGATIVE
 0.73046875000  0.73437500000 -0.06250000000 -0.04687500000 [-0.46920264759,-0.17848566661] NEGATIVE
 0.73046875000  0.73437500000 -0.04687500000 -0.03125000000 [-0.47682831068,-0.18692943708] NEGATIVE
 0.71875000000  0.72265625000 -0.03125000000 -0.01562500000 [-0.35589954132,-0.06521753737] NEGATIVE
 0.71875000000  0.72265625000 -0.01562500000  0.00000000000 [-0.36353804458,-0.07365519816] NEGATIVE
 0.72265625000  0.72656250000 -0.03125000000 -0.01562500000 [-0.39915465875,-0.10924405626] NEGATIVE
 0.72265625000  0.72656250000 -0.01562500000  0.00000000000 [-0.40678068614,-0.11767030140] NEGATIVE
 0.72656250000  0.73046875000 -0.03125000000 -0.01562500000 [-0.44200117158,-0.15261876654] NEGATIVE
 0.72656250000  0.73046875000 -0.01562500000  0.00000000000 [-0.44961452462,-0.16103344112] NEGATIVE
 0.73046875000  0.73437500000 -0.03125000000 -0.01562500000 [-0.48444135434,-0.19535273689] NEGATIVE
 0.73046875000  0.73437500000 -0.01562500000  0.00000000000 [-0.49204179375,-0.20375573652] NEGATIVE
 0.73437500000  0.73828125000 -0.06250000000 -0.04687500000 [-0.51126432963,-0.22045417720] NEGATIVE
 0.73437500000  0.73828125000 -0.04687500000 -0.03125000000 [-0.51887725268,-0.22888668405] NEGATIVE
 0.73828125000  0.74218750000 -0.06250000000 -0.04687500000 [-0.55292463842,-0.26086236134] NEGATIVE
 0.73828125000  0.74218750000 -0.04687500000 -0.03125000000 [-0.56052461353,-0.26928351705] NEGATIVE
 0.74218750000  0.74609375000 -0.06250000000 -0.04687500000 [-0.59418566286,-0.28096806270] NEGATIVE
 0.74218750000  0.74609375000 -0.04687500000 -0.03125000000 [-0.60177256283,-0.28937772339] NEGATIVE
 0.74609375000  0.75000000000 -0.06250000000 -0.04687500000 [-0.63504960888,-0.34782760152] NEGATIVE
 0.74609375000  0.75000000000 -0.04687500000 -0.03125000000 [-0.64262324767,-0.35622570485] NEGATIVE
 0.73437500000  0.73828125000 -0.03125000000 -0.01562500000 [-0.52647739135,-0.23729843384] NEGATIVE
 0.73437500000  0.73828125000 -0.01562500000  0.00000000000 [-0.53406476126,-0.24568960109] NEGATIVE
 0.73828125000  0.74218750000 -0.03125000000 -0.01562500000 [-0.56811163779,-0.27768362601] NEGATIVE
 0.73828125000  0.74218750000 -0.01562500000  0.00000000000 [-0.57568572727,-0.28606286688] NEGATIVE
 0.74218750000  0.74609375000 -0.03125000000 -0.01562500000 [-0.60934634392,-0.29776604432] NEGATIVE
 0.74218750000  0.74609375000 -0.01562500000  0.00000000000 [-0.61690702267,-0.30613320833] NEGATIVE
 0.74609375000  0.75000000000 -0.03125000000 -0.01562500000 [-0.65018359801,-0.36460217201] NEGATIVE
 0.74609375000  0.75000000000 -0.01562500000  0.00000000000 [-0.65773067691,-0.37295719017] NEGATIVE
 0.75000000000  0.75390625000 -0.25000000000 -0.23437500000 [-0.58374211325,-0.28584836334] NEGATIVE
 0.75000000000  0.75390625000 -0.23437500000 -0.21875000000 [-0.59146465151,-0.29451447380] NEGATIVE
 0.75390625000  0.75781250000 -0.25000000000 -0.23437500000 [-0.62396896345,-0.32516807834] NEGATIVE
 0.75390625000  0.75781250000 -0.23437500000 -0.21875000000 [-0.63168003804,-0.33382649784] NEGATIVE
 0.75781250000  0.76171875000 -0.25000000000 -0.23437500000 [-0.66380718773,-0.24196429088] NEGATIVE
 0.75781250000  0.76171875000 -0.23437500000 -0.21875000000 [-0.67150671400,-0.25061499564] NEGATIVE
 0.76171875000  0.76562500000 -0.25000000000 -0.23437500000 [-0.70325955558,-0.40700035456] NEGATIVE
 0.76171875000  0.76562500000 -0.23437500000 -0.21875000000 [-0.71094740699,-0.41564333616] NEGATIVE
 0.75000000000  0.75390625000 -0.21875000000 -0.20312500000 [-0.59917365738,-0.30315601519] NEGATIVE
 0.75000000000  0.75390625000 -0.20312500000 -0.18750000000 [-0.60686912492,-0.31177323385] NEGATIVE
 0.75390625000  0.75781250000 -0.21875000000 -0.20312500000 [-0.63937740555,-0.34245998056] NEGATIVE
 0.75390625000  0.75781250000 -0.20312500000 -0.18750000000 [-0.64706105983,-0.35106877909] NEGATIVE
 0.75781250000  0.76171875000 -0.21875000000 -0.20312500000 [-0.67919235687,-0.25924039088] NEGATIVE
 0.75781250000  0.76171875000 -0.20312500000 -0.18750000000 [-0.68686410998,-0.26784073562] NEGATIVE
 0.76171875000  0.76562500000 -0.21875000000 -0.20312500000 [-0.71862119700,-0.42426063046] NEGATIVE
 0.76171875000  0.76562500000 -0.20312500000 -0.18750000000 [-0.72628091902,-0.43285250298] NEGATIVE
 0.75000000000  0.75390625000 -0.18750000000 -0.17187500000 [-0.61455105079,-0.32036637070] NEGATIVE
 0.75000000000  0.75390625000 -0.17187500000 -0.15625000000 [-0.62221943410,-0.32893566133] NEGATIVE
 0.75390625000  0.75781250000 -0.18750000000 -0.17187500000 [-0.65473099743,-0.35965314038] NEGATIVE
 0.75390625000  0.75781250000 -0.17187500000 -0.15625000000 [-0.66238721739,-0.36821330593] NEGATIVE
 0.75781250000  0.76171875000 -0.18750000000 -0.17187500000 [-0.69452196971,-0.27641628299] NEGATIVE
 0.75781250000  0.76171875000 -0.17187500000 -0.15625000000 [-0.70216593506,-0.28496728052] NEGATIVE
 0.76171875000  0.76562500000 -0.18750000000 -0.17187500000 [-0.73392656931,-0.44141921323] NEGATIVE
 0.76171875000  0.76562500000 -0.17187500000 -0.15625000000 [-0.74155814681,-0.44996101488] NEGATIVE
 0.75000000000  0.75390625000 -0.15625000000 -0.14062500000 [-0.62987427627,-0.33748133627] NEGATIVE
 0.75000000000  0.75390625000 -0.14062500000 -0.12500000000 [-0.63751558093,-0.34600362109] NEGATIVE
 0.75390625000  0.75781250000 -0.15625000000 -0.14062500000 [-0.67002972115,-0.37674951197] NEGATIVE
 0.75390625000  0.75781250000 -0.14062500000 -0.12500000000 [-0.67765851243,-0.38526198964] NEGATIVE
 0.75781250000  0.76171875000 -0.15625000000 -0.14062500000 [-0.70979600751,-0.29349397028] NEGATIVE
 0.75781250000  0.76171875000 -0.14062500000 -0.12500000000 [-0.71741219084,-0.30199658911] NEGATIVE
 0.76171875000  0.76562500000 -0.15625000000 -0.14062500000 [-0.74917565300,-0.45847815600] NEGATIVE
 0.76171875000  0.76562500000 -0.14062500000 -0.12500000000 [-0.75677909177,-0.46697087924] NEGATIVE
 0.93750000000  1.00000000000 -0.00000000000  0.06250000000 [-4.32324252548,-0.37280931054] NEGATIVE
 0.93750000000  1.00000000000  0.06250000000  0.12500000000 [-4.37815953276,-0.37621630419] NEGATIVE
 0.93750000000  1.00000000000  0.12500000000  0.18750000000 [-4.43160233737,-0.37999848597] NEGATIVE
 0.93750000000  1.00000000000  0.18750000000  0.25000000000 [-4.48366030917,-0.38410950443] NEGATIVE
 1.00000000000  1.06250000000 -0.00000000000  0.06250000000 [-4.59165705982,-0.76917679900] NEGATIVE
 1.00000000000  1.06250000000  0.06250000000  0.12500000000 [-4.64663805078,-0.77111571043] NEGATIVE
 1.06250000000  1.12500000000 -0.00000000000  0.06250000000 [-4.80658452331,-1.11010786778] NEGATIVE
 1.06250000000  1.12500000000  0.06250000000  0.12500000000 [-4.86219528168,-1.11055470711] NEGATIVE
 1.12500000000  1.18750000000 -0.00000000000  0.06250000000 [-4.97722112792,-1.40288622558] NEGATIVE
 1.12500000000  1.18750000000  0.06250000000  0.12500000000 [-5.03411306269,-1.40185182893] NEGATIVE
 1.18750000000  1.25000000000 -0.00000000000  0.06250000000 [-5.11128047164,-1.65688320863] NEGATIVE
 1.18750000000  1.25000000000  0.06250000000  0.12500000000 [-5.17020024106,-1.65440811742] NEGATIVE
 1.00000000000  1.06250000000  0.12500000000  0.18750000000 [-4.69986784512,-0.77348425483] NEGATIVE
 1.00000000000  1.06250000000  0.18750000000  0.25000000000 [-4.75146227489,-0.77622611289] NEGATIVE
 1.06250000000  1.12500000000  0.12500000000  0.18750000000 [-4.91572354189,-1.11149048868] NEGATIVE
 1.06250000000  1.12500000000  0.18750000000  0.25000000000 [-4.96731962038,-1.11284749115] NEGATIVE
 1.12500000000  1.18750000000  0.12500000000  0.18750000000 [-5.08852184318,-1.40136960788] NEGATIVE
 1.12500000000  1.18750000000  0.18750000000  0.25000000000 [-5.14064315908,-1.40135909519] NEGATIVE
 1.18750000000  1.25000000000  0.12500000000  0.18750000000 [-5.22614670813,-1.65255012559] NEGATIVE
 1.18750000000  1.25000000000  0.18750000000  0.25000000000 [-5.27937589696,-1.65121509023] NEGATIVE
 0.73437500000  0.75000000000  0.21875000000  0.25000000000 [-1.15658581740,-0.00011297599] NEGATIVE
 0.75000000000  0.76562500000 -0.00000000000  0.03125000000 [-1.18350445232,-0.08005976738] NEGATIVE
 0.75000000000  0.76562500000  0.03125000000  0.06250000000 [-1.20252835398,-0.09257059012] NEGATIVE
 0.76562500000  0.78125000000 -0.00000000000  0.03125000000 [-1.33606799361,-0.24181061008] NEGATIVE
 0.76562500000  0.78125000000  0.03125000000  0.06250000000 [-1.35497665767,-0.25420809994] NEGATIVE
 0.78125000000  0.79687500000 -0.00000000000  0.03125000000 [-1.48254764578,-0.39614321281] NEGATIVE
 0.78125000000  0.79687500000  0.03125000000  0.06250000000 [-1.50134123296,-0.40842215777] NEGATIVE
 0.79687500000  0.81250000000 -0.00000000000  0.03125000000 [-1.62310937016,-0.54244715394] NEGATIVE
 0.79687500000  0.81250000000  0.03125000000  0.06250000000 [-1.64178902052,-0.55460324231] NEGATIVE
 0.75000000000  0.76562500000  0.06250000000  0.09375000000 [-1.22144491818,-0.10504851223] NEGATIVE
 0.75000000000  0.76562500000  0.09375000000  0.12500000000 [-1.24025612553,-0.11749318722] NEGATIVE
 0.76562500000  0.78125000000  0.06250000000  0.09375000000 [-1.37377234176,-0.26657092177] NEGATIVE
 0.76562500000  0.78125000000  0.09375000000  0.12500000000 [-1.39245719617,-0.27889871507] NEGATIVE
 0.78125000000  0.79687500000  0.06250000000  0.09375000000 [-1.52001595503,-0.42066460132] NEGATIVE
 0.78125000000  0.79687500000  0.09375000000  0.12500000000 [-1.53857414527,-0.43287016915] NEGATIVE
 0.79687500000  0.81250000000  0.06250000000  0.09375000000 [-1.66034366459,-0.56672092678] NEGATIVE
 0.79687500000  0.81250000000  0.09375000000  0.12500000000 [-1.67877583295,-0.57879981948] NEGATIVE
 0.81250000000  0.82812500000 -0.00000000000  0.03125000000 [-1.75792253940,-0.68279251762] NEGATIVE
 0.81250000000  0.82812500000  0.03125000000  0.06250000000 [-1.77649025972,-0.69482239480] NEGATIVE
 0.82812500000  0.84375000000 -0.00000000000  0.03125000000 [-1.88715942371,-0.82407402954] NEGATIVE
 0.82812500000  0.84375000000  0.03125000000  0.06250000000 [-1.90561807408,-0.83597517822] NEGATIVE
 0.84375000000  0.85937500000 -0.00000000000  0.03125000000 [-2.01099405252,-0.95572489088] NEGATIVE
 0.84375000000  0.85937500000  0.03125000000  0.06250000000 [-2.02934726731,-0.96749565707] NEGATIVE
 0.85937500000  0.87500000000 -0.00000000000  0.03125000000 [-2.12960072743,-1.08349734655] NEGATIVE
 0.85937500000  0.87500000000  0.03125000000  0.06250000000 [-2.14785291890,-1.09513673118] NEGATIVE
 0.81250000000  0.82812500000  0.06250000000  0.09375000000 [-1.79492656203,-0.70681189296] NEGATIVE
 0.81250000000  0.82812500000  0.09375000000  0.12500000000 [-1.81323418975,-0.71876061107] NEGATIVE
 0.82812500000  0.84375000000  0.06250000000  0.09375000000 [-1.92393860862,-0.84783389628] NEGATIVE
 0.82812500000  0.84375000000  0.09375000000  0.12500000000 [-1.94212400035,-0.85964977006] NEGATIVE
 0.84375000000  0.85937500000  0.06250000000  0.09375000000 [-2.04755536551,-0.97922186035] NEGATIVE
 0.84375000000  0.85937500000  0.09375000000  0.12500000000 [-2.06562156797,-0.99090307506] NEGATIVE
 0.85937500000  0.87500000000  0.06250000000  0.09375000000 [-2.16595267204,-1.10672933520] NEGATIVE
 0.85937500000  0.87500000000  0.09375000000  0.12500000000 [-2.18390347520,-1.11827472181] NEGATIVE
 0.87500000000  0.89062500000 -0.00000000000  0.03125000000 [-2.24316989753,-1.20526000643] NEGATIVE
 0.87500000000  0.89062500000  0.03125000000  0.06250000000 [-2.26132630050,-1.21676773186] NEGATIVE
 0.89062500000  0.90625000000 -0.00000000000  0.03125000000 [-2.35187230392,-1.32163117940] NEGATIVE
 0.89062500000  0.90625000000  0.03125000000  0.06250000000 [-2.36993887581,-1.33300762908] NEGATIVE
 0.90625000000  0.92187500000 -0.00000000000  0.03125000000 [-2.45585140918,-1.43418572408] NEGATIVE
 0.90625000000  0.92187500000  0.03125000000  0.06250000000 [-2.47383476781,-1.44543187077] NEGATIVE
 0.92187500000  0.93750000000 -0.00000000000  0.03125000000 [-2.55530130492,-1.54172701098] NEGATIVE
 0.92187500000  0.93750000000  0.03125000000  0.06250000000 [-2.57320869840,-1.55284467908] NEGATIVE
 0.87500000000  0.89062500000  0.06250000000  0.09375000000 [-2.27932260294,-1.22822636845] NEGATIVE
 0.87500000000  0.89062500000  0.09375000000  0.12500000000 [-2.29716258208,-1.23963546923] NEGATIVE
 0.89062500000  0.90625000000  0.06250000000  0.09375000000 [-2.38783732351,-1.34433258542] NEGATIVE
 0.89062500000  0.90625000000  0.09375000000  0.12500000000 [-2.40557173631,-1.35560559252] NEGATIVE
 0.90625000000  0.92187500000  0.06250000000  0.09375000000 [-2.49164159456,-1.45662401706] NEGATIVE
 0.90625000000  0.92187500000  0.09375000000  0.12500000000 [-2.50927631593,-1.46776169962] NEGATIVE
 0.92187500000  0.93750000000  0.06250000000  0.09375000000 [-2.59093074394,-1.56390573019] NEGATIVE
 0.92187500000  0.93750000000  0.09375000000  0.12500000000 [-2.60847223250,-1.57490969533] NEGATIVE
 0.75000000000  0.76562500000  0.12500000000  0.15625000000 [-1.25896388464,-0.12990430512] NEGATIVE
 0.75000000000  0.76562500000  0.15625000000  0.18750000000 [-1.27757003593,-0.14228158983] NEGATIVE
 0.76562500000  0.78125000000  0.12500000000  0.15625000000 [-1.41103329128,-0.29119115923] NEGATIVE
 0.76562500000  0.78125000000  0.15625000000  0.18750000000 [-1.42950262187,-0.30344797051] NEGATIVE
 0.78125000000  0.79687500000  0.12500000000  0.15625000000 [-1.55701804827,-0.44503853047] NEGATIVE
 0.78125000000  0.79687500000  0.15625000000  0.18750000000 [-1.57534982490,-0.45716939458] NEGATIVE
 0.79687500000  0.81250000000  0.12500000000  0.15625000000 [-1.69708795788,-0.59083957999] NEGATIVE
 0.79687500000  0.81250000000  0.15625000000  0.18750000000 [-1.71528237896,-0.60283991149] NEGATIVE
 0.75000000000  0.76562500000  0.18750000000  0.21875000000 [-1.29607635528,-0.15462479660] NEGATIVE
 0.75000000000  0.76562500000  0.21875000000  0.25000000000 [-1.31448455736,-0.16693370980] NEGATIVE
 0.76562500000  0.78125000000  0.18750000000  0.21875000000 [-1.44786711126,-0.31566889930] NEGATIVE
 0.76562500000  0.78125000000  0.21875000000  0.25000000000 [-1.46612861505,-0.32785372752] NEGATIVE
 0.78125000000  0.79687500000  0.18750000000  0.21875000000 [-1.59357155693,-0.46926250785] NEGATIVE
 0.78125000000  0.79687500000  0.21875000000  0.25000000000 [-1.61168525128,-0.48131765084] NEGATIVE
 0.79687500000  0.81250000000  0.18750000000  0.21875000000 [-1.73336134829,-0.61480055733] NEGATIVE
 0.79687500000  0.81250000000  0.21875000000  0.25000000000 [-1.75132703532,-0.62672129789] NEGATIVE
 0.81250000000  0.82812500000  0.12500000000  0.15625000000 [-1.83141577737,-0.73066819977] NEGATIVE
 0.81250000000  0.82812500000  0.15625000000  0.18750000000 [-1.84947385681,-0.74253435704] NEGATIVE
 0.82812500000  0.84375000000  0.12500000000  0.15625000000 [-1.96017710168,-0.87142244208] NEGATIVE
 0.82812500000  0.84375000000  0.15625000000  0.18750000000 [-1.97810065160,-0.88315160625] NEGATIVE
 0.84375000000  0.85937500000  0.12500000000  0.15625000000 [-2.08354896201,-1.00253893660] NEGATIVE
 0.84375000000  0.85937500000  0.15625000000  0.18750000000 [-2.10134050953,-1.01412913610] NEGATIVE
 0.85937500000  0.87500000000  0.12500000000  0.15625000000 [-2.20170866902,-1.12977252046] NEGATIVE
 0.85937500000  0.87500000000  0.15625000000  0.18750000000 [-2.21937145547,-1.14122242098] NEGATIVE
 0.81250000000  0.82812500000  0.18750000000  0.21875000000 [-1.86741086329,-0.75435882443] NEGATIVE
 0.81250000000  0.82812500000  0.21875000000  0.25000000000 [-1.88522914078,-0.76614138344] NEGATIVE
 0.82812500000  0.84375000000  0.18750000000  0.21875000000 [-1.99589728223,-0.89483700360] NEGATIVE
 0.82812500000  0.84375000000  0.21875000000  0.25000000000 [-2.01356952502,-0.90647841837] NEGATIVE
 0.84375000000  0.85937500000  0.18750000000  0.21875000000 [-2.11899905446,-1.02567341563] NEGATIVE
 0.84375000000  0.85937500000  0.21875000000  0.25000000000 [-2.13652732967,-1.03717156385] NEGATIVE
 0.85937500000  0.87500000000  0.18750000000  0.21875000000 [-2.23689490633,-1.15262416825] NEGATIVE
 0.85937500000  0.87500000000  0.21875000000  0.25000000000 [-2.25428197090,-1.16397755732] NEGATIVE
 0.87500000000  0.89062500000  0.12500000000  0.15625000000 [-2.31484985171,-1.25099465911] NEGATIVE
 0.87500000000  0.89062500000  0.15625000000  0.18750000000 [-2.33238787249,-1.26230362839] NEGATIVE
 0.89062500000  0.90625000000  0.12500000000  0.15625000000 [-2.42314602274,-1.36682627244] NEGATIVE
 0.89062500000  0.90625000000  0.15625000000  0.18750000000 [-2.44056392214,-1.37799431788] NEGATIVE
 0.90625000000  0.92187500000  0.12500000000  0.15625000000 [-2.52674315849,-1.47884453957] NEGATIVE
 0.90625000000  0.92187500000  0.15625000000  0.18750000000 [-2.54404616201,-1.48987223435] NEGATIVE
 0.92187500000  0.93750000000  0.12500000000  0.15625000000 [-2.62583773404,-1.58585619697] NEGATIVE
 0.92187500000  0.93750000000  0.15625000000  0.18750000000 [-2.64303161226,-1.59674493993] NEGATIVE
 0.87500000000  0.89062500000  0.18750000000  0.21875000000 [-2.34977996134,-1.27356212672] NEGATIVE
 0.87500000000  0.89062500000  0.21875000000  0.25000000000 [-2.36702930022,-1.28476995778] NEGATIVE
 0.89062500000  0.90625000000  0.18750000000  0.21875000000 [-2.45782901533,-1.38910948559] NEGATIVE
 0.89062500000  0.90625000000  0.21875000000  0.25000000000 [-2.47494473440,-1.40017159040] NEGATIVE
 0.90625000000  0.92187500000  0.18750000000  0.21875000000 [-2.56118919144,-1.50084455038] NEGATIVE
 0.90625000000  0.92187500000  0.21875000000  0.25000000000 [-2.57817594783,-1.51176131646] NEGATIVE
 0.92187500000  0.93750000000  0.18750000000  0.21875000000 [-2.66005803806,-1.60757570326] NEGATIVE
 0.92187500000  0.93750000000  0.21875000000  0.25000000000 [-2.67692100187,-1.61834833292] NEGATIVE
 0.71484375000  0.71875000000 -0.00000000000  0.01562500000 [-0.32831350824,-0.03719393501] NEGATIVE
 0.71484375000  0.71875000000  0.01562500000  0.03125000000 [-0.33676227724,-0.04478500568] NEGATIVE
 0.71093750000  0.71484375000  0.03125000000  0.04687500000 [-0.30116284643,-0.00571503548] NEGATIVE
 0.71093750000  0.71484375000  0.04687500000  0.06250000000 [-0.30958878501,-0.01329259181] NEGATIVE
 0.71484375000  0.71875000000  0.03125000000  0.04687500000 [-0.34519331403,-0.05236314057] NEGATIVE
 0.71484375000  0.71875000000  0.04687500000  0.06250000000 [-0.35360673834,-0.05992838186] NEGATIVE
 0.71875000000  0.72265625000 -0.00000000000  0.01562500000 [-0.37195495110,-0.08203627179] NEGATIVE
 0.71875000000  0.72265625000  0.01562500000  0.03125000000 [-0.38039152011,-0.08961513063] NEGATIVE
 0.72265625000  0.72656250000 -0.00000000000  0.01562500000 [-0.41518521180,-0.12603943994] NEGATIVE
 0.72265625000  0.72656250000  0.01562500000  0.03125000000 [-0.42360940522,-0.13360587014] NEGATIVE
 0.72656250000  0.73046875000 -0.00000000000  0.01562500000 [-0.45800650493,-0.16939047915] NEGATIVE
 0.72656250000  0.73046875000  0.01562500000  0.03125000000 [-0.46641816321,-0.17694427798] NEGATIVE
 0.73046875000  0.73437500000 -0.00000000000  0.01562500000 [-0.50042111525,-0.21210055940] NEGATIVE
 0.73046875000  0.73437500000  0.01562500000  0.03125000000 [-0.50882012951,-0.21964148360] NEGATIVE
 0.71875000000  0.72265625000  0.03125000000  0.04687500000 [-0.38881011281,-0.09718088154] NEGATIVE
 0.71875000000  0.72265625000  0.04687500000  0.06250000000 [-0.39721085175,-0.10473356775] NEGATIVE
 0.72265625000  0.72656250000  0.03125000000  0.04687500000 [-0.43201537562,-0.14115901864] NEGATIVE
 0.72265625000  0.72656250000  0.04687500000  0.06250000000 [-0.44040324844,-0.14869892978] NEGATIVE
 0.72656250000  0.73046875000  0.03125000000  0.04687500000 [-0.47481134913,-0.18448461974] NEGATIVE
 0.72656250000  0.73046875000  0.04687500000  0.06250000000 [-0.48318619106,-0.19201154986] NEGATIVE
 0.73046875000  0.73437500000  0.03125000000  0.04687500000 [-0.51720041940,-0.22716877372] NEGATIVE
 0.73046875000  0.73437500000  0.04687500000  0.06250000000 [-0.52556211628,-0.23468247631] NEGATIVE
 0.73437500000  0.73828125000 -0.00000000000  0.01562500000 [-0.54243125733,-0.25402204137] NEGATIVE
 0.73437500000  0.73828125000  0.01562500000  0.03125000000 [-0.55081746521,-0.26154993066] NEGATIVE
 0.73828125000  0.74218750000 -0.00000000000  0.01562500000 [-0.58403929520,-0.29438282077] NEGATIVE
 0.73828125000  0.74218750000  0.01562500000  0.03125000000 [-0.59241259798,-0.30189746006] NEGATIVE
 0.74218750000  0.74609375000 -0.00000000000  0.01562500000 [-0.62524750316,-0.31444051578] NEGATIVE
 0.74218750000  0.74609375000  0.01562500000  0.03125000000 [-0.63360774520,-0.32194177025] NEGATIVE
 0.74609375000  0.75000000000 -0.00000000000  0.01562500000 [-0.66605799263,-0.38125177275] NEGATIVE
 0.74609375000  0.75000000000  0.01562500000  0.03125000000 [-0.67440510006,-0.38873944902] NEGATIVE
 0.73437500000  0.73828125000  0.03125000000  0.04687500000 [-0.55918469400,-0.26906400717] NEGATIVE
 0.73437500000  0.73828125000  0.04687500000  0.06250000000 [-0.56753307812,-0.27656431863] NEGATIVE
 0.73828125000  0.74218750000  0.03125000000  0.04687500000 [-0.60076666419,-0.30939810622] NEGATIVE
 0.73828125000  0.74218750000  0.04687500000  0.06250000000 [-0.60910163140,-0.31688480815] NEGATIVE
 0.74218750000  0.74609375000  0.03125000000  0.04687500000 [-0.64194849043,-0.32942884952] NEGATIVE
 0.74218750000  0.74609375000  0.04687500000  0.06250000000 [-0.65026987961,-0.33690180372] NEGATIVE
 0.74609375000  0.75000000000  0.03125000000  0.04687500000 [-0.68273244760,-0.39621276634] NEGATIVE
 0.74609375000  0.75000000000  0.04687500000  0.06250000000 [-0.69104017929,-0.40367177603] NEGATIVE
 0.71093750000  0.71484375000  0.06250000000  0.07812500000 [-0.31799746514,-0.02085746530] NEGATIVE
 0.71093750000  0.71484375000  0.07812500000  0.09375000000 [-0.32638900043,-0.02840969730] NEGATIVE
 0.71484375000  0.71875000000  0.06250000000  0.07812500000 [-0.36200266815,-0.06748077182] NEGATIVE
 0.71484375000  0.71875000000  0.07812500000  0.09375000000 [-0.37038121971,-0.07502035286] NEGATIVE
 0.71093750000  0.71484375000  0.09375000000  0.10937500000 [-0.33476350286,-0.03594932924] NEGATIVE
 0.71093750000  0.71484375000  0.10937500000  0.12500000000 [-0.34312108285,-0.04347640265] NEGATIVE
 0.71484375000  0.71875000000  0.09375000000  0.10937500000 [-0.37874250763,-0.08254716746] NEGATIVE
 0.71484375000  0.71875000000  0.10937500000  0.12500000000 [-0.38708664486,-0.09006125815] NEGATIVE
 0.71875000000  0.72265625000  0.06250000000  0.07812500000 [-0.40559385767,-0.11227323262] NEGATIVE
 0.71875000000  0.72265625000  0.07812500000  0.09375000000 [-0.41395924955,-0.11979991961] NEGATIVE
 0.72265625000  0.72656250000  0.06250000000  0.07812500000 [-0.44877314724,-0.15622564799] NEGATIVE
 0.72265625000  0.72656250000  0.07812500000  0.09375000000 [-0.45712519376,-0.16373921782] NEGATIVE
 0.72656250000  0.73046875000  0.06250000000  0.07812500000 [-0.49154281545,-0.19952511389] NEGATIVE
 0.72656250000  0.73046875000  0.07812500000  0.09375000000 [-0.49988134687,-0.20702535749] NEGATIVE
 0.73046875000  0.73437500000  0.06250000000  0.07812500000 [-0.53390534955,-0.24218263805] NEGATIVE
 0.73046875000  0.73437500000  0.07812500000  0.09375000000 [-0.54223024668,-0.24966930574] NEGATIVE
 0.71875000000  0.72265625000  0.09375000000  0.10937500000 [-0.42230714464,-0.12731367225] NEGATIVE
 0.71875000000  0.72265625000  0.10937500000  0.12500000000 [-0.43063765852,-0.13481453417] NEGATIVE
 0.72265625000  0.72656250000  0.09375000000  0.10937500000 [-0.46545950798,-0.17123968389] NEGATIVE
 0.72265625000  0.72656250000  0.10937500000  0.12500000000 [-0.47377620814,-0.17872709092] NEGATIVE
 0.72656250000  0.73046875000  0.09375000000  0.10937500000 [-0.50820190808,-0.21451232639] NEGATIVE
 0.72656250000  0.73046875000  0.10937500000  0.12500000000 [-0.51650462003,-0.22198606642] NEGATIVE
 0.73046875000  0.73437500000  0.09375000000  0.10937500000 [-0.55053693324,-0.25714252624] NEGATIVE
 0.73046875000  0.73437500000  0.10937500000  0.12500000000 [-0.55882553297,-0.26460234652] NEGATIVE
 0.73437500000  0.73828125000  0.06250000000  0.07812500000 [-0.57586274998,-0.28405091288] NEGATIVE
 0.73437500000  0.73828125000  0.07812500000  0.09375000000 [-0.58417383999,-0.29152383786] NEGATIVE
 0.73828125000  0.74218750000  0.06250000000  0.07812500000 [-0.61741763508,-0.32435761487] NEGATIVE
 0.73828125000  0.74218750000  0.07812500000  0.09375000000 [-0.62571480905,-0.33181657520] NEGATIVE
 0.74218750000  0.74609375000  0.06250000000  0.07812500000 [-0.65857205134,-0.34436068306] NEGATIVE
 0.74218750000  0.74609375000  0.07812500000  0.09375000000 [-0.66685514212,-0.35180553790] NEGATIVE
 0.74609375000  0.75000000000  0.06250000000  0.07812500000 [-0.69932843694,-0.41111652957] NEGATIVE
 0.74609375000  0.75000000000  0.07812500000  0.09375000000 [-0.70759736017,-0.41854707852] NEGATIVE
 0.73437500000  0.73828125000  0.09375000000  0.10937500000 [-0.59246647662,-0.29898314161] NEGATIVE
 0.73437500000  0.73828125000  0.10937500000  0.12500000000 [-0.60074078644,-0.30642887223] NEGATIVE
 0.73828125000  0.74218750000  0.09375000000  0.10937500000 [-0.63399328400,-0.33926173892] NEGATIVE
 0.73828125000  0.74218750000  0.10937500000  0.12500000000 [-0.64225318974,-0.34669315507] NEGATIVE
 0.74218750000  0.74609375000  0.09375000000  0.10937500000 [-0.67511928638,-0.35923641865] NEGATIVE
 0.74218750000  0.74609375000  0.10937500000  0.12500000000 [-0.68336461655,-0.36665337582] NEGATIVE
 0.74609375000  0.75000000000  0.09375000000  0.10937500000 [-0.71584708649,-0.42596347456] NEGATIVE
 0.74609375000  0.75000000000  0.10937500000  0.12500000000 [-0.72407775135,-0.43336576941] NEGATIVE
 0.71093750000  0.71484375000  0.12500000000  0.14062500000 [-0.35146184924,-0.05099095907] NEGATIVE
 0.71093750000  0.71484375000  0.14062500000  0.15625000000 [-0.35978590938,-0.05849304012] NEGATIVE
 0.71484375000  0.71875000000  0.12500000000  0.14062500000 [-0.39541374278,-0.09756266756] NEGATIVE
 0.71484375000  0.71875000000  0.14062500000  0.15625000000 [-0.40372391120,-0.10505143832] NEGATIVE
 0.71093750000  0.71484375000  0.15625000000  0.17187500000 [-0.36809336915,-0.06598268744] NEGATIVE
 0.71093750000  0.71484375000  0.17187500000  0.18750000000 [-0.37638433296,-0.07345994269] NEGATIVE
 0.71484375000  0.71875000000  0.15625000000  0.17187500000 [-0.41201725841,-0.11252761313] NEGATIVE
 0.71484375000  0.71875000000  0.17187500000  0.18750000000 [-0.42029389122,-0.11999123467] NEGATIVE
 0.71875000000  0.72265625000  0.12500000000  0.14062500000 [-0.43895090512,-0.14230254903] NEGATIVE
 0.71875000000  0.72265625000  0.14062500000  0.15625000000 [-0.44724699678,-0.14977776054] NEGATIVE
 0.72265625000  0.72656250000  0.12500000000  0.14062500000 [-0.48207541079,-0.18620148365] NEGATIVE
 0.72265625000  0.72656250000  0.14062500000  0.15625000000 [-0.49035723084,-0.19366290688] NEGATIVE
 0.72656250000  0.73046875000  0.12500000000  0.14062500000 [-0.52478960195,-0.22944662343] NEGATIVE
 0.72656250000  0.73046875000  0.14062500000  0.15625000000 [-0.53305697137,-0.23689404333] NEGATIVE
 0.73046875000  0.73437500000  0.12500000000  0.14062500000 [-0.56709616782,-0.27204881356] NEGATIVE
 0.73046875000  0.73437500000  0.14062500000  0.15625000000 [-0.57534895800,-0.27948197440] NEGATIVE
 0.71875000000  0.72265625000  0.15625000000  0.17187500000 [-0.45552604426,-0.15724021245] NEGATIVE
 0.71875000000  0.72265625000  0.17187500000  0.18750000000 [-0.46378815679,-0.16468994853] NEGATIVE
 0.72265625000  0.72656250000  0.15625000000  0.17187500000 [-0.49862178157,-0.20111140545] NEGATIVE
 0.72265625000  0.72656250000  0.17187500000  0.18750000000 [-0.50686917469,-0.20854702420] NEGATIVE
 0.72656250000  0.73046875000  0.15625000000  0.17187500000 [-0.54130684413,-0.24432837207] NEGATIVE
 0.72656250000  0.73046875000  0.17187500000  0.18750000000 [-0.54953933449,-0.25174965558] NEGATIVE
 0.73046875000  0.73437500000  0.15625000000  0.17187500000 [-0.58358402198,-0.28690187612] NEGATIVE
 0.73046875000  0.73437500000  0.17187500000  0.18750000000 [-0.59180147659,-0.29430856579] NEGATIVE
 0.73437500000  0.73828125000  0.12500000000  0.14062500000 [-0.60899689420,-0.31386107789] NEGATIVE
 0.73437500000  0.73828125000  0.14062500000  0.15625000000 [-0.61723492280,-0.32127980678] NEGATIVE
 0.73828125000  0.74218750000  0.12500000000  0.14062500000 [-0.65049465383,-0.35411087299] NEGATIVE
 0.73828125000  0.74218750000  0.14062500000  0.15625000000 [-0.65871780199,-0.36151494206] NEGATIVE
 0.74218750000  0.74609375000  0.12500000000  0.14062500000 [-0.69159126309,-0.37405645994] NEGATIVE
 0.74218750000  0.74609375000  0.14062500000  0.15625000000 [-0.69979935456,-0.38144572162] NEGATIVE
 0.74609375000  0.75000000000  0.12500000000  0.14062500000 [-0.73228948817,-0.44075401484] NEGATIVE
 0.74609375000  0.75000000000  0.14062500000  0.15625000000 [-0.74048242840,-0.44812826268] NEGATIVE
 0.73437500000  0.73828125000  0.15625000000  0.17187500000 [-0.62545499343,-0.32868510712] NEGATIVE
 0.73437500000  0.73828125000  0.17187500000  0.18750000000 [-0.63365722553,-0.33607702714] NEGATIVE
 0.73828125000  0.74218750000  0.15625000000  0.17187500000 [-0.66692275811,-0.36890541168] NEGATIVE
 0.73828125000  0.74218750000  0.17187500000  0.18750000000 [-0.67510964433,-0.37628233124] NEGATIVE
 0.74218750000  0.74609375000  0.15625000000  0.17187500000 [-0.70798901765,-0.38882121143] NEGATIVE
 0.74218750000  0.74609375000  0.17187500000  0.18750000000 [-0.71616037723,-0.39618298000] NEGATIVE
 0.74609375000  0.75000000000  0.15625000000  0.17187500000 [-0.74865670157,-0.45548856476] NEGATIVE
 0.74609375000  0.75000000000  0.17187500000  0.18750000000 [-0.75681243536,-0.46283497290] NEGATIVE
 0.70312500000  0.70703125000  0.20312500000  0.21875000000 [-0.30390034661,-0.00246411002] NEGATIVE
 0.71093750000  0.71484375000  0.18750000000  0.20312500000 [-0.38465890406,-0.08092484735] NEGATIVE
 0.71093750000  0.71484375000  0.20312500000  0.21875000000 [-0.39291718366,-0.08837744348] NEGATIVE
 0.71484375000  0.71875000000  0.18750000000  0.20312500000 [-0.42855391520,-0.12744234547] NEGATIVE
 0.71484375000  0.71875000000  0.20312500000  0.21875000000 [-0.43679743386,-0.13488098861] NEGATIVE
 0.70312500000  0.70703125000  0.21875000000  0.23437500000 [-0.31217175884,-0.00993188870] NEGATIVE
 0.70312500000  0.70703125000  0.23437500000  0.25000000000 [-0.32042749204,-0.01738775223] NEGATIVE
 0.71093750000  0.71484375000  0.21875000000  0.23437500000 [-0.40115927225,-0.09581777254] NEGATIVE
 0.71093750000  0.71484375000  0.23437500000  0.25000000000 [-0.40938526880,-0.10324587620] NEGATIVE
 0.71484375000  0.71875000000  0.21875000000  0.23437500000 [-0.44502454996,-0.14230720660] NEGATIVE
 0.71484375000  0.71875000000  0.23437500000  0.25000000000 [-0.45323536469,-0.14972104211] NEGATIVE
 0.71875000000  0.72265625000  0.18750000000  0.20312500000 [-0.47203344211,-0.17212701253] NEGATIVE
 0.71875000000  0.72265625000  0.20312500000  0.21875000000 [-0.48026200675,-0.17955144800] NEGATIVE
 0.72265625000  0.72656250000  0.18750000000  0.20312500000 [-0.51509952038,-0.21596980797] NEGATIVE
 0.72265625000  0.72656250000  0.20312500000  0.21875000000 [-0.52331292754,-0.22337980139] NEGATIVE
 0.72656250000  0.73046875000  0.18750000000  0.20312500000 [-0.55775455509,-0.25915793982] NEGATIVE
 0.72656250000  0.73046875000  0.20312500000  0.21875000000 [-0.56595261728,-0.26655327050] NEGATIVE
 0.73046875000  0.73437500000  0.18750000000  0.20312500000 [-0.60000143700,-0.30170209048] NEGATIVE
 0.73046875000  0.73437500000  0.20312500000  0.21875000000 [-0.60818401706,-0.30908249704] NEGATIVE
 0.71875000000  0.72265625000  0.21875000000  0.23437500000 [-0.48847395508,-0.18696329911] NEGATIVE
 0.71875000000  0.72265625000  0.23437500000  0.25000000000 [-0.49666939079,-0.19436260937] NEGATIVE
 0.72265625000  0.72656250000  0.21875000000  0.23437500000 [-0.53150950291,-0.23077704969] NEGATIVE
 0.72265625000  0.72656250000  0.23437500000  0.25000000000 [-0.53968935248,-0.23816159746] NEGATIVE
 0.72656250000  0.73046875000  0.21875000000  0.23437500000 [-0.57413363019,-0.27393569397] NEGATIVE
 0.72656250000  0.73046875000  0.23437500000  0.25000000000 [-0.58229770216,-0.28130525591] NEGATIVE
 0.73046875000  0.73437500000  0.21875000000  0.23437500000 [-0.61634932834,-0.31644983292] NEGATIVE
 0.73046875000  0.73437500000  0.23437500000  0.25000000000 [-0.62449748156,-0.32380414493] NEGATIVE
 0.73437500000  0.73828125000  0.18750000000  0.20312500000 [-0.64184173686,-0.34345561506] NEGATIVE
 0.73437500000  0.73828125000  0.20312500000  0.21875000000 [-0.65000864380,-0.35082091886] NEGATIVE
 0.73828125000  0.74218750000  0.18750000000  0.20312500000 [-0.68327858105,-0.38364575015] NEGATIVE
 0.73828125000  0.74218750000  0.20312500000  0.21875000000 [-0.69142968698,-0.39099571779] NEGATIVE
 0.74218750000  0.74609375000  0.18750000000  0.20312500000 [-0.72431355637,-0.40353107791] NEGATIVE
 0.74218750000  0.74609375000  0.20312500000  0.21875000000 [-0.73244867644,-0.41086555575] NEGATIVE
 0.74609375000  0.75000000000  0.18750000000  0.20312500000 [-0.76494975558,-0.47016753893] NEGATIVE
 0.74609375000  0.75000000000  0.20312500000  0.21875000000 [-0.77306878627,-0.47748631463] NEGATIVE
 0.93750000000  1.00000000000  0.25000000000  0.31250000000 [-4.53441430224,-0.38850875907] NEGATIVE
 0.93750000000  1.00000000000  0.31250000000  0.37500000000 [-4.58393773098,-0.39316057833] NEGATIVE
 0.93750000000  1.00000000000  0.37500000000  0.43750000000 [-4.63229748064,-0.39803353281] NEGATIVE
 0.93750000000  1.00000000000  0.43750000000  0.50000000000 [-4.67955468190,-0.40309985827] NEGATIVE
 1.00000000000  1.06250000000  0.25000000000  0.31250000000 [-4.80152541750,-0.77929249727] NEGATIVE
 1.00000000000  1.06250000000  0.31250000000  0.37500000000 [-4.85015116894,-0.78264099742] NEGATIVE
 1.06250000000  1.12500000000  0.25000000000  0.31250000000 [-5.01711758801,-1.11456774788] NEGATIVE
 1.06250000000  1.12500000000  0.31250000000  0.37500000000 [-5.06523757058,-1.11660144095] NEGATIVE
 1.12500000000  1.18750000000  0.25000000000  0.31250000000 [-5.19065016566,-1.40175229608] NEGATIVE
 1.12500000000  1.18750000000  0.31250000000  0.37500000000 [-5.23869685735,-1.40249148316] NEGATIVE
 1.18750000000  1.25000000000  0.25000000000  0.31250000000 [-5.33011239076,-1.65032454683] NEGATIVE
 1.18750000000  1.25000000000  0.31250000000  0.37500000000 [-5.37855430455,-1.64981273249] NEGATIVE
 1.00000000000  1.06250000000  0.37500000000  0.43750000000 [-4.89742456080,-0.78623462726] NEGATIVE
 1.00000000000  1.06250000000  0.43750000000  0.50000000000 [-4.94342286956,-0.79004103549] NEGATIVE
 1.06250000000  1.12500000000  0.37500000000  0.43750000000 [-5.11178765352,-1.11890559676] NEGATIVE
 1.06250000000  1.12500000000  0.43750000000  0.50000000000 [-5.15686546966,-1.12144301949] NEGATIVE
 1.12500000000  1.18750000000  0.37500000000  0.43750000000 [-5.28492082885,-1.40352743431] NEGATIVE
 1.12500000000  1.18750000000  0.43750000000  0.50000000000 [-5.32944555271,-1.40481801395] NEGATIVE
 1.18750000000  1.25000000000  0.37500000000  0.43750000000 [-5.42487730707,-1.64962424912] NEGATIVE
 1.18750000000  1.25000000000  0.43750000000  0.50000000000 [-5.46923790282,-1.64971221296] NEGATIVE
 0.73437500000  0.75000000000  0.25000000000  0.28125000000 [-1.17504686012,-0.01250660029] NEGATIVE
 0.73437500000  0.75000000000  0.28125000000  0.31250000000 [-1.19341749023,-0.02486732600] NEGATIVE
 0.73437500000  0.75000000000  0.31250000000  0.34375000000 [-1.21169914124,-0.03719501050] NEGATIVE
 0.73437500000  0.75000000000  0.34375000000  0.37500000000 [-1.22989320141,-0.04948953121] NEGATIVE
 0.73437500000  0.75000000000  0.37500000000  0.40625000000 [-1.24800101595,-0.06175078426] NEGATIVE
 0.73437500000  0.75000000000  0.40625000000  0.43750000000 [-1.26602388899,-0.07397868319] NEGATIVE
 0.73437500000  0.75000000000  0.43750000000  0.46875000000 [-1.28396308546,-0.08617315776] NEGATIVE
 0.73437500000  0.75000000000  0.46875000000  0.50000000000 [-1.30181983288,-0.09833415284] NEGATIVE
 0.75000000000  0.76562500000  0.25000000000  0.28125000000 [-1.33279629877,-0.17920814079] NEGATIVE
 0.75000000000  0.76562500000  0.28125000000  0.31250000000 [-1.35101318098,-0.19144792600] NEGATIVE
 0.76562500000  0.78125000000  0.25000000000  0.28125000000 [-1.48428892470,-0.34000226634] NEGATIVE
 0.76562500000  0.78125000000  0.28125000000  0.31250000000 [-1.50234977077,-0.35211435399] NEGATIVE
 0.78125000000  0.79687500000  0.25000000000  0.28125000000 [-1.62969284406,-0.49333463569] NEGATIVE
 0.78125000000  0.79687500000  0.28125000000  0.31250000000 [-1.64759620421,-0.50531330375] NEGATIVE
 0.79687500000  0.81250000000  0.25000000000  0.28125000000 [-1.76918153128,-0.63860194764] NEGATIVE
 0.79687500000  0.81250000000  0.28125000000  0.31250000000 [-1.78692685343,-0.65044235248] NEGATIVE
 0.75000000000  0.76562500000  0.31250000000  0.34375000000 [-1.36913675304,-0.20365292513] NEGATIVE
 0.75000000000  0.76562500000  0.34375000000  0.37500000000 [-1.38716851416,-0.21582301951] NEGATIVE
 0.76562500000  0.78125000000  0.31250000000  0.34375000000 [-1.52031282605,-0.36418985378] NEGATIVE
 0.76562500000  0.78125000000  0.34375000000  0.37500000000 [-1.53817970841,-0.37622865226] NEGATIVE
 0.78125000000  0.79687500000  0.31250000000  0.34375000000 [-1.66539713697,-0.51725352333] NEGATIVE
 0.78125000000  0.79687500000  0.34375000000  0.37500000000 [-1.68309738717,-0.52915518772] NEGATIVE
 0.79687500000  0.81250000000  0.31250000000  0.34375000000 [-1.80456494888,-0.66224238733] NEGATIVE
 0.79687500000  0.81250000000  0.34375000000  0.37500000000 [-1.82209769824,-0.67400195383] NEGATIVE
 0.81250000000  0.82812500000  0.25000000000  0.28125000000 [-1.90293094702,-0.77788185239] NEGATIVE
 0.81250000000  0.82812500000  0.28125000000  0.31250000000 [-1.92051845821,-0.78958008340] NEGATIVE
 0.82812500000  0.84375000000  0.25000000000  0.28125000000 [-2.03111981636,-0.91807567438] NEGATIVE
 0.82812500000  0.84375000000  0.28125000000  0.31250000000 [-2.04855050287,-0.92962863179] NEGATIVE
 0.84375000000  0.85937500000  0.25000000000  0.28125000000 [-2.15392796328,-1.04862341203] NEGATIVE
 0.84375000000  0.85937500000  0.28125000000  0.31250000000 [-2.17120348465,-1.06002883041] NEGATIVE
 0.85937500000  0.87500000000  0.25000000000  0.28125000000 [-2.27153548318,-1.17528242905] NEGATIVE
 0.85937500000  0.87500000000  0.28125000000  0.31250000000 [-2.28865816843,-1.18653866605] NEGATIVE
 0.81250000000  0.82812500000  0.31250000000  0.34375000000 [-1.93799377338,-0.80123595971] NEGATIVE
 0.81250000000  0.82812500000  0.34375000000  0.37500000000 [-1.95535891842,-0.81284939317] NEGATIVE
 0.82812500000  0.84375000000  0.31250000000  0.34375000000 [-2.06586384627,-0.94113718410] NEGATIVE
 0.82812500000  0.84375000000  0.34375000000  0.37500000000 [-2.08306202791,-0.95260125543] NEGATIVE
 0.84375000000  0.85937500000  0.31250000000  0.34375000000 [-2.18835632975,-1.07138772493] NEGATIVE
 0.84375000000  0.85937500000  0.34375000000  0.37500000000 [-2.20538884633,-1.08270003417] NEGATIVE
 0.85937500000  0.87500000000  0.31250000000  0.34375000000 [-2.30565264936,-1.19774618906] NEGATIVE
 0.85937500000  0.87500000000  0.34375000000  0.37500000000 [-2.32252145178,-1.20890495363] NEGATIVE
 0.87500000000  0.89062500000  0.25000000000  0.28125000000 [-2.38413894414,-1.29592697441] NEGATIVE
 0.87500000000  0.89062500000  0.28125000000  0.31250000000 [-2.40111182854,-1.30703307413] NEGATIVE
 0.89062500000  0.90625000000  0.25000000000  0.28125000000 [-2.49191437172,-1.41118049978] NEGATIVE
 0.89062500000  0.90625000000  0.28125000000  0.31250000000 [-2.50874108822,-1.42213612903] NEGATIVE
 0.90625000000  0.92187500000  0.25000000000  0.28125000000 [-2.59500997855,-1.52262241777] NEGATIVE
 0.90625000000  0.92187500000  0.28125000000  0.31250000000 [-2.61169468647,-1.53342779049] NEGATIVE
 0.92187500000  0.93750000000  0.25000000000  0.28125000000 [-2.69362432500,-1.62906273516] NEGATIVE
 0.92187500000  0.93750000000  0.28125000000  0.31250000000 [-2.71017167006,-1.63971887061] NEGATIVE
 0.87500000000  0.89062500000  0.31250000000  0.34375000000 [-2.41795077620,-1.31808819516] NEGATIVE
 0.87500000000  0.89062500000  0.34375000000  0.37500000000 [-2.43465850353,-1.32909231275] NEGATIVE
 0.89062500000  0.90625000000  0.31250000000  0.34375000000 [-2.52542792107,-1.43303843678] NEGATIVE
 0.89062500000  0.90625000000  0.34375000000  0.37500000000 [-2.54197779079,-1.44388742102] NEGATIVE
 0.90625000000  0.92187500000  0.31250000000  0.34375000000 [-2.62823333861,-1.54417741695] NEGATIVE
 0.90625000000  0.92187500000  0.34375000000  0.37500000000 [-2.64462907406,-1.55487132123] NEGATIVE
 0.92187500000  0.93750000000  0.31250000000  0.34375000000 [-2.72656655050,-1.65031674892] NEGATIVE
 0.92187500000  0.93750000000  0.34375000000  0.37500000000 [-2.74281233946,-1.66085642392] NEGATIVE
 0.75000000000  0.76562500000  0.37500000000  0.40625000000 [-1.40510991607,-0.22795811053] NEGATIVE
 0.75000000000  0.76562500000  0.40625000000  0.43750000000 [-1.42296236534,-0.24005811828] NEGATIVE
 0.76562500000  0.78125000000  0.37500000000  0.40625000000 [-1.55595198347,-0.38823065754] NEGATIVE
 0.76562500000  0.78125000000  0.40625000000  0.43750000000 [-1.57363116717,-0.40019579768] NEGATIVE
 0.78125000000  0.79687500000  0.37500000000  0.40625000000 [-1.70069864214,-0.54101821327] NEGATIVE
 0.78125000000  0.79687500000  0.40625000000  0.43750000000 [-1.71820253463,-0.55284253767] NEGATIVE
 0.79687500000  0.81250000000  0.37500000000  0.40625000000 [-1.83952691896,-0.68572097833] NEGATIVE
 0.79687500000  0.81250000000  0.40625000000  0.43750000000 [-1.85685436852,-0.69739940993] NEGATIVE
 0.75000000000  0.76562500000  0.43750000000  0.46875000000 [-1.44072722541,-0.25212298018] NEGATIVE
 0.75000000000  0.76562500000  0.46875000000  0.50000000000 [-1.45840581862,-0.26415264980] NEGATIVE
 0.76562500000  0.78125000000  0.43750000000  0.46875000000 [-1.59121872807,-0.41212401931] NEGATIVE
 0.76562500000  0.78125000000  0.46875000000  0.50000000000 [-1.60871608961,-0.42401528622] NEGATIVE
 0.78125000000  0.79687500000  0.43750000000  0.46875000000 [-1.73561064538,-0.56462811840] NEGATIVE
 0.78125000000  0.79687500000  0.46875000000  0.50000000000 [-1.75292450562,-0.57637493119] NEGATIVE
 0.79687500000  0.81250000000  0.43750000000  0.46875000000 [-1.87408174738,-0.70903721876] NEGATIVE
 0.79687500000  0.81250000000  0.46875000000  0.50000000000 [-1.89121070169,-0.72063439436] NEGATIVE
 0.81250000000  0.82812500000  0.37500000000  0.40625000000 [-1.97261584987,-0.82442032200] NEGATIVE
 0.81250000000  0.82812500000  0.40625000000  0.43750000000 [-1.98976645844,-0.83594870868] NEGATIVE
 0.82812500000  0.84375000000  0.37500000000  0.40625000000 [-2.10014715303,-0.96402079797] NEGATIVE
 0.82812500000  0.84375000000  0.40625000000  0.43750000000 [-2.11712125464,-0.97539578970] NEGATIVE
 0.84375000000  0.85937500000  0.37500000000  0.40625000000 [-2.22230329858,-1.09396572662] NEGATIVE
 0.84375000000  0.85937500000  0.40625000000  0.43750000000 [-2.23910187153,-1.10518479814] NEGATIVE
 0.85937500000  0.87500000000  0.37500000000  0.40625000000 [-2.33926700986,-1.22001494709] NEGATIVE
 0.85937500000  0.87500000000  0.40625000000  0.43750000000 [-2.35589167103,-1.23107618575] NEGATIVE
 0.81250000000  0.82812500000  0.43750000000  0.46875000000 [-2.00681257232,-0.84743453801] NEGATIVE
 0.81250000000  0.82812500000  0.46875000000  0.50000000000 [-2.02375596021,-0.85887781534] NEGATIVE
 0.82812500000  0.84375000000  0.43750000000  0.46875000000 [-2.13398629723,-0.98672623229] NEGATIVE
 0.82812500000  0.84375000000  0.46875000000  0.50000000000 [-2.15074418021,-0.99801214912] NEGATIVE
 0.84375000000  0.85937500000  0.43750000000  0.46875000000 [-2.25578667516,-1.11635726963] NEGATIVE
 0.84375000000  0.85937500000  0.46875000000  0.50000000000 [-2.27235974822,-1.12748318496] NEGATIVE
 0.85937500000  0.87500000000  0.43750000000  0.46875000000 [-2.37239770057,-1.24208871241] NEGATIVE
 0.85937500000  0.87500000000  0.46875000000  0.50000000000 [-2.38878728583,-1.25305259402] NEGATIVE
 0.87500000000  0.89062500000  0.37500000000  0.40625000000 [-2.45123762650,-1.34004543586] NEGATIVE
 0.87500000000  0.89062500000  0.40625000000  0.43750000000 [-2.46769066606,-1.35094760413] NEGATIVE
 0.89062500000  0.90625000000  0.37500000000  0.40625000000 [-2.55839350779,-1.45468311542] NEGATIVE
 0.89062500000  0.90625000000  0.40625000000  0.43750000000 [-2.57467777846,-1.46542558605] NEGATIVE
 0.90625000000  0.92187500000  0.37500000000  0.40625000000 [-2.66088491123,-1.56550956511] NEGATIVE
 0.90625000000  0.92187500000  0.40625000000  0.43750000000 [-2.67700375469,-1.57609224450] NEGATIVE
 0.92187500000  0.93750000000  0.37500000000  0.40625000000 [-2.75891227797,-1.67133798926] NEGATIVE
 0.92187500000  0.93750000000  0.40625000000  0.43750000000 [-2.77486948242,-1.68176157446] NEGATIVE
 0.87500000000  0.89062500000  0.43750000000  0.46875000000 [-2.48402005327,-1.36179888508] NEGATIVE
 0.87500000000  0.89062500000  0.46875000000  0.50000000000 [-2.50022813396,-1.37259937164] NEGATIVE
 0.89062500000  0.90625000000  0.43750000000  0.46875000000 [-2.59083321082,-1.47611492832] NEGATIVE
 0.89062500000  0.90625000000  0.46875000000  0.50000000000 [-2.60686231977,-1.48675126428] NEGATIVE
 0.90625000000  0.92187500000  0.43750000000  0.46875000000 [-2.69298840144,-1.58661948614] NEGATIVE
 0.90625000000  0.92187500000  0.46875000000  0.50000000000 [-2.70884154672,-1.59709144462] NEGATIVE
 0.92187500000  0.93750000000  0.43750000000  0.46875000000 [-2.79068695164,-1.69212734132] NEGATIVE
 0.92187500000  0.93750000000  0.46875000000  0.50000000000 [-2.80636757327,-1.70243548069] NEGATIVE
 0.69921875000  0.70312500000  0.29687500000  0.31250000000 [-0.30824319356,-0.00077416703] NEGATIVE
 0.70312500000  0.70703125000  0.25000000000  0.26562500000 [-0.32866763966,-0.02483174024] NEGATIVE
 0.70312500000  0.70703125000  0.26562500000  0.28125000000 [-0.33689229394,-0.03226389232] NEGATIVE
 0.71093750000  0.71484375000  0.25000000000  0.26562500000 [-0.41759527099,-0.11066179605] NEGATIVE
 0.71093750000  0.71484375000  0.26562500000  0.28125000000 [-0.42578937524,-0.11806557368] NEGATIVE
 0.71484375000  0.71875000000  0.25000000000  0.26562500000 [-0.46142997789,-0.15712253778] NEGATIVE
 0.71484375000  0.71875000000  0.26562500000  0.28125000000 [-0.46960848814,-0.16451173621] NEGATIVE
 0.70312500000  0.70703125000  0.28125000000  0.29687500000 [-0.34510154597,-0.03968424803] NEGATIVE
 0.70312500000  0.70703125000  0.29687500000  0.31250000000 [-0.35329548568,-0.04709284688] NEGATIVE
 0.70703125000  0.71093750000  0.28125000000  0.29687500000 [-0.38974567667,-0.00406533394] NEGATIVE
 0.70703125000  0.71093750000  0.29687500000  0.31250000000 [-0.39792406867,-0.01145957874] NEGATIVE
 0.71093750000  0.71484375000  0.28125000000  0.29687500000 [-0.43396767672,-0.12545725062] NEGATIVE
 0.71093750000  0.71484375000  0.29687500000  0.31250000000 [-0.44213026941,-0.13283686834] NEGATIVE
 0.71484375000  0.71875000000  0.28125000000  0.29687500000 [-0.47777099273,-0.17188867994] NEGATIVE
 0.71484375000  0.71875000000  0.29687500000  0.31250000000 [-0.48591758769,-0.17925341148] NEGATIVE
 0.71875000000  0.72265625000  0.25000000000  0.26562500000 [-0.50484841596,-0.20174942248] NEGATIVE
 0.71875000000  0.72265625000  0.26562500000  0.28125000000 [-0.51301113133,-0.20912378206] NEGATIVE
 0.72265625000  0.72656250000  0.25000000000  0.26562500000 [-0.54785258058,-0.24553348946] NEGATIVE
 0.72265625000  0.72656250000  0.26562500000  0.28125000000 [-0.55599929021,-0.25289277039] NEGATIVE
 0.72656250000  0.73046875000  0.25000000000  0.26562500000 [-0.59044493985,-0.28866200215] NEGATIVE
 0.72656250000  0.73046875000  0.26562500000  0.28125000000 [-0.59857544851,-0.29600597850] NEGATIVE
 0.73046875000  0.73437500000  0.25000000000  0.26562500000 [-0.63262858575,-0.33114548001] NEGATIVE
 0.73046875000  0.73437500000  0.26562500000  0.28125000000 [-0.64074274847,-0.33847388507] NEGATIVE
 0.71875000000  0.72265625000  0.28125000000  0.29687500000 [-0.52115763635,-0.21648573171] NEGATIVE
 0.71875000000  0.72265625000  0.29687500000  0.31250000000 [-0.52928802917,-0.22383531495] NEGATIVE
 0.72265625000  0.72656250000  0.28125000000  0.29687500000 [-0.56412958298,-0.26023948489] NEGATIVE
 0.72265625000  0.72656250000  0.29687500000  0.31250000000 [-0.57224355922,-0.26757367756] NEGATIVE
 0.72656250000  0.73046875000  0.28125000000  0.29687500000 [-0.60668933201,-0.30333723067] NEGATIVE
 0.72656250000  0.73046875000  0.29687500000  0.31250000000 [-0.61478669284,-0.31065580433] NEGATIVE
 0.73046875000  0.73437500000  0.28125000000  0.29687500000 [-0.64884007587,-0.34578940694] NEGATIVE
 0.73046875000  0.73437500000  0.29687500000  0.31250000000 [-0.65692067270,-0.35309209238] NEGATIVE
 0.69921875000  0.70312500000  0.31250000000  0.32812500000 [-0.31643740054,-0.00818531215] NEGATIVE
 0.69921875000  0.70312500000  0.32812500000  0.34375000000 [-0.32461666359,-0.01558492677] NEGATIVE
 0.69921875000  0.70312500000  0.34375000000  0.35937500000 [-0.33278106751,-0.02297304927] NEGATIVE
 0.69921875000  0.70312500000  0.35937500000  0.37500000000 [-0.34093069604,-0.03034971800] NEGATIVE
 0.70312500000  0.70703125000  0.31250000000  0.32812500000 [-0.36147420189,-0.05448972834] NEGATIVE
 0.70312500000  0.70703125000  0.32812500000  0.34375000000 [-0.36963778232,-0.06187493180] NEGATIVE
 0.70703125000  0.71093750000  0.31250000000  0.32812500000 [-0.40608704175,-0.01884195654] NEGATIVE
 0.70703125000  0.71093750000  0.32812500000  0.34375000000 [-0.41423468556,-0.02621250770] NEGATIVE
 0.71093750000  0.71484375000  0.31250000000  0.32812500000 [-0.45027724608,-0.14020446827] NEGATIVE
 0.71093750000  0.71484375000  0.32812500000  0.34375000000 [-0.45840869837,-0.14756009176] NEGATIVE
 0.71484375000  0.71875000000  0.31250000000  0.32812500000 [-0.49404836786,-0.18660597324] NEGATIVE
 0.71484375000  0.71875000000  0.32812500000  0.34375000000 [-0.50216342685,-0.19394640759] NEGATIVE
 0.70312500000  0.70703125000  0.34375000000  0.35937500000 [-0.37778631362,-0.06924849660] NEGATIVE
 0.70312500000  0.70703125000  0.35937500000  0.37500000000 [-0.38591988138,-0.07661046201] NEGATIVE
 0.70703125000  0.71093750000  0.34375000000  0.35937500000 [-0.42236708867,-0.03357127252] NEGATIVE
 0.70703125000  0.71093750000  0.35937500000  0.37500000000 [-0.43048433853,-0.04091829122] NEGATIVE
 0.71093750000  0.71484375000  0.34375000000  0.35937500000 [-0.46652471676,-0.15490378008] NEGATIVE
 0.71093750000  0.71484375000  0.35937500000  0.37500000000 [-0.47462539063,-0.16223557444] NEGATIVE
 0.71484375000  0.71875000000  0.34375000000  0.35937500000 [-0.51026285715,-0.20127475681] NEGATIVE
 0.71484375000  0.71875000000  0.35937500000  0.37500000000 [-0.51834675007,-0.20859106308] NEGATIVE
 0.71875000000  0.72265625000  0.31250000000  0.32812500000 [-0.53740240669,-0.23117257525] NEGATIVE
 0.71875000000  0.72265625000  0.32812500000  0.34375000000 [-0.54550086461,-0.23849755598] NEGATIVE
 0.72265625000  0.72656250000  0.31250000000  0.32812500000 [-0.58034131795,-0.27489539290] NEGATIVE
 0.72265625000  0.72656250000  0.32812500000  0.34375000000 [-0.58842295693,-0.28220467534] NEGATIVE
 0.72656250000  0.73046875000  0.31250000000  0.32812500000 [-0.62286763221,-0.31796174506] NEGATIVE
 0.72656250000  0.73046875000  0.32812500000  0.34375000000 [-0.63093224999,-0.32525509836] NEGATIVE
 0.73046875000  0.73437500000  0.31250000000  0.32812500000 [-0.66498464234,-0.36038198806] NEGATIVE
 0.73046875000  0.73437500000  0.32812500000  0.34375000000 [-0.67303208683,-0.36765914057] NEGATIVE
 0.71875000000  0.72265625000  0.34375000000  0.35937500000 [-0.55358349738,-0.24581030045] NEGATIVE
 0.71875000000  0.72265625000  0.35937500000  0.37500000000 [-0.56165039831,-0.25311085186] NEGATIVE
 0.72265625000  0.72656250000  0.34375000000  0.35937500000 [-0.59648857268,-0.28950156921] NEGATIVE
 0.72265625000  0.72656250000  0.35937500000  0.37500000000 [-0.60453826053,-0.29678611878] NEGATIVE
 0.72656250000  0.73046875000  0.34375000000  0.35937500000 [-0.63898064479,-0.33253590963] NEGATIVE
 0.72656250000  0.73046875000  0.35937500000  0.37500000000 [-0.64701291400,-0.33980422418] NEGATIVE
 0.73046875000  0.73437500000  0.34375000000  0.35937500000 [-0.68106310693,-0.37492359640] NEGATIVE
 0.73046875000  0.73437500000  0.35937500000  0.37500000000 [-0.68907780210,-0.38217540193] NEGATIVE
 0.69921875000  0.70312500000  0.37500000000  0.39062500000 [-0.34906563194,-0.03771497120] NEGATIVE
 0.69921875000  0.70312500000  0.39062500000  0.40625000000 [-0.35718595698,-0.04506884705] NEGATIVE
 0.69531250000  0.69921875000  0.40625000000  0.42187500000 [-0.31992605976,-0.00393273029] NEGATIVE
 0.69531250000  0.69921875000  0.42187500000  0.43750000000 [-0.32803401331,-0.01127886380] NEGATIVE
 0.69921875000  0.70312500000  0.40625000000  0.42187500000 [-0.36529175197,-0.05241138364] NEGATIVE
 0.69921875000  0.70312500000  0.42187500000  0.43750000000 [-0.37338309677,-0.05974261900] NEGATIVE
 0.70312500000  0.70703125000  0.37500000000  0.39062500000 [-0.39403857017,-0.08396086722] NEGATIVE
 0.70312500000  0.70703125000  0.39062500000  0.40625000000 [-0.40214246354,-0.09129975132] NEGATIVE
 0.70703125000  0.71093750000  0.37500000000  0.39062500000 [-0.43858652155,-0.04825360394] NEGATIVE
 0.70703125000  0.71093750000  0.39062500000  0.40625000000 [-0.44667372310,-0.05557725075] NEGATIVE
 0.71093750000  0.71484375000  0.37500000000  0.39062500000 [-0.48271080826,-0.16955551595] NEGATIVE
 0.71093750000  0.71484375000  0.39062500000  0.40625000000 [-0.49078105687,-0.17686364563] NEGATIVE
 0.71484375000  0.71875000000  0.37500000000  0.39062500000 [-0.52641519580,-0.21589536852] NEGATIVE
 0.71484375000  0.71875000000  0.39062500000  0.40625000000 [-0.53446828344,-0.22318771514] NEGATIVE
 0.70312500000  0.70703125000  0.40625000000  0.42187500000 [-0.41023164405,-0.09862715336] NEGATIVE
 0.70312500000  0.70703125000  0.42187500000  0.43750000000 [-0.41830619329,-0.10594311225] NEGATIVE
 0.70703125000  0.71093750000  0.40625000000  0.42187500000 [-0.45474602752,-0.06288927160] NEGATIVE
 0.70703125000  0.71093750000  0.42187500000  0.43750000000 [-0.46280351818,-0.07018970636] NEGATIVE
 0.71093750000  0.71484375000  0.40625000000  0.42187500000 [-0.49883622263,-0.18416000441] NEGATIVE
 0.71093750000  0.71484375000  0.42187500000  0.43750000000 [-0.50687639067,-0.19144463312] NEGATIVE
 0.71484375000  0.71875000000  0.40625000000  0.42187500000 [-0.54250610102,-0.23046814484] NEGATIVE
 0.71484375000  0.71875000000  0.42187500000  0.43750000000 [-0.55052873550,-0.23773669942] NEGATIVE
 0.71875000000  0.72265625000  0.37500000000  0.39062500000 [-0.56970165955,-0.26039925334] NEGATIVE
 0.71875000000  0.72265625000  0.39062500000  0.40625000000 [-0.57773737212,-0.26767554790] NEGATIVE
 0.72265625000  0.72656250000  0.37500000000  0.39062500000 [-0.61257211460,-0.30405836819] NEGATIVE
 0.72265625000  0.72656250000  0.39062500000  0.40625000000 [-0.62059022786,-0.31131836147] NEGATIVE
 0.72656250000  0.73046875000  0.37500000000  0.39062500000 [-0.65502915377,-0.34706008721] NEGATIVE
 0.72656250000  0.73046875000  0.39062500000  0.40625000000 [-0.66302945904,-0.35430354381] NEGATIVE
 0.73046875000  0.73437500000  0.37500000000  0.39062500000 [-0.69707627056,-0.38941460345] NEGATIVE
 0.73046875000  0.73437500000  0.39062500000  0.40625000000 [-0.70505860928,-0.39664124710] NEGATIVE
 0.71875000000  0.72265625000  0.40625000000  0.42187500000 [-0.58575762592,-0.27493977845] NEGATIVE
 0.71875000000  0.72265625000  0.42187500000  0.43750000000 [-0.59376250977,-0.28219198779] NEGATIVE
 0.72265625000  0.72656250000  0.40625000000  0.42187500000 [-0.62859269216,-0.31856614257] NEGATIVE
 0.72265625000  0.72656250000  0.42187500000  0.43750000000 [-0.63657959820,-0.32580175530] NEGATIVE
 0.72656250000  0.73046875000  0.40625000000  0.42187500000 [-0.67101392363,-0.36153463895] NEGATIVE
 0.72656250000  0.73046875000  0.42187500000  0.43750000000 [-0.67898264016,-0.36875341748] NEGATIVE
 0.73046875000  0.73437500000  0.40625000000  0.42187500000 [-0.71302491406,-0.40385537892] NEGATIVE
 0.73046875000  0.73437500000  0.42187500000  0.43750000000 [-0.72097527950,-0.41105704482] NEGATIVE
 0.69531250000  0.69921875000  0.43750000000  0.45312500000 [-0.33612777360,-0.01861387396] NEGATIVE
 0.69531250000  0.69921875000  0.45312500000  0.46875000000 [-0.34420741701,-0.02593779770] NEGATIVE
 0.69921875000  0.70312500000  0.43750000000  0.45312500000 [-0.38146007031,-0.06706259104] NEGATIVE
 0.69921875000  0.70312500000  0.45312500000  0.46875000000 [-0.38952275062,-0.07437133758] NEGATIVE
 0.69531250000  0.69921875000  0.46875000000  0.48437500000 [-0.35227301904,-0.03325067186] NEGATIVE
 0.69531250000  0.69921875000  0.48437500000  0.50000000000 [-0.36032465436,-0.04055253318] NEGATIVE
 0.69921875000  0.70312500000  0.46875000000  0.48437500000 [-0.39757121483,-0.08166889634] NEGATIVE
 0.69921875000  0.70312500000  0.48437500000  0.50000000000 [-0.40560553921,-0.08895530496] NEGATIVE
 0.70312500000  0.70703125000  0.43750000000  0.45312500000 [-0.42636619189,-0.11324766683] NEGATIVE
 0.70312500000  0.70703125000  0.45312500000  0.46875000000 [-0.43441171957,-0.12054085583] NEGATIVE
 0.70703125000  0.71093750000  0.43750000000  0.45312500000 [-0.47084627742,-0.07747859480] NEGATIVE
 0.70703125000  0.71093750000  0.45312500000  0.46875000000 [-0.47887438668,-0.08475597659] NEGATIVE
 0.71093750000  0.71484375000  0.43750000000  0.45312500000 [-0.51490164513,-0.19871757247] NEGATIVE
 0.71093750000  0.71484375000  0.45312500000  0.46875000000 [-0.52291206917,-0.20597886308] NEGATIVE
 0.71484375000  0.71875000000  0.43750000000  0.45312500000 [-0.55853627281,-0.24499342058] NEGATIVE
 0.71484375000  0.71875000000  0.45312500000  0.46875000000 [-0.56652879788,-0.25223834990] NEGATIVE
 0.70312500000  0.70703125000  0.46875000000  0.48437500000 [-0.44244285510,-0.12782271790] NEGATIVE
 0.70312500000  0.70703125000  0.48437500000  0.50000000000 [-0.45045967637,-0.13509329154] NEGATIVE
 0.70703125000  0.71093750000  0.46875000000  0.48437500000 [-0.48688792641,-0.09202189128] NEGATIVE
 0.70703125000  0.71093750000  0.48437500000  0.50000000000 [-0.49488697615,-0.09927637831] NEGATIVE
 0.71093750000  0.71484375000  0.46875000000  0.48437500000 [-0.53090774495,-0.21322854545] NEGATIVE
 0.71093750000  0.71484375000  0.48437500000  0.50000000000 [-0.53888875372,-0.22046665995] NEGATIVE
 0.71484375000  0.71875000000  0.46875000000  0.48437500000 [-0.57450639462,-0.25947152883] NEGATIVE
 0.71484375000  0.71875000000  0.48437500000  0.50000000000 [-0.58246914599,-0.26669299871] NEGATIVE
 0.71875000000  0.72265625000  0.43750000000  0.45312500000 [-0.60175211145,-0.28943221860] NEGATIVE
 0.71875000000  0.72265625000  0.45312500000  0.46875000000 [-0.60972651767,-0.29666051344] NEGATIVE
 0.72265625000  0.72656250000  0.43750000000  0.45312500000 [-0.64455103561,-0.33302524334] NEGATIVE
 0.72265625000  0.72656250000  0.45312500000  0.46875000000 [-0.65250709295,-0.34023665026] NEGATIVE
 0.72656250000  0.73046875000  0.43750000000  0.45312500000 [-0.68693570017,-0.37595992412] NEGATIVE
 0.72656250000  0.73046875000  0.45312500000  0.46875000000 [-0.69487319408,-0.38315420346] NEGATIVE
 0.73046875000  0.73437500000  0.43750000000  0.45312500000 [-0.72890979906,-0.41824629056] NEGATIVE
 0.73046875000  0.73437500000  0.45312500000  0.46875000000 [-0.73682856506,-0.42542316179] NEGATIVE
 0.71875000000  0.72265625000  0.46875000000  0.48437500000 [-0.61768581413,-0.30387691475] NEGATIVE
 0.71875000000  0.72265625000  0.48437500000  0.50000000000 [-0.62563008552,-0.31108146484] NEGATIVE
 0.72265625000  0.72656250000  0.46875000000  0.48437500000 [-0.66044785771,-0.34743601951] NEGATIVE
 0.72265625000  0.72656250000  0.48437500000  0.50000000000 [-0.66837341639,-0.35462339437] NEGATIVE
 0.72656250000  0.73046875000  0.46875000000  0.48437500000 [-0.70279521122,-0.39033629996] NEGATIVE
 0.72656250000  0.73046875000  0.48437500000  0.50000000000 [-0.71070183990,-0.39750625793] NEGATIVE
 0.73046875000  0.73437500000  0.46875000000  0.48437500000 [-0.74473166872,-0.43258770399] NEGATIVE
 0.73046875000  0.73437500000  0.48437500000  0.50000000000 [-0.75261920016,-0.43973996251] NEGATIVE
 0.93750000000  1.00000000000  0.50000000000  0.56250000000 [-4.72576537300,-0.40833496878] NEGATIVE
 0.93750000000  1.00000000000  0.56250000000  0.62500000000 [-4.77098106844,-0.41371704403] NEGATIVE
 0.93750000000  1.00000000000  0.62500000000  0.68750000000 [-4.81524924965,-0.41922667799] NEGATIVE
 0.93750000000  1.00000000000  0.68750000000  0.75000000000 [-4.85861379022,-0.42484657877] NEGATIVE
 1.00000000000  1.06250000000  0.50000000000  0.56250000000 [-4.98821655622,-0.79403184739] NEGATIVE
 1.00000000000  1.06250000000  0.56250000000  0.62500000000 [-5.03187006653,-0.79818211329] NEGATIVE
 1.06250000000  1.12500000000  0.50000000000  0.56250000000 [-5.20055953163,-1.12418141375] NEGATIVE
 1.06250000000  1.12500000000  0.56250000000  0.62500000000 [-5.24295035655,-1.12709265875] NEGATIVE
 1.12500000000  1.18750000000  0.50000000000  0.56250000000 [-5.37238227199,-1.40632702251] NEGATIVE
 1.12500000000  1.18750000000  0.56250000000  0.62500000000 [-5.41383158364,-1.40802325764] NEGATIVE
 1.18750000000  1.25000000000  0.50000000000  0.56250000000 [-5.51177613220,-1.65003677753] NEGATIVE
 1.18750000000  1.25000000000  0.56250000000  0.62500000000 [-5.55261780985,-1.65056394579] NEGATIVE
 1.00000000000  1.06250000000  0.62500000000  0.68750000000 [-5.07444251596,-0.80246984430] NEGATIVE
 1.00000000000  1.06250000000  0.68750000000  0.75000000000 [-5.11598827871,-0.80687561979] NEGATIVE
 1.06250000000  1.12500000000  0.62500000000  0.68750000000 [-5.28411142097,-1.13015220458] NEGATIVE
 1.06250000000  1.12500000000  0.68750000000  0.75000000000 [-5.32410997576,-1.13333856746] NEGATIVE
 1.12500000000  1.18750000000  0.62500000000  0.68750000000 [-5.45388477163,-1.40987974326] NEGATIVE
 1.12500000000  1.18750000000  0.68750000000  0.75000000000 [-5.49262493603,-1.41187309307] NEGATIVE
 1.18750000000  1.25000000000  0.62500000000  0.68750000000 [-5.59187639317,-1.65126460848] NEGATIVE
 1.18750000000  1.25000000000  0.68750000000  0.75000000000 [-5.62965455226,-1.65211376046] NEGATIVE
 0.73437500000  0.75000000000  0.50000000000  0.53125000000 [-1.31959532303,-0.11046162740] NEGATIVE
 0.73437500000  0.75000000000  0.53125000000  0.56250000000 [-1.33729071347,-0.12255555352] NEGATIVE
 0.73437500000  0.75000000000  0.56250000000  0.59375000000 [-1.35490712909,-0.13461591554] NEGATIVE
 0.73437500000  0.75000000000  0.59375000000  0.62500000000 [-1.37244566346,-0.14664270920] NEGATIVE
 0.71875000000  0.73437500000  0.65625000000  0.68750000000 [-1.24538242906,-0.00122769612] NEGATIVE
 0.73437500000  0.75000000000  0.62500000000  0.65625000000 [-1.38990738014,-0.15863594088] NEGATIVE
 0.73437500000  0.75000000000  0.65625000000  0.68750000000 [-1.40729331398,-0.17059562688] NEGATIVE
 0.71875000000  0.73437500000  0.68750000000  0.71875000000 [-1.26289151602,-0.01328835834] NEGATIVE
 0.71875000000  0.73437500000  0.71875000000  0.75000000000 [-1.28032990681,-0.02531711519] NEGATIVE
 0.73437500000  0.75000000000  0.68750000000  0.71875000000 [-1.42460447223,-0.18252179273] NEGATIVE
 0.73437500000  0.75000000000  0.71875000000  0.75000000000 [-1.44184183571,-0.19441447261] NEGATIVE
 0.75000000000  0.76562500000  0.50000000000  0.53125000000 [-1.47599942805,-0.27614709569] NEGATIVE
 0.75000000000  0.76562500000  0.53125000000  0.56250000000 [-1.49350929930,-0.28810630038] NEGATIVE
 0.76562500000  0.78125000000  0.50000000000  0.53125000000 [-1.62612463218,-0.43586957817] NEGATIVE
 0.76562500000  0.78125000000  0.53125000000  0.56250000000 [-1.64344569506,-0.44768688970] NEGATIVE
 0.78125000000  0.79687500000  0.50000000000  0.53125000000 [-1.77014559940,-0.58808296870] NEGATIVE
 0.78125000000  0.79687500000  0.53125000000  0.56250000000 [-1.78727536574,-0.59975223925] NEGATIVE
 0.79687500000  0.81250000000  0.50000000000  0.53125000000 [-1.90824282593,-0.73219094417] NEGATIVE
 0.79687500000  0.81250000000  0.53125000000  0.56250000000 [-1.92517966533,-0.74370689217] NEGATIVE
 0.75000000000  0.76562500000  0.56250000000  0.59375000000 [-1.51093664210,-0.30003025937] NEGATIVE
 0.75000000000  0.76562500000  0.59375000000  0.62500000000 [-1.52828263190,-0.31191898020] NEGATIVE
 0.76562500000  0.78125000000  0.56250000000  0.59375000000 [-1.66068057827,-0.45946722908] NEGATIVE
 0.76562500000  0.78125000000  0.59375000000  0.62500000000 [-1.67783054430,-0.47121061731] NEGATIVE
 0.78125000000  0.79687500000  0.56250000000  0.59375000000 [-1.80431520071,-0.61138276562] NEGATIVE
 0.78125000000  0.79687500000  0.59375000000  0.62500000000 [-1.82126645933,-0.62297458403] NEGATIVE
 0.79687500000  0.81250000000  0.56250000000  0.59375000000 [-1.94202271811,-0.75518227759] NEGATIVE
 0.79687500000  0.81250000000  0.59375000000  0.62500000000 [-1.95877343765,-0.76661715374] NEGATIVE
 0.81250000000  0.82812500000  0.50000000000  0.53125000000 [-2.04059833426,-0.87027856496] NEGATIVE
 0.81250000000  0.82812500000  0.53125000000  0.56250000000 [-2.05734135273,-0.88163682857] NEGATIVE
 0.82812500000  0.84375000000  0.50000000000  0.53125000000 [-2.16739674106,-1.00925358355] NEGATIVE
 0.82812500000  0.84375000000  0.53125000000  0.56250000000 [-2.18394575838,-1.02045059723] NEGATIVE
 0.84375000000  0.85937500000  0.50000000000  0.53125000000 [-2.28882306176,-1.13856260897] NEGATIVE
 0.84375000000  0.85937500000  0.53125000000  0.56250000000 [-2.30517852249,-1.14959562571] NEGATIVE
 0.85937500000  0.87500000000  0.50000000000  0.53125000000 [-2.40506254018,-1.26396791956] NEGATIVE
 0.85937500000  0.87500000000  0.53125000000  0.56250000000 [-2.42122550674,-1.27483479812] NEGATIVE
 0.81250000000  0.82812500000  0.56250000000  0.59375000000 [-2.07398662253,-0.89295266389] NEGATIVE
 0.81250000000  0.82812500000  0.59375000000  0.62500000000 [-2.09053570157,-0.90422614340] NEGATIVE
 0.82812500000  0.84375000000  0.56250000000  0.59375000000 [-2.20039295470,-1.03160326864] NEGATIVE
 0.82812500000  0.84375000000  0.59375000000  0.62500000000 [-2.21673999905,-1.04271169164] NEGATIVE
 0.84375000000  0.85937500000  0.56250000000  0.59375000000 [-2.32142797592,-1.16058233680] NEGATIVE
 0.84375000000  0.85937500000  0.59375000000  0.62500000000 [-2.33757320921,-1.17152285992] NEGATIVE
 0.85937500000  0.87500000000  0.56250000000  0.59375000000 [-2.43727816181,-1.28565335709] NEGATIVE
 0.85937500000  0.87500000000  0.59375000000  0.62500000000 [-2.45322241815,-1.29642374056] NEGATIVE
 0.87500000000  0.89062500000  0.50000000000  0.53125000000 [-2.51631717316,-1.38334917982] NEGATIVE
 0.87500000000  0.89062500000  0.53125000000  0.56250000000 [-2.53228935923,-1.39404844659] NEGATIVE
 0.89062500000  0.90625000000  0.50000000000  0.53125000000 [-2.62276753196,-1.49733474007] NEGATIVE
 0.89062500000  0.90625000000  0.53125000000  0.56250000000 [-2.63855119039,-1.50786552366] NEGATIVE
 0.90625000000  0.92187500000  0.50000000000  0.53125000000 [-2.72456578947,-1.60750829961] NEGATIVE
 0.90625000000  0.92187500000  0.53125000000  0.56250000000 [-2.74016363731,-1.61787025348] NEGATIVE
 0.92187500000  0.93750000000  0.50000000000  0.53125000000 [-2.82191412985,-1.71268620952] NEGATIVE
 0.92187500000  0.93750000000  0.53125000000  0.56250000000 [-2.83732930441,-1.72287976819] NEGATIVE
 0.87500000000  0.89062500000  0.56250000000  0.59375000000 [-2.54814680764,-1.40469732797] NEGATIVE
 0.87500000000  0.89062500000  0.59375000000  0.62500000000 [-2.56389156459,-1.41529599726] NEGATIVE
 0.89062500000  0.90625000000  0.56250000000  0.59375000000 [-2.65421555859,-1.51834380279] NEGATIVE
 0.89062500000  0.90625000000  0.59375000000  0.62500000000 [-2.66976282463,-1.52876978300] NEGATIVE
 0.90625000000  0.92187500000  0.56250000000  0.59375000000 [-2.75563751134,-1.62817752896] NEGATIVE
 0.90625000000  0.92187500000  0.59375000000  0.62500000000 [-2.77098975042,-1.63843036717] NEGATIVE
 0.92187500000  0.93750000000  0.56250000000  0.59375000000 [-2.85261568563,-1.73301641808] NEGATIVE
 0.92187500000  0.93750000000  0.59375000000  0.62500000000 [-2.86777577270,-1.74309643935] NEGATIVE
 0.75000000000  0.76562500000  0.62500000000  0.65625000000 [-1.54554841132,-0.32377248168] NEGATIVE
 0.75000000000  0.76562500000  0.65625000000  0.68750000000 [-1.56273509152,-0.33559079301] NEGATIVE
 0.76562500000  0.78125000000  0.62500000000  0.65625000000 [-1.69489681973,-0.48291708721] NEGATIVE
 0.76562500000  0.78125000000  0.65625000000  0.68750000000 [-1.71188059680,-0.49458668257] NEGATIVE
 0.78125000000  0.79687500000  0.62500000000  0.65625000000 [-1.83813045738,-0.63452774310] NEGATIVE
 0.78125000000  0.79687500000  0.65625000000  0.68750000000 [-1.85490847315,-0.64604230289] NEGATIVE
 0.79687500000  0.81250000000  0.62500000000  0.65625000000 [-1.97543323448,-0.77801158693] NEGATIVE
 0.79687500000  0.81250000000  0.65625000000  0.68750000000 [-1.99200347823,-0.78936565544] NEGATIVE
 0.75000000000  0.76562500000  0.68750000000  0.71875000000 [-1.57984375356,-0.34737395315] NEGATIVE
 0.75000000000  0.76562500000  0.71875000000  0.75000000000 [-1.59687544958,-0.35912201003] NEGATIVE
 0.76562500000  0.78125000000  0.68750000000  0.71875000000 [-1.72878303482,-0.50621945731] NEGATIVE
 0.76562500000  0.78125000000  0.71875000000  0.75000000000 [-1.74560526159,-0.51781547481] NEGATIVE
 0.78125000000  0.79687500000  0.68750000000  0.71875000000 [-1.87160174898,-0.65751833412] NEGATIVE
 0.78125000000  0.79687500000  0.71875000000  0.75000000000 [-1.88821149285,-0.66895591727] NEGATIVE
 0.79687500000  0.81250000000  0.68750000000  0.71875000000 [-2.00848549931,-0.80067944859] NEGATIVE
 0.79687500000  0.81250000000  0.71875000000  0.75000000000 [-2.02488059071,-0.81195306589] NEGATIVE
 0.81250000000  0.82812500000  0.62500000000  0.65625000000 [-2.10699010105,-0.91545735316] NEGATIVE
 0.81250000000  0.82812500000  0.65625000000  0.68750000000 [-2.12335128750,-0.92664639167] NEGATIVE
 0.82812500000  0.84375000000  0.62500000000  0.65625000000 [-2.23298850953,-1.05377597424] NEGATIVE
 0.82812500000  0.84375000000  0.65625000000  0.68750000000 [-2.24914005556,-1.06479623738] NEGATIVE
 0.84375000000  0.85937500000  0.62500000000  0.65625000000 [-2.35361595399,-1.18241732741] NEGATIVE
 0.84375000000  0.85937500000  0.65625000000  0.68750000000 [-2.36955788886,-1.19326588502] NEGATIVE
 0.85937500000  0.87500000000  0.62500000000  0.65625000000 [-2.46906012794,-1.30714610779] NEGATIVE
 0.85937500000  0.87500000000  0.65625000000  0.68750000000 [-2.48479308568,-1.31782063188] NEGATIVE
 0.81250000000  0.82812500000  0.68750000000  0.71875000000 [-2.13962068480,-0.93779336891] NEGATIVE
 0.81250000000  0.82812500000  0.71875000000  0.75000000000 [-2.15579967598,-0.94889840540] NEGATIVE
 0.82812500000  0.84375000000  0.68750000000  0.71875000000 [-2.26519616009,-1.07577261387] NEGATIVE
 0.82812500000  0.84375000000  0.71875000000  0.75000000000 [-2.28115830163,-1.08670524736] NEGATIVE
 0.84375000000  0.85937500000  0.68750000000  0.71875000000 [-2.38540064186,-1.20406869070] NEGATIVE
 0.84375000000  0.85937500000  0.71875000000  0.75000000000 [-2.40114579269,-1.21482591356] NEGATIVE
 0.85937500000  0.87500000000  0.68750000000  0.71875000000 [-2.50042303083,-1.32844749844] NEGATIVE
 0.85937500000  0.87500000000  0.71875000000  0.75000000000 [-2.51595165033,-1.33902690448] NEGATIVE
 0.87500000000  0.89062500000  0.62500000000  0.65625000000 [-2.57952561035,-1.42584464344] NEGATIVE
 0.87500000000  0.89062500000  0.65625000000  0.68750000000 [-2.59505086240,-1.43634346966] NEGATIVE
 0.89062500000  0.90625000000  0.62500000000  0.65625000000 [-2.68519510481,-1.53914368596] NEGATIVE
 0.89062500000  0.90625000000  0.65625000000  0.68750000000 [-2.70051444713,-1.54946574785] NEGATIVE
 0.90625000000  0.92187500000  0.62500000000  0.65625000000 [-2.78622261534,-1.64862902567] NEGATIVE
 0.90625000000  0.92187500000  0.65625000000  0.68750000000 [-2.80133829261,-1.65877377682] NEGATIVE
 0.92187500000  0.93750000000  0.62500000000  0.65625000000 [-2.88281197988,-1.75312012899] NEGATIVE
 0.92187500000  0.93750000000  0.65625000000  0.68750000000 [-2.89772664068,-1.76308779891] NEGATIVE
 0.87500000000  0.89062500000  0.68750000000  0.71875000000 [-2.61046918120,-1.44679268936] NEGATIVE
 0.87500000000  0.89062500000  0.71875000000  0.75000000000 [-2.62578236177,-1.45719253507] NEGATIVE
 0.89062500000  0.90625000000  0.68750000000  0.71875000000 [-2.71572283454,-1.55973621787] NEGATIVE
 0.89062500000  0.90625000000  0.71875000000  0.75000000000 [-2.73082218798,-1.56995535698] NEGATIVE
 0.90625000000  0.92187500000  0.68750000000  0.71875000000 [-2.81633889806,-1.66886490618] NEGATIVE
 0.90625000000  0.92187500000  0.71875000000  0.75000000000 [-2.83122648021,-1.67890271110] NEGATIVE
 0.92187500000  0.93750000000  0.68750000000  0.71875000000 [-2.91252205199,-1.77299971936] NEGATIVE
 0.92187500000  0.93750000000  0.71875000000  0.75000000000 [-2.92720031893,-1.78285633483] NEGATIVE
 0.69140625000  0.69531250000  0.50000000000  0.51562500000 [-0.32266535096,-0.00503216386] NEGATIVE
 0.69140625000  0.69531250000  0.51562500000  0.53125000000 [-0.33070659831,-0.01232757631] NEGATIVE
 0.69531250000  0.69921875000  0.50000000000  0.51562500000 [-0.36836239679,-0.04784341829] NEGATIVE
 0.69531250000  0.69921875000  0.51562500000  0.53125000000 [-0.37638631933,-0.05512336374] NEGATIVE
 0.69921875000  0.70312500000  0.50000000000  0.51562500000 [-0.41362579914,-0.09623060094] NEGATIVE
 0.69921875000  0.70312500000  0.51562500000  0.53125000000 [-0.42163206919,-0.10349482170] NEGATIVE
 0.69140625000  0.69531250000  0.53125000000  0.54687500000 [-0.33873426523,-0.01961221930] NEGATIVE
 0.69140625000  0.69531250000  0.54687500000  0.56250000000 [-0.34674842164,-0.02688612829] NEGATIVE
 0.69531250000  0.69921875000  0.53125000000  0.54687500000 [-0.38439649419,-0.06239240594] NEGATIVE
 0.69531250000  0.69921875000  0.54687500000  0.56250000000 [-0.39239299276,-0.06965058121] NEGATIVE
 0.69921875000  0.70312500000  0.53125000000  0.54687500000 [-0.42962442309,-0.11074800452] NEGATIVE
 0.69921875000  0.70312500000  0.54687500000  0.56250000000 [-0.43760293375,-0.11799018660] NEGATIVE
 0.70312500000  0.70703125000  0.50000000000  0.51562500000 [-0.45846226038,-0.14235261517] NEGATIVE
 0.70312500000  0.70703125000  0.51562500000  0.53125000000 [-0.46645068327,-0.14960072710] NEGATIVE
 0.70703125000  0.71093750000  0.50000000000  0.51562500000 [-0.50287161455,-0.10651947701] NEGATIVE
 0.70703125000  0.71093750000  0.51562500000  0.53125000000 [-0.51084191935,-0.11375122659] NEGATIVE
 0.71093750000  0.71484375000  0.50000000000  0.51562500000 [-0.54685517576,-0.22769324684] NEGATIVE
 0.71093750000  0.71484375000  0.51562500000  0.53125000000 [-0.55480709047,-0.23490834625] NEGATIVE
 0.71484375000  0.71875000000  0.50000000000  0.51562500000 [-0.59041713397,-0.27390280074] NEGATIVE
 0.71484375000  0.71875000000  0.51562500000  0.53125000000 [-0.59835043961,-0.28110097600] NEGATIVE
 0.70312500000  0.70703125000  0.53125000000  0.54687500000 [-0.47442502034,-0.15683766549] NEGATIVE
 0.70312500000  0.70703125000  0.54687500000  0.56250000000 [-0.48238534602,-0.16406346842] NEGATIVE
 0.70703125000  0.71093750000  0.53125000000  0.54687500000 [-0.51879796742,-0.12097166613] NEGATIVE
 0.70703125000  0.71093750000  0.54687500000  0.56250000000 [-0.52673983478,-0.12818083458] NEGATIVE
 0.71093750000  0.71484375000  0.53125000000  0.54687500000 [-0.56274457633,-0.24211199819] NEGATIVE
 0.71093750000  0.71484375000  0.54687500000  0.56250000000 [-0.57066771095,-0.24930424253] NEGATIVE
 0.71484375000  0.71875000000  0.53125000000  0.54687500000 [-0.60626914305,-0.28828756543] NEGATIVE
 0.71484375000  0.71875000000  0.54687500000  0.56250000000 [-0.61417332351,-0.29546260984] NEGATIVE
 0.71875000000  0.72265625000  0.50000000000  0.51562500000 [-0.63355941556,-0.31827420588] NEGATIVE
 0.71875000000  0.72265625000  0.51562500000  0.53125000000 [-0.64147388699,-0.32545517991] NEGATIVE
 0.72265625000  0.72656250000  0.50000000000  0.51562500000 [-0.67628385443,-0.36179881801] NEGATIVE
 0.72265625000  0.72656250000  0.51562500000  0.53125000000 [-0.68417925632,-0.36896233346] NEGATIVE
 0.72656250000  0.73046875000  0.50000000000  0.51562500000 [-0.71859316735,-0.40466412153] NEGATIVE
 0.72656250000  0.73046875000  0.51562500000  0.53125000000 [-0.72646927980,-0.41180993478] NEGATIVE
 0.73046875000  0.73437500000  0.50000000000  0.51562500000 [-0.76049124846,-0.44687998254] NEGATIVE
 0.73046875000  0.73437500000  0.51562500000  0.53125000000 [-0.76834790164,-0.45400780912] NEGATIVE
 0.71875000000  0.72265625000  0.53125000000  0.54687500000 [-0.64937358162,-0.33262442882] NEGATIVE
 0.71875000000  0.72265625000  0.54687500000  0.56250000000 [-0.65725858032,-0.33978199438] NEGATIVE
 0.72265625000  0.72656250000  0.53125000000  0.54687500000 [-0.69205970556,-0.37611398357] NEGATIVE
 0.72265625000  0.72656250000  0.54687500000  0.56250000000 [-0.69992528469,-0.38325381108] NEGATIVE
 0.72656250000  0.73046875000  0.53125000000  0.54687500000 [-0.73433026250,-0.41894374156] NEGATIVE
 0.72656250000  0.73046875000  0.54687500000  0.56250000000 [-0.74217619970,-0.42606558556] NEGATIVE
 0.73046875000  0.73437500000  0.53125000000  0.54687500000 [-0.77618924668,-0.46112348712] NEGATIVE
 0.73046875000  0.73437500000  0.54687500000  0.56250000000 [-0.78401536958,-0.46822706126] NEGATIVE
 0.69140625000  0.69531250000  0.56250000000  0.57812500000 [-0.35474913673,-0.03414933864] NEGATIVE
 0.69140625000  0.69531250000  0.57812500000  0.59375000000 [-0.36273647890,-0.04140188561] NEGATIVE
 0.69531250000  0.69921875000  0.56250000000  0.57812500000 [-0.40037588569,-0.07689792576] NEGATIVE
 0.69531250000  0.69921875000  0.57812500000  0.59375000000 [-0.40834524283,-0.08413447567] NEGATIVE
 0.69921875000  0.70312500000  0.56250000000  0.57812500000 [-0.44556767329,-0.12522140499] NEGATIVE
 0.69921875000  0.70312500000  0.57812500000  0.59375000000 [-0.45351871306,-0.13244169663] NEGATIVE
 0.68750000000  0.69140625000  0.59375000000  0.60937500000 [-0.32468690454,-0.00086881730] NEGATIVE
 0.68750000000  0.69140625000  0.60937500000  0.62500000000 [-0.33266577358,-0.00811602965] NEGATIVE
 0.69140625000  0.69531250000  0.59375000000  0.60937500000 [-0.37071051587,-0.04864380434] NEGATIVE
 0.69140625000  0.69531250000  0.60937500000  0.62500000000 [-0.37867131460,-0.05587512983] NEGATIVE
 0.69531250000  0.69921875000  0.59375000000  0.60937500000 [-0.41630113331,-0.09136026691] NEGATIVE
 0.69531250000  0.69921875000  0.60937500000  0.62500000000 [-0.42424362552,-0.09857533534] NEGATIVE
 0.69921875000  0.70312500000  0.59375000000  0.60937500000 [-0.46145612360,-0.13965109834] NEGATIVE
 0.69921875000  0.70312500000  0.60937500000  0.62500000000 [-0.46937997475,-0.14684964681] NEGATIVE
 0.70312500000  0.70703125000  0.56250000000  0.57812500000 [-0.49033173397,-0.17127817382] NEGATIVE
 0.70312500000  0.70703125000  0.57812500000  0.59375000000 [-0.49826425699,-0.17848181950] NEGATIVE
 0.70703125000  0.71093750000  0.56250000000  0.57812500000 [-0.53466759661,-0.13537877078] NEGATIVE
 0.70703125000  0.71093750000  0.57812500000  0.59375000000 [-0.54258132725,-0.14256551342] NEGATIVE
 0.71093750000  0.71484375000  0.56250000000  0.57812500000 [-0.57857657107,-0.25648511900] NEGATIVE
 0.71093750000  0.71484375000  0.57812500000  0.59375000000 [-0.58647123259,-0.26365466722] NEGATIVE
 0.71484375000  0.71875000000  0.56250000000  0.57812500000 [-0.62206305933,-0.30262614989] NEGATIVE
 0.71484375000  0.71875000000  0.57812500000  0.59375000000 [-0.62993842797,-0.30977822610] NEGATIVE
 0.70312500000  0.70703125000  0.59375000000  0.60937500000 [-0.50618298715,-0.18567444315] NEGATIVE
 0.70312500000  0.70703125000  0.60937500000  0.62500000000 [-0.51408799569,-0.19285608230] NEGATIVE
 0.70703125000  0.71093750000  0.59375000000  0.60937500000 [-0.55048110024,-0.14974110107] NEGATIVE
 0.70703125000  0.71093750000  0.60937500000  0.62500000000 [-0.55836698832,-0.15690557216] NEGATIVE
 0.71093750000  0.71484375000  0.59375000000  0.60937500000 [-0.59435177056,-0.27081292664] NEGATIVE
 0.71093750000  0.71484375000  0.60937500000  0.62500000000 [-0.60221825924,-0.27795993658] NEGATIVE
 0.71484375000  0.71875000000  0.59375000000  0.60937500000 [-0.63779950606,-0.31691887885] NEGATIVE
 0.71484375000  0.71875000000  0.60937500000  0.62500000000 [-0.64564636936,-0.32404814838] NEGATIVE
 0.71875000000  0.72265625000  0.56250000000  0.57812500000 [-0.66512896305,-0.34692791819] NEGATIVE
 0.71875000000  0.72265625000  0.57812500000  0.59375000000 [-0.67298480888,-0.35406224172] NEGATIVE
 0.72265625000  0.72656250000  0.56250000000  0.57812500000 [-0.70777607534,-0.39038185856] NEGATIVE
 0.72265625000  0.72656250000  0.57812500000  0.59375000000 [-0.71561215819,-0.39749816842] NEGATIVE
 0.72656250000  0.73046875000  0.56250000000  0.57812500000 [-0.75000717468,-0.43317551035] NEGATIVE
 0.72656250000  0.73046875000  0.57812500000  0.59375000000 [-0.75782326981,-0.44027355931] NEGATIVE
 0.73046875000  0.73437500000  0.56250000000  0.57812500000 [-0.79182635535,-0.47531857609] NEGATIVE
 0.73046875000  0.73437500000  0.57812500000  0.59375000000 [-0.79962228802,-0.48239807600] NEGATIVE
 0.71875000000  0.72265625000  0.59375000000  0.60937500000 [-0.68082619601,-0.36118500626] NEGATIVE
 0.71875000000  0.72265625000  0.60937500000  0.62500000000 [-0.68865320174,-0.36829625299] NEGATIVE
 0.72265625000  0.72656250000  0.59375000000  0.60937500000 [-0.72343361305,-0.40460278293] NEGATIVE
 0.72265625000  0.72656250000  0.60937500000  0.62500000000 [-0.73124051881,-0.41169574418] NEGATIVE
 0.72656250000  0.73046875000  0.59375000000  0.60937500000 [-0.76562456651,-0.44735977567] NEGATIVE
 0.72656250000  0.73046875000  0.60937500000  0.62500000000 [-0.77341114530,-0.45443420249] NEGATIVE
 0.73046875000  0.73437500000  0.59375000000  0.60937500000 [-0.80740325067,-0.48946560520] NEGATIVE
 0.73046875000  0.73437500000  0.60937500000  0.62500000000 [-0.81516932547,-0.49652120772] NEGATIVE
 0.68750000000  0.69140625000  0.62500000000  0.64062500000 [-0.34063162828,-0.01535281164] NEGATIVE
 0.68750000000  0.69140625000  0.64062500000  0.65625000000 [-0.34858453289,-0.02257919726] NEGATIVE
 0.69140625000  0.69531250000  0.62500000000  0.64062500000 [-0.38661894138,-0.06309589701] NEGATIVE
 0.69140625000  0.69531250000  0.64062500000  0.65625000000 [-0.39455346180,-0.07030614065] NEGATIVE
 0.69531250000  0.69921875000  0.62500000000  0.64062500000 [-0.43217278711,-0.10577971668] NEGATIVE
 0.69531250000  0.69921875000  0.64062500000  0.65625000000 [-0.44008868503,-0.11297344653] NEGATIVE
 0.69921875000  0.70312500000  0.62500000000  0.64062500000 [-0.47729033556,-0.15403737861] NEGATIVE
 0.69921875000  0.70312500000  0.64062500000  0.65625000000 [-0.48518727438,-0.16121433018] NEGATIVE
 0.68750000000  0.69140625000  0.65625000000  0.67187500000 [-0.35652455098,-0.02979522037] NEGATIVE
 0.68750000000  0.69140625000  0.67187500000  0.68750000000 [-0.36445174548,-0.03700091472] NEGATIVE
 0.69140625000  0.69531250000  0.65625000000  0.67187500000 [-0.40247494075,-0.07750589543] NEGATIVE
 0.69140625000  0.69531250000  0.67187500000  0.68750000000 [-0.41038344248,-0.08469519588] NEGATIVE
 0.69531250000  0.69921875000  0.65625000000  0.67187500000 [-0.44799138555,-0.12015656037] NEGATIVE
 0.69531250000  0.69921875000  0.67187500000  0.68750000000 [-0.45588095421,-0.12732909355] NEGATIVE
 0.69921875000  0.70312500000  0.65625000000  0.67187500000 [-0.49307085883,-0.16838053782] NEGATIVE
 0.69921875000  0.70312500000  0.67187500000  0.68750000000 [-0.50094115582,-0.17553603771] NEGATIVE
 0.70312500000  0.70703125000  0.62500000000  0.64062500000 [-0.52197935313,-0.20002677440] NEGATIVE
 0.70312500000  0.70703125000  0.64062500000  0.65625000000 [-0.52985712920,-0.20718655671] NEGATIVE
 0.70703125000  0.71093750000  0.62500000000  0.64062500000 [-0.56623906346,-0.16405896497] NEGATIVE
 0.70703125000  0.71093750000  0.64062500000  0.65625000000 [-0.57409739683,-0.17120131766] NEGATIVE
 0.71093750000  0.71484375000  0.62500000000  0.64062500000 [-0.61007077206,-0.28509573621] NEGATIVE
 0.71093750000  0.71484375000  0.64062500000  0.65625000000 [-0.61790938167,-0.29222036458] NEGATIVE
 0.71484375000  0.71875000000  0.62500000000  0.64062500000 [-0.65347909282,-0.33116607475] NEGATIVE
 0.71484375000  0.71875000000  0.64062500000  0.65625000000 [-0.66129775057,-0.33827269790] NEGATIVE
 0.70312500000  0.70703125000  0.65625000000  0.67187500000 [-0.53772139294,-0.21433546640] NEGATIVE
 0.70312500000  0.70703125000  0.67187500000  0.68750000000 [-0.54557221263,-0.22147354046] NEGATIVE
 0.70703125000  0.71093750000  0.65625000000  0.67187500000 [-0.58194205888,-0.17833266823] NEGATIVE
 0.70703125000  0.71093750000  0.67187500000  0.68750000000 [-0.58977311930,-0.18545305455] NEGATIVE
 0.71093750000  0.71484375000  0.65625000000  0.67187500000 [-0.62573415995,-0.29933386056] NEGATIVE
 0.71093750000  0.71484375000  0.67187500000  0.68750000000 [-0.63354517801,-0.30643626287] NEGATIVE
 0.71484375000  0.71875000000  0.65625000000  0.67187500000 [-0.66910241596,-0.34536805760] NEGATIVE
 0.71484375000  0.71875000000  0.67187500000  0.68750000000 [-0.67689316156,-0.35245219347] NEGATIVE
 0.71875000000  0.72265625000  0.62500000000  0.64062500000 [-0.69646590258,-0.37539602289] NEGATIVE
 0.71875000000  0.72265625000  0.64062500000  0.65625000000 [-0.70426437416,-0.38248435681] NEGATIVE
 0.72265625000  0.72656250000  0.62500000000  0.64062500000 [-0.73903295353,-0.41877709410] NEGATIVE
 0.72265625000  0.72656250000  0.64062500000  0.65625000000 [-0.74681099438,-0.42584687448] NEGATIVE
 0.72656250000  0.73046875000  0.62500000000  0.64062500000 [-0.78118308580,-0.46149688265] NEGATIVE
 0.72656250000  0.73046875000  0.64062500000  0.65625000000 [-0.78894046676,-0.46854785889] NEGATIVE
 0.73046875000  0.73437500000  0.62500000000  0.64062500000 [-0.82292059364,-0.50356492744] NEGATIVE
 0.73046875000  0.73437500000  0.64062500000  0.65625000000 [-0.83065713554,-0.51059680803] NEGATIVE
 0.68750000000  0.69140625000  0.68750000000  0.70312500000 [-0.37236617869,-0.04419631395] NEGATIVE
 0.68750000000  0.69140625000  0.70312500000  0.71875000000 [-0.38026791227,-0.05138145156] NEGATIVE
 0.69140625000  0.69531250000  0.68750000000  0.70312500000 [-0.41827903056,-0.09187407642] NEGATIVE
 0.69140625000  0.69531250000  0.70312500000  0.71875000000 [-0.42616176793,-0.09904257134] NEGATIVE
 0.69531250000  0.69921875000  0.68750000000  0.70312500000 [-0.46375745592,-0.13449108129] NEGATIVE
 0.69531250000  0.69921875000  0.70312500000  0.71875000000 [-0.47162095491,-0.14164255868] NEGATIVE
 0.69921875000  0.70312500000  0.68750000000  0.70312500000 [-0.50879823160,-0.18268086587] NEGATIVE
 0.69921875000  0.70312500000  0.70312500000  0.71875000000 [-0.51664215169,-0.18981505821] NEGATIVE
 0.68750000000  0.69140625000  0.71875000000  0.73437500000 [-0.38815700725,-0.05855636094] NEGATIVE
 0.68750000000  0.69140625000  0.73437500000  0.75000000000 [-0.39603352408,-0.06572107535] NEGATIVE
 0.69140625000  0.69531250000  0.71875000000  0.73437500000 [-0.43403171689,-0.10620071481] NEGATIVE
 0.69140625000  0.69531250000  0.73437500000  0.75000000000 [-0.44188893911,-0.11334854087] NEGATIVE
 0.69531250000  0.69921875000  0.71875000000  0.73437500000 [-0.47947151475,-0.14878356068] NEGATIVE
 0.69531250000  0.69921875000  0.73437500000  0.75000000000 [-0.48730919838,-0.15591412211] NEGATIVE
 0.69921875000  0.70312500000  0.71875000000  0.73437500000 [-0.52447298098,-0.19693865050] NEGATIVE
 0.69921875000  0.70312500000  0.73437500000  0.75000000000 [-0.53229078368,-0.20405167836] NEGATIVE
 0.70312500000  0.70703125000  0.68750000000  0.70312500000 [-0.55340965586,-0.22860081577] NEGATIVE
 0.70312500000  0.70703125000  0.70312500000  0.71875000000 [-0.56123378951,-0.23571732905] NEGATIVE
 0.70703125000  0.71093750000  0.68750000000  0.70312500000 [-0.59759064705,-0.19256251433] NEGATIVE
 0.70703125000  0.71093750000  0.70312500000  0.71875000000 [-0.60539471037,-0.19966108514] NEGATIVE
 0.71093750000  0.71484375000  0.68750000000  0.70312500000 [-0.64134250623,-0.31352761012] NEGATIVE
 0.71093750000  0.71484375000  0.70312500000  0.71875000000 [-0.64912621422,-0.32060794071] NEGATIVE
 0.71484375000  0.71875000000  0.68750000000  0.70312500000 [-0.68467005914,-0.35952514496] NEGATIVE
 0.71484375000  0.71875000000  0.70312500000  0.71875000000 [-0.69243317975,-0.36658695138] NEGATIVE
 0.70312500000  0.70703125000  0.71875000000  0.73437500000 [-0.56904467978,-0.24282311690] NEGATIVE
 0.70312500000  0.70703125000  0.73437500000  0.75000000000 [-0.57684239220,-0.24991821575] NEGATIVE
 0.70703125000  0.71093750000  0.71875000000  0.73437500000 [-0.61318537681,-0.20674880440] NEGATIVE
 0.70703125000  0.71093750000  0.73437500000  0.75000000000 [-0.62096271322,-0.21382570939] NEGATIVE
 0.71093750000  0.71484375000  0.71875000000  0.73437500000 [-0.65689637090,-0.32767729292] NEGATIVE
 0.71093750000  0.71484375000  0.73437500000  0.75000000000 [-0.66465304446,-0.33473570488] NEGATIVE
 0.71484375000  0.71875000000  0.71875000000  0.73437500000 [-0.70018259369,-0.37363765187] NEGATIVE
 0.71484375000  0.71875000000  0.73437500000  0.75000000000 [-0.70791837052,-0.38067728540] NEGATIVE
 0.93750000000  1.00000000000  0.75000000000  0.81250000000 [-4.90111532580,-0.43056131113] NEGATIVE
 0.93750000000  1.00000000000  0.81250000000  0.87500000000 [-4.94279157713,-0.43635707476] NEGATIVE
 0.87500000000  0.93750000000  0.93750000000  1.00000000000 [-4.71565584080,-0.00404962638] NEGATIVE
 0.93750000000  1.00000000000  0.87500000000  0.93750000000 [-4.98367763327,-0.44222151279] NEGATIVE
 0.93750000000  1.00000000000  0.93750000000  1.00000000000 [-5.02380620057,-0.44814354592] NEGATIVE
 1.00000000000  1.06250000000  0.75000000000  0.81250000000 [-5.15655749668,-0.81138225402] NEGATIVE
 1.00000000000  1.06250000000  0.81250000000  0.87500000000 [-5.19619652095,-0.81597451194] NEGATIVE
 1.06250000000  1.12500000000  0.75000000000  0.81250000000 [-5.36300774538,-1.13663290585] NEGATIVE
 1.06250000000  1.12500000000  0.81250000000  0.87500000000 [-5.40086153029,-1.14001866281] NEGATIVE
 1.12500000000  1.18750000000  0.75000000000  0.81250000000 [-5.53012795447,-1.41398298210] NEGATIVE
 1.12500000000  1.18750000000  0.81250000000  0.87500000000 [-5.56646330528,-1.41619170593] NEGATIVE
 1.18750000000  1.25000000000  0.75000000000  0.81250000000 [-5.66604549698,-1.65308985838] NEGATIVE
 1.18750000000  1.25000000000  0.81250000000  0.87500000000 [-5.70113410512,-1.65417429118] NEGATIVE
 1.00000000000  1.06250000000  0.87500000000  0.93750000000 [-5.23494829645,-0.82063886608] NEGATIVE
 1.00000000000  1.06250000000  0.93750000000  1.00000000000 [-5.27285269836,-0.82536328766] NEGATIVE
 1.06250000000  1.12500000000  0.87500000000  0.93750000000 [-5.43772372866,-1.14348126296] NEGATIVE
 1.06250000000  1.12500000000  0.93750000000  1.00000000000 [-5.47364278977,-1.14700785480] NEGATIVE
 1.12500000000  1.18750000000  0.87500000000  0.93750000000 [-5.60169477553,-1.41848381117] NEGATIVE
 1.12500000000  1.18750000000  0.93750000000  1.00000000000 [-5.63588107290,-1.42084578451] NEGATIVE
 1.18750000000  1.25000000000  0.87500000000  0.93750000000 [-5.73499788648,-1.65535094148] NEGATIVE
 1.18750000000  1.25000000000  0.93750000000  1.00000000000 [-5.76770781086,-1.65660582030] NEGATIVE
 0.71875000000  0.73437500000  0.75000000000  0.78125000000 [-1.29769849171,-0.03731399621] NEGATIVE
 0.71875000000  0.73437500000  0.78125000000  0.81250000000 [-1.31499813868,-0.04927903809] NEGATIVE
 0.73437500000  0.75000000000  0.75000000000  0.78125000000 [-1.45900635981,-0.20627370870] NEGATIVE
 0.73437500000  0.75000000000  0.78125000000  0.81250000000 [-1.47609897555,-0.21809955067] NEGATIVE
 0.71875000000  0.73437500000  0.81250000000  0.84375000000 [-1.33222969416,-0.06121228422] NEGATIVE
 0.71875000000  0.73437500000  0.84375000000  0.87500000000 [-1.34939398392,-0.07311378423] NEGATIVE
 0.73437500000  0.75000000000  0.81250000000  0.84375000000 [-1.49312059047,-0.22989205518] NEGATIVE
 0.73437500000  0.75000000000  0.84375000000  0.87500000000 [-1.51007208959,-0.24165128537] NEGATIVE
 0.71875000000  0.73437500000  0.87500000000  0.90625000000 [-1.36649181382,-0.08498359359] NEGATIVE
 0.71875000000  0.73437500000  0.90625000000  0.93750000000 [-1.38352397057,-0.09682177322] NEGATIVE
 0.73437500000  0.75000000000  0.87500000000  0.90625000000 [-1.52695433620,-0.25337731043] NEGATIVE
 0.73437500000  0.75000000000  0.90625000000  0.93750000000 [-1.54376817271,-0.26507020518] NEGATIVE
 0.71875000000  0.73437500000  0.93750000000  0.96875000000 [-1.40049122237,-0.10862838912] NEGATIVE
 0.71875000000  0.73437500000  0.96875000000  1.00000000000 [-1.41739431962,-0.12040351202] NEGATIVE
 0.73437500000  0.75000000000  0.93750000000  0.96875000000 [-1.56051442143,-0.27673004965] NEGATIVE
 0.73437500000  0.75000000000  0.96875000000  1.00000000000 [-1.57719388525,-0.28835692879] NEGATIVE
 0.75000000000  0.76562500000  0.75000000000  0.78125000000 [-1.61383120400,-0.37083502000] NEGATIVE
 0.75000000000  0.76562500000  0.78125000000  0.81250000000 [-1.63071201462,-0.38251304721] NEGATIVE
 0.76562500000  0.78125000000  0.75000000000  0.78125000000 [-1.76234837464,-0.52937480715] NEGATIVE
 0.76562500000  0.78125000000  0.78125000000  0.81250000000 [-1.77901344249,-0.54089753453] NEGATIVE
 0.78125000000  0.79687500000  0.75000000000  0.78125000000 [-1.90473887977,-0.68035514191] NEGATIVE
 0.78125000000  0.79687500000  0.78125000000  0.81250000000 [-1.92118505315,-0.69171610599] NEGATIVE
 0.79687500000  0.81250000000  0.75000000000  0.78125000000 [-2.04119001413,-0.82318661183] NEGATIVE
 0.79687500000  0.81250000000  0.78125000000  0.81250000000 [-2.05741498315,-0.83438021251] NEGATIVE
 0.75000000000  0.76562500000  0.81250000000  0.84375000000 [-1.64751885366,-0.39415616302] NEGATIVE
 0.75000000000  0.76562500000  0.84375000000  0.87500000000 [-1.66425266879,-0.40576444554] NEGATIVE
 0.76562500000  0.78125000000  0.81250000000  0.84375000000 [-1.79560150583,-0.55238374462] NEGATIVE
 0.76562500000  0.78125000000  0.84375000000  0.87500000000 [-1.81211357857,-0.56383353205] NEGATIVE
 0.78125000000  0.79687500000  0.81250000000  0.84375000000 [-1.93755112607,-0.70303891517] NEGATIVE
 0.78125000000  0.79687500000  0.84375000000  0.87500000000 [-1.95383818253,-0.71432368223] NEGATIVE
 0.79687500000  0.81250000000  0.81250000000  0.84375000000 [-2.07355669193,-0.84553398917] NEGATIVE
 0.79687500000  0.81250000000  0.84375000000  0.87500000000 [-2.08961629855,-0.85664807455] NEGATIVE
 0.81250000000  0.82812500000  0.75000000000  0.78125000000 [-2.17188960506,-0.95996163129] NEGATIVE
 0.81250000000  0.82812500000  0.78125000000  0.81250000000 [-2.18789177860,-0.97098318561] NEGATIVE
 0.82812500000  0.84375000000  0.75000000000  0.78125000000 [-2.29702791625,-1.09759429141] NEGATIVE
 0.82812500000  0.84375000000  0.78125000000  0.81250000000 [-2.31280639933,-1.10843990865] NEGATIVE
 0.84375000000  0.85937500000  0.75000000000  0.78125000000 [-2.41679487489,-1.22553773283] NEGATIVE
 0.84375000000  0.85937500000  0.78125000000  0.81250000000 [-2.43234937783,-1.23620433696] NEGATIVE
 0.85937500000  0.87500000000  0.75000000000  0.78125000000 [-2.53138058095,-1.34955905732] NEGATIVE
 0.85937500000  0.87500000000  0.78125000000  0.81250000000 [-2.54671141149,-1.36004417361] NEGATIVE
 0.81250000000  0.82812500000  0.81250000000  0.84375000000 [-2.20380746736,-0.98196321550] NEGATIVE
 0.81250000000  0.82812500000  0.84375000000  0.87500000000 [-2.21963790771,-0.99290187553] NEGATIVE
 0.82812500000  0.84375000000  0.81250000000  0.84375000000 [-2.32849510733,-1.11924226996] NEGATIVE
 0.82812500000  0.84375000000  0.84375000000  0.87500000000 [-2.34409535940,-1.13000155376] NEGATIVE
 0.84375000000  0.85937500000  0.81250000000  0.84375000000 [-2.44781074860,-1.24682592275] NEGATIVE
 0.84375000000  0.85937500000  0.84375000000  0.87500000000 [-2.46318039383,-1.25740269460] NEGATIVE
 0.85937500000  0.87500000000  0.81250000000  0.84375000000 [-2.56194568489,-1.37048247841] NEGATIVE
 0.85937500000  0.87500000000  0.84375000000  0.87500000000 [-2.57708490021,-1.38087420439] NEGATIVE
 0.87500000000  0.89062500000  0.75000000000  0.78125000000 [-2.64099215291,-1.46754324235] NEGATIVE
 0.87500000000  0.89062500000  0.78125000000  0.81250000000 [-2.65610024861,-1.47784505859] NEGATIVE
 0.89062500000  0.90625000000  0.75000000000  0.78125000000 [-2.74581436925,-1.58012343663] NEGATIVE
 0.89062500000  0.90625000000  0.78125000000  0.81250000000 [-2.76070118370,-1.59024073763] NEGATIVE
 0.90625000000  0.92187500000  0.75000000000  0.78125000000 [-2.84600302337,-1.68888749944] NEGATIVE
 0.90625000000  0.92187500000  0.78125000000  0.81250000000 [-2.86067045066,-1.69881958835] NEGATIVE
 0.92187500000  0.93750000000  0.75000000000  0.78125000000 [-2.94176359394,-1.79265794025] NEGATIVE
 0.92187500000  0.93750000000  0.78125000000  0.81250000000 [-2.95621392469,-1.80240489217] NEGATIVE
 0.87500000000  0.89062500000  0.81250000000  0.84375000000 [-2.67110829318,-1.48809823960] NEGATIVE
 0.87500000000  0.89062500000  0.84375000000  0.87500000000 [-2.68601788329,-1.49830304871] NEGATIVE
 0.89062500000  0.90625000000  0.81250000000  0.84375000000 [-2.77548438274,-1.60030754917] NEGATIVE
 0.89062500000  0.90625000000  0.84375000000  0.87500000000 [-2.79016566621,-1.61032416784] NEGATIVE
 0.90625000000  0.92187500000  0.81250000000  0.84375000000 [-2.87523062672,-1.70869930321] NEGATIVE
 0.90625000000  0.92187500000  0.84375000000  0.87500000000 [-2.88968536039,-1.71852697659] NEGATIVE
 0.92187500000  0.93750000000  0.81250000000  0.84375000000 [-2.97055329554,-1.81209755516] NEGATIVE
 0.92187500000  0.93750000000  0.84375000000  0.87500000000 [-2.98478367202,-1.82173625761] NEGATIVE
 0.75000000000  0.76562500000  0.87500000000  0.90625000000 [-1.68091438403,-0.41733797912] NEGATIVE
 0.75000000000  0.76562500000  0.90625000000  0.93750000000 [-1.69750490066,-0.42887685390] NEGATIVE
 0.76562500000  0.78125000000  0.87500000000  0.90625000000 [-1.82855064892,-0.57524699785] NEGATIVE
 0.76562500000  0.78125000000  0.90625000000  0.93750000000 [-1.84491368036,-0.58662424899] NEGATIVE
 0.78125000000  0.79687500000  0.87500000000  0.90625000000 [-1.97004727856,-0.72557052655] NEGATIVE
 0.78125000000  0.79687500000  0.90625000000  0.93750000000 [-1.98617944334,-0.73677957354] NEGATIVE
 0.79687500000  0.81250000000  0.87500000000  0.90625000000 [-2.10559493070,-0.86772260807] NEGATIVE
 0.79687500000  0.81250000000  0.90625000000  0.93750000000 [-2.12149368692,-0.87875773532] NEGATIVE
 0.75000000000  0.76562500000  0.93750000000  0.96875000000 [-1.71402509809,-0.44038116538] NEGATIVE
 0.75000000000  0.76562500000  0.96875000000  1.00000000000 [-1.73047583466,-0.45185101405] NEGATIVE
 0.76562500000  0.78125000000  0.93750000000  0.96875000000 [-1.86120361259,-0.59796539793] NEGATIVE
 0.76562500000  0.78125000000  0.96875000000  1.00000000000 [-1.87742136240,-0.60927056219] NEGATIVE
 0.78125000000  0.79687500000  0.93750000000  0.96875000000 [-2.00223568019,-0.74795095419] NEGATIVE
 0.78125000000  0.79687500000  0.96875000000  1.00000000000 [-2.01821696761,-0.75908480460] NEGATIVE
 0.79687500000  0.81250000000  0.93750000000  0.96875000000 [-2.13731363770,-0.88975360749] NEGATIVE
 0.79687500000  0.81250000000  0.96875000000  1.00000000000 [-2.15305582659,-0.90071038094] NEGATIVE
 0.81250000000  0.82812500000  0.87500000000  0.90625000000 [-2.23538430306,-1.00379932705] NEGATIVE
 0.81250000000  0.82812500000  0.90625000000  0.93750000000 [-2.25104782518,-1.01465573763] NEGATIVE
 0.82812500000  0.84375000000  0.87500000000  0.90625000000 [-2.35960843890,-1.14071794529] NEGATIVE
 0.82812500000  0.84375000000  0.90625000000  0.93750000000 [-2.37503559490,-1.15139163603] NEGATIVE
 0.84375000000  0.85937500000  0.87500000000  0.90625000000 [-2.47845968133,-1.26793486375] NEGATIVE
 0.84375000000  0.85937500000  0.90625000000  0.93750000000 [-2.49364994174,-1.27842264764] NEGATIVE
 0.85937500000  0.87500000000  0.87500000000  0.90625000000 [-2.59213051443,-1.39121959100] NEGATIVE
 0.85937500000  0.87500000000  0.90625000000  0.93750000000 [-2.60708394427,-1.40151888381] NEGATIVE
 0.81250000000  0.82812500000  0.93750000000  0.96875000000 [-2.26662961541,-1.02547128047] NEGATIVE
 0.81250000000  0.82812500000  0.96875000000  1.00000000000 [-2.28213078591,-1.03624613389] NEGATIVE
 0.82812500000  0.84375000000  0.93750000000  0.96875000000 [-2.39037804350,-1.16202282307] NEGATIVE
 0.82812500000  0.84375000000  0.96875000000  1.00000000000 [-2.40563696916,-1.17261170860] NEGATIVE
 0.84375000000  0.85937500000  0.93750000000  0.96875000000 [-2.50875247000,-1.28886626927] NEGATIVE
 0.84375000000  0.85937500000  0.96875000000  1.00000000000 [-2.52376852681,-1.29926595662] NEGATIVE
 0.85937500000  0.87500000000  0.93750000000  0.96875000000 [-2.62194656782,-1.41177233386] NEGATIVE
 0.85937500000  0.87500000000  0.96875000000  1.00000000000 [-2.63671972609,-1.42198019701] NEGATIVE
 0.87500000000  0.89062500000  0.87500000000  0.90625000000 [-2.70083057010,-1.50845975597] NEGATIVE
 0.87500000000  0.89062500000  0.90625000000  0.93750000000 [-2.71554786115,-1.51856863740] NEGATIVE
 0.89062500000  0.90625000000  0.87500000000  0.90625000000 [-2.80474668466,-1.62029089679] NEGATIVE
 0.89062500000  0.90625000000  0.90625000000  0.93750000000 [-2.81922904144,-1.63020804494] NEGATIVE
 0.90625000000  0.92187500000  0.87500000000  0.90625000000 [-2.90403640710,-1.72830294742] NEGATIVE
 0.90625000000  0.92187500000  0.90625000000  0.93750000000 [-2.91828547124,-1.73802756008] NEGATIVE
 0.92187500000  0.93750000000  0.87500000000  0.90625000000 [-2.99890683852,-1.83132146160] NEGATIVE
 0.92187500000  0.93750000000  0.90625000000  0.93750000000 [-3.01292464613,-1.84085350823] NEGATIVE
 0.67968750000  0.68359375000  0.79687500000  0.81250000000 [-0.33453479546,-0.00039695677] NEGATIVE
 0.67968750000  0.68359375000  0.81250000000  0.82812500000 [-0.34238842066,-0.00754509739] NEGATIVE
 0.67968750000  0.68359375000  0.82812500000  0.84375000000 [-0.35023009865,-0.01468347395] NEGATIVE
 0.68359375000  0.68750000000  0.81250000000  0.82812500000 [-0.38903021226,-0.00582732887] NEGATIVE
 0.68359375000  0.68750000000  0.82812500000  0.84375000000 [-0.39685233402,-0.01294883355] NEGATIVE
 0.67968750000  0.68359375000  0.84375000000  0.85937500000 [-0.35805988364,-0.02181211738] NEGATIVE
 0.67968750000  0.68359375000  0.85937500000  0.87500000000 [-0.36587782935,-0.02893105850] NEGATIVE
 0.68359375000  0.68750000000  0.84375000000  0.85937500000 [-0.40466242398,-0.02006048915] NEGATIVE
 0.68359375000  0.68750000000  0.85937500000  0.87500000000 [-0.41246053696,-0.02716232717] NEGATIVE
 0.68750000000  0.69140625000  0.75000000000  0.76562500000 [-0.40389752258,-0.07287562795] NEGATIVE
 0.68750000000  0.69140625000  0.76562500000  0.78125000000 [-0.41174906200,-0.08002005173] NEGATIVE
 0.69140625000  0.69531250000  0.75000000000  0.76562500000 [-0.44973349566,-0.12048608343] NEGATIVE
 0.69140625000  0.69531250000  0.76562500000  0.78125000000 [-0.45756544698,-0.12761337625] NEGATIVE
 0.69531250000  0.69921875000  0.75000000000  0.76562500000 [-0.49513406810,-0.16303427767] NEGATIVE
 0.69531250000  0.69921875000  0.76562500000  0.78125000000 [-0.50294618561,-0.17014406189] NEGATIVE
 0.69921875000  0.70312500000  0.75000000000  0.76562500000 [-0.54009562338,-0.21115417728] NEGATIVE
 0.69921875000  0.70312500000  0.76562500000  0.78125000000 [-0.54788756300,-0.21824618259] NEGATIVE
 0.68750000000  0.69140625000  0.78125000000  0.79687500000 [-0.41958820102,-0.08715437959] NEGATIVE
 0.68750000000  0.69140625000  0.79687500000  0.81250000000 [-0.42741499772,-0.09427864428] NEGATIVE
 0.69140625000  0.69531250000  0.78125000000  0.79687500000 [-0.46538485295,-0.13473045299] NEGATIVE
 0.69140625000  0.69531250000  0.79687500000  0.81250000000 [-0.47319177284,-0.14183734715] NEGATIVE
 0.69531250000  0.69921875000  0.78125000000  0.79687500000 [-0.51074561197,-0.17724350920] NEGATIVE
 0.69531250000  0.69921875000  0.79687500000  0.81250000000 [-0.51853240767,-0.18433265388] NEGATIVE
 0.69921875000  0.70312500000  0.78125000000  0.79687500000 [-0.55566666486,-0.22532772950] NEGATIVE
 0.69921875000  0.70312500000  0.79687500000  0.81250000000 [-0.56343299064,-0.23239885306] NEGATIVE
 0.70312500000  0.70703125000  0.75000000000  0.76562500000 [-0.58462699161,-0.25700266189] NEGATIVE
 0.70312500000  0.70703125000  0.76562500000  0.78125000000 [-0.59239854224,-0.26407649148] NEGATIVE
 0.70703125000  0.71093750000  0.75000000000  0.76562500000 [-0.62872678576,-0.22089183723] NEGATIVE
 0.70703125000  0.71093750000  0.76562500000  0.78125000000 [-0.63647765993,-0.22794722488] NEGATIVE
 0.71093750000  0.71484375000  0.75000000000  0.76562500000 [-0.67239630240,-0.34178321453] NEGATIVE
 0.71093750000  0.71484375000  0.76562500000  0.78125000000 [-0.68012621153,-0.34881985969] NEGATIVE
 0.71484375000  0.71875000000  0.75000000000  0.76562500000 [-0.71564057908,-0.38770589080] NEGATIVE
 0.71484375000  0.71875000000  0.76562500000  0.78125000000 [-0.72334928752,-0.39472350671] NEGATIVE
 0.70312500000  0.70703125000  0.78125000000  0.79687500000 [-0.60015710764,-0.27113974051] NEGATIVE
 0.70312500000  0.70703125000  0.79687500000  0.81250000000 [-0.60790275074,-0.27819244484] NEGATIVE
 0.70703125000  0.71093750000  0.78125000000  0.79687500000 [-0.64421540057,-0.23499190915] NEGATIVE
 0.70703125000  0.71093750000  0.79687500000  0.81250000000 [-0.65194007187,-0.24202592671] NEGATIVE
 0.71093750000  0.71484375000  0.78125000000  0.79687500000 [-0.68784283799,-0.35584567799] NEGATIVE
 0.71093750000  0.71484375000  0.79687500000  0.81250000000 [-0.69554624724,-0.36286070692] NEGATIVE
 0.71484375000  0.71875000000  0.78125000000  0.79687500000 [-0.73104456330,-0.40173017161] NEGATIVE
 0.71484375000  0.71875000000  0.79687500000  0.81250000000 [-0.73872647318,-0.40872592384] NEGATIVE
 0.68750000000  0.69140625000  0.81250000000  0.82812500000 [-0.43522950965,-0.10139287845] NEGATIVE
 0.68750000000  0.69140625000  0.82812500000  0.84375000000 [-0.44303179379,-0.10849711458] NEGATIVE
 0.69140625000  0.69531250000  0.81250000000  0.82812500000 [-0.48098626535,-0.14893409212] NEGATIVE
 0.69140625000  0.69531250000  0.82812500000  0.84375000000 [-0.48876838861,-0.15602072114] NEGATIVE
 0.69531250000  0.69921875000  0.81250000000  0.82812500000 [-0.52630663258,-0.19141153007] NEGATIVE
 0.69531250000  0.69921875000  0.82812500000  0.84375000000 [-0.53406834602,-0.19848017176] NEGATIVE
 0.69921875000  0.70312500000  0.81250000000  0.82812500000 [-0.57118660144,-0.23945958820] NEGATIVE
 0.69921875000  0.70312500000  0.82812500000  0.84375000000 [-0.57892755775,-0.24650996967] NEGATIVE
 0.68750000000  0.69140625000  0.84375000000  0.85937500000 [-0.45082190658,-0.11559138505] NEGATIVE
 0.68750000000  0.69140625000  0.85937500000  0.87500000000 [-0.45859990393,-0.12267572210] NEGATIVE
 0.69140625000  0.69531250000  0.84375000000  0.85937500000 [-0.49653820021,-0.16309726731] NEGATIVE
 0.69140625000  0.69531250000  0.85937500000  0.87500000000 [-0.50429575717,-0.17016376362] NEGATIVE
 0.69531250000  0.69921875000  0.84375000000  0.85937500000 [-0.54181760671,-0.20553861281] NEGATIVE
 0.69531250000  0.69921875000  0.85937500000  0.87500000000 [-0.54955447283,-0.21258688695] NEGATIVE
 0.69921875000  0.70312500000  0.84375000000  0.85937500000 [-0.58665591948,-0.25355003211] NEGATIVE
 0.69921875000  0.70312500000  0.85937500000  0.87500000000 [-0.59437174595,-0.26057980999] NEGATIVE
 0.70312500000  0.70703125000  0.81250000000  0.82812500000 [-0.61563553386,-0.28523464017] NEGATIVE
 0.70312500000  0.70703125000  0.82812500000  0.84375000000 [-0.62335551869,-0.29226636205] NEGATIVE
 0.70703125000  0.71093750000  0.81250000000  0.82812500000 [-0.65965173738,-0.24904931407] NEGATIVE
 0.70703125000  0.71093750000  0.82812500000  0.84375000000 [-0.66735046004,-0.25606210756] NEGATIVE
 0.71093750000  0.71484375000  0.81250000000  0.82812500000 [-0.70323650409,-0.36986498380] NEGATIVE
 0.71093750000  0.71484375000  0.82812500000  0.84375000000 [-0.71091367273,-0.37685854579] NEGATIVE
 0.71484375000  0.71875000000  0.81250000000  0.82812500000 [-0.74639508326,-0.41571080154] NEGATIVE
 0.71484375000  0.71875000000  0.82812500000  0.84375000000 [-0.75405045899,-0.42268484269] NEGATIVE
 0.70312500000  0.70703125000  0.84375000000  0.85937500000 [-0.63106276634,-0.29928764588] NEGATIVE
 0.70312500000  0.70703125000  0.85937500000  0.87500000000 [-0.63875733731,-0.30629852691] NEGATIVE
 0.70703125000  0.71093750000  0.84375000000  0.85937500000 [-0.67503630214,-0.26306434339] NEGATIVE
 0.70703125000  0.71093750000  0.85937500000  0.87500000000 [-0.68270932540,-0.27005605758] NEGATIVE
 0.71093750000  0.71484375000  0.84375000000  0.85937500000 [-0.71857781669,-0.38384142988] NEGATIVE
 0.71093750000  0.71484375000  0.85937500000  0.87500000000 [-0.72622899890,-0.39081367292] NEGATIVE
 0.71484375000  0.71875000000  0.84375000000  0.85937500000 [-0.76169266514,-0.42964808512] NEGATIVE
 0.71484375000  0.71875000000  0.85937500000  0.87500000000 [-0.76932176588,-0.43660056647] NEGATIVE
 0.67968750000  0.68359375000  0.87500000000  0.89062500000 [-0.37368398900,-0.03604032799] NEGATIVE
 0.67968750000  0.68359375000  0.89062500000  0.90625000000 [-0.38147841530,-0.04313995643] NEGATIVE
 0.68359375000  0.68750000000  0.87500000000  0.89062500000 [-0.42024672723,-0.03425437903] NEGATIVE
 0.68359375000  0.68750000000  0.89062500000  0.90625000000 [-0.42802104859,-0.04133667598] NEGATIVE
 0.67578125000  0.67968750000  0.90625000000  0.92187500000 [-0.34228913203,-0.00375574095] NEGATIVE
 0.67578125000  0.67968750000  0.92187500000  0.93750000000 [-0.35008026662,-0.01085337166] NEGATIVE
 0.67968750000  0.68359375000  0.90625000000  0.92187500000 [-0.38926116050,-0.05022997426] NEGATIVE
 0.67968750000  0.68359375000  0.92187500000  0.93750000000 [-0.39703227635,-0.05731041181] NEGATIVE
 0.68359375000  0.68750000000  0.90625000000  0.92187500000 [-0.43578355431,-0.04840924915] NEGATIVE
 0.68359375000  0.68750000000  0.92187500000  0.93750000000 [-0.44353429720,-0.05547212957] NEGATIVE
 0.67578125000  0.67968750000  0.93750000000  0.95312500000 [-0.35785995496,-0.01794156353] NEGATIVE
 0.67578125000  0.67968750000  0.95312500000  0.96875000000 [-0.36562824686,-0.02502034596] NEGATIVE
 0.67968750000  0.68359375000  0.93750000000  0.95312500000 [-0.40479181413,-0.06438129926] NEGATIVE
 0.67968750000  0.68359375000  0.95312500000  0.96875000000 [-0.41253982469,-0.07144266671] NEGATIVE
 0.68359375000  0.68750000000  0.93750000000  0.95312500000 [-0.45127332957,-0.06252534812] NEGATIVE
 0.68359375000  0.68750000000  0.95312500000  0.96875000000 [-0.45900070324,-0.06956893554] NEGATIVE
 0.67578125000  0.67968750000  0.96875000000  0.98437500000 [-0.37338519172,-0.03208974825] NEGATIVE
 0.67578125000  0.67968750000  0.98437500000  1.00000000000 [-0.38113083848,-0.03914979956] NEGATIVE
 0.67968750000  0.68359375000  0.96875000000  0.98437500000 [-0.42027635837,-0.07849454409] NEGATIVE
 0.67968750000  0.68359375000  0.98437500000  1.00000000000 [-0.42800146511,-0.08553696122] NEGATIVE
 0.68359375000  0.68750000000  0.96875000000  0.98437500000 [-0.46671646961,-0.07660292246] NEGATIVE
 0.68359375000  0.68750000000  0.98437500000  1.00000000000 [-0.47442067956,-0.08362733938] NEGATIVE
 0.68750000000  0.69140625000  0.87500000000  0.89062500000 [-0.46636584122,-0.12975015784] NEGATIVE
 0.68750000000  0.69140625000  0.89062500000  0.90625000000 [-0.47411977331,-0.13681472425] NEGATIVE
 0.69140625000  0.69531250000  0.87500000000  0.89062500000 [-0.51204111599,-0.17722024289] NEGATIVE
 0.69140625000  0.69531250000  0.89062500000  0.90625000000 [-0.51977433261,-0.18426673783] NEGATIVE
 0.69531250000  0.69921875000  0.87500000000  0.89062500000 [-0.55727900199,-0.21962502774] NEGATIVE
 0.69531250000  0.69921875000  0.89062500000  0.90625000000 [-0.56499125126,-0.22665306864] NEGATIVE
 0.69921875000  0.70312500000  0.87500000000  0.89062500000 [-0.60207509592,-0.26759933763] NEGATIVE
 0.69921875000  0.70312500000  0.89062500000  0.90625000000 [-0.60976602761,-0.27460864923] NEGATIVE
 0.68750000000  0.69140625000  0.90625000000  0.92187500000 [-0.48186175849,-0.14386944917] NEGATIVE
 0.68750000000  0.69140625000  0.92187500000  0.93750000000 [-0.48959184279,-0.15091437224] NEGATIVE
 0.69140625000  0.69531250000  0.90625000000  0.92187500000 [-0.52749546248,-0.19130328099] NEGATIVE
 0.69140625000  0.69531250000  0.92187500000  0.93750000000 [-0.53520456051,-0.19832990481] NEGATIVE
 0.69531250000  0.69921875000  0.90625000000  0.92187500000 [-0.57269127718,-0.23367104291] NEGATIVE
 0.69531250000  0.69921875000  0.92187500000  0.93750000000 [-0.58037913575,-0.24067898372] NEGATIVE
 0.69921875000  0.70312500000  0.90625000000  0.92187500000 [-0.61744459865,-0.28160777882] NEGATIVE
 0.69921875000  0.70312500000  0.92187500000  0.93750000000 [-0.62511086616,-0.28859676028] NEGATIVE
 0.70312500000  0.70703125000  0.87500000000  0.89062500000 [-0.64643929152,-0.31329904024] NEGATIVE
 0.70312500000  0.70703125000  0.89062500000  0.90625000000 [-0.65410868833,-0.32028922081] NEGATIVE
 0.70703125000  0.71093750000  0.87500000000  0.89062500000 [-0.69036959092,-0.27703728602] NEGATIVE
 0.70703125000  0.71093750000  0.89062500000  0.90625000000 [-0.69801715921,-0.28400806443] NEGATIVE
 0.71093750000  0.71484375000  0.87500000000  0.89062500000 [-0.73386728164,-0.39777531157] NEGATIVE
 0.71093750000  0.71484375000  0.89062500000  0.90625000000 [-0.74149272664,-0.40472638234] NEGATIVE
 0.71484375000  0.71875000000  0.87500000000  0.89062500000 [-0.77693782472,-0.44354232422] NEGATIVE
 0.71484375000  0.71875000000  0.89062500000  0.90625000000 [-0.78454090458,-0.45047339568] NEGATIVE
 0.70312500000  0.70703125000  0.90625000000  0.92187500000 [-0.66176558652,-0.32726910341] NEGATIVE
 0.70312500000  0.70703125000  0.92187500000  0.93750000000 [-0.66941004432,-0.33423872269] NEGATIVE
 0.70703125000  0.71093750000  0.90625000000  0.92187500000 [-0.70565209021,-0.29096842836] NEGATIVE
 0.70703125000  0.71093750000  0.92187500000  0.93750000000 [-0.71327444330,-0.29791841321] NEGATIVE
 0.71093750000  0.71484375000  0.90625000000  0.92187500000 [-0.74910539499,-0.41166692157] NEGATIVE
 0.71093750000  0.71484375000  0.92187500000  0.93750000000 [-0.75670534722,-0.41859696544] NEGATIVE
 0.71484375000  0.71875000000  0.90625000000  0.92187500000 [-0.79213106775,-0.45739381799] NEGATIVE
 0.71484375000  0.71875000000  0.92187500000  0.93750000000 [-0.79970837593,-0.46430362812] NEGATIVE
 0.68750000000  0.69140625000  0.93750000000  0.95312500000 [-0.49731008345,-0.15794952111] NEGATIVE
 0.68750000000  0.69140625000  0.95312500000  0.96875000000 [-0.50501653332,-0.16497492722] NEGATIVE
 0.69140625000  0.69531250000  0.93750000000  0.95312500000 [-0.54290168111,-0.20534664156] NEGATIVE
 0.69140625000  0.69531250000  0.95312500000  0.96875000000 [-0.55058687820,-0.21235352340] NEGATIVE
 0.69531250000  0.69921875000  0.93750000000  0.95312500000 [-0.58805488245,-0.24767692408] NEGATIVE
 0.69531250000  0.69921875000  0.95312500000  0.96875000000 [-0.59571857227,-0.25466489683] NEGATIVE
 0.69921875000  0.70312500000  0.93750000000  0.95312500000 [-0.63276488671,-0.29557562736] NEGATIVE
 0.69921875000  0.70312500000  0.95312500000  0.96875000000 [-0.64040671636,-0.30254441363] NEGATIVE
 0.68750000000  0.69140625000  0.96875000000  0.98437500000 [-0.51271124480,-0.17199062189] NEGATIVE
 0.68750000000  0.69140625000  0.98437500000  1.00000000000 [-0.52039426980,-0.17899663628] NEGATIVE
 0.69140625000  0.69531250000  0.96875000000  0.98437500000 [-0.55826020519,-0.21935058233] NEGATIVE
 0.69140625000  0.69531250000  0.98437500000  1.00000000000 [-0.56592171502,-0.22633785022] NEGATIVE
 0.69531250000  0.69921875000  0.96875000000  0.98437500000 [-0.60337025966,-0.26164293471] NEGATIVE
 0.69531250000  0.69921875000  0.98437500000  1.00000000000 [-0.61100999859,-0.26861107029] NEGATIVE
 0.69921875000  0.70312500000  0.96875000000  0.98437500000 [-0.64803641062,-0.30950315255] NEGATIVE
 0.69921875000  0.70312500000  0.98437500000  1.00000000000 [-0.65565402454,-0.31645187741] NEGATIVE
 0.70312500000  0.70703125000  0.93750000000  0.95312500000 [-0.67704211942,-0.34119811312] NEGATIVE
 0.70312500000  0.70703125000  0.95312500000  0.96875000000 [-0.68466186895,-0.34814730903] NEGATIVE
 0.70703125000  0.71093750000  0.93750000000  0.95312500000 [-0.72088427727,-0.30485805423] NEGATIVE
 0.70703125000  0.71093750000  0.95312500000  0.96875000000 [-0.72848165039,-0.31178738650] NEGATIVE
 0.71093750000  0.71484375000  0.93750000000  0.95312500000 [-0.76429264329,-0.42551654996] NEGATIVE
 0.71093750000  0.71484375000  0.95312500000  0.96875000000 [-0.77186734257,-0.43242571099] NEGATIVE
 0.71484375000  0.71875000000  0.93750000000  0.95312500000 [-0.80727289023,-0.47120286286] NEGATIVE
 0.71484375000  0.71875000000  0.95312500000  0.96875000000 [-0.81482467118,-0.47809155883] NEGATIVE
 0.70312500000  0.70703125000  0.96875000000  0.98437500000 [-0.69226934953,-0.35508634460] NEGATIVE
 0.70312500000  0.70703125000  0.98437500000  1.00000000000 [-0.69986461725,-0.36201525385] NEGATIVE
 0.70703125000  0.71093750000  0.96875000000  0.98437500000 [-0.73606662037,-0.31870644494] NEGATIVE
 0.70703125000  0.71093750000  0.98437500000  1.00000000000 [-0.74363924437,-0.32561526431] NEGATIVE
 0.71093750000  0.71484375000  0.96875000000  0.98437500000 [-0.77942950389,-0.43932448419] NEGATIVE
 0.71093750000  0.71484375000  0.98437500000  1.00000000000 [-0.78697918553,-0.44621290510] NEGATIVE
 0.71484375000  0.71875000000  0.96875000000  0.98437500000 [-0.82236377874,-0.48496975251] NEGATIVE
 0.71484375000  0.71875000000  0.98437500000  1.00000000000 [-0.82989027230,-0.49183748015] NEGATIVE


==> Supplementary_Material_v2/Theorem_4/output/Theorem_4a/all_derivative_pos.dat <==
 0.25000000000  0.31250000000 -1.00000000000 -0.93750000000 [ 2.47971975248,15.39743795421] POSITIVE
 0.25000000000  0.31250000000 -0.93750000000 -0.87500000000 [ 2.54329306611,15.27194827504] POSITIVE
 0.31250000000  0.37500000000 -1.00000000000 -0.93750000000 [ 2.36743412163,12.06948748845] POSITIVE
 0.31250000000  0.37500000000 -0.93750000000 -0.87500000000 [ 2.39172528208,11.98216573122] POSITIVE
 0.37500000000  0.43750000000 -1.00000000000 -0.93750000000 [ 1.72793545481, 9.78248808646] POSITIVE
 0.37500000000  0.43750000000 -0.93750000000 -0.87500000000 [ 1.73724559155, 9.70527195872] POSITIVE
 0.43750000000  0.50000000000 -1.00000000000 -0.93750000000 [ 0.90445957956, 8.00544919662] POSITIVE
 0.43750000000  0.50000000000 -0.93750000000 -0.87500000000 [ 0.90778371990, 7.92988684460] POSITIVE
 0.25000000000  0.31250000000 -0.87500000000 -0.81250000000 [ 2.60673453916,15.14669122210] POSITIVE
 0.25000000000  0.31250000000 -0.81250000000 -0.75000000000 [ 2.67004912410,15.02166017921] POSITIVE
 0.31250000000  0.37500000000 -0.87500000000 -0.81250000000 [ 2.41579873328,11.89521530378] POSITIVE
 0.31250000000  0.37500000000 -0.81250000000 -0.75000000000 [ 2.43966486245,11.80862283439] POSITIVE
 0.37500000000  0.43750000000 -0.87500000000 -0.81250000000 [ 1.74621306503, 9.62862118540] POSITIVE
 0.37500000000  0.43750000000 -0.81250000000 -0.75000000000 [ 1.75485799858, 9.55251053784] POSITIVE
 0.43750000000  0.50000000000 -0.87500000000 -0.81250000000 [ 0.91059045212, 7.85516029060] POSITIVE
 0.43750000000  0.50000000000 -0.81250000000 -0.75000000000 [ 0.91291640483, 7.78122402178] POSITIVE
 0.50000000000  0.56250000000 -1.00000000000 -0.93750000000 [ 0.04483584572, 6.51889095487] POSITIVE
 0.50000000000  0.56250000000 -0.93750000000 -0.87500000000 [ 0.04649211842, 6.44207158560] POSITIVE
 0.50000000000  0.56250000000 -0.87500000000 -0.81250000000 [ 0.04736974240, 6.36646864709] POSITIVE
 0.50000000000  0.56250000000 -0.81250000000 -0.75000000000 [ 0.04753413463, 6.29200210400] POSITIVE
 0.56250000000  0.57812500000 -1.00000000000 -0.96875000000 [ 1.55874548084, 3.11894178705] POSITIVE
 0.56250000000  0.57812500000 -0.96875000000 -0.93750000000 [ 1.54609171547, 3.09590221635] POSITIVE
 0.57812500000  0.59375000000 -1.00000000000 -0.96875000000 [ 1.33239954524, 2.87865131173] POSITIVE
 0.57812500000  0.59375000000 -0.96875000000 -0.93750000000 [ 1.31973458857, 2.85540953981] POSITIVE
 0.59375000000  0.60937500000 -1.00000000000 -0.96875000000 [ 1.11181632872, 2.64626557841] POSITIVE
 0.59375000000  0.60937500000 -0.96875000000 -0.93750000000 [ 1.09917252583, 2.62281584637] POSITIVE
 0.60937500000  0.62500000000 -1.00000000000 -0.96875000000 [ 0.89713830266, 2.39325116439] POSITIVE
 0.60937500000  0.62500000000 -0.96875000000 -0.93750000000 [ 0.88454626220, 2.36958542916] POSITIVE
 0.56250000000  0.57812500000 -0.93750000000 -0.90625000000 [ 1.53339820056, 3.07299706637] POSITIVE
 0.56250000000  0.57812500000 -0.90625000000 -0.87500000000 [ 1.52066818664, 3.05022208743] POSITIVE
 0.57812500000  0.59375000000 -0.93750000000 -0.90625000000 [ 1.30702400864, 2.83231565301] POSITIVE
 0.57812500000  0.59375000000 -0.90625000000 -0.87500000000 [ 1.29427160924, 2.80936470757] POSITIVE
 0.59375000000  0.60937500000 -0.93750000000 -0.90625000000 [ 1.08647637133, 2.59952883212] POSITIVE
 0.59375000000  0.60937500000 -0.90625000000 -0.87500000000 [ 1.07373231613, 2.57639878539] POSITIVE
 0.60937500000  0.62500000000 -0.93750000000 -0.90625000000 [ 0.87189416145, 2.34609878087] POSITIVE
 0.60937500000  0.62500000000 -0.90625000000 -0.87500000000 [ 0.85918720901, 2.32278453105] POSITIVE
 0.62500000000  0.64062500000 -1.00000000000 -0.96875000000 [ 0.68846443232, 2.16768496416] POSITIVE
 0.62500000000  0.64062500000 -0.96875000000 -0.93750000000 [ 0.67595345363, 2.14379254363] POSITIVE
 0.64062500000  0.65625000000 -1.00000000000 -0.96875000000 [ 0.48585641048, 1.95153007925] POSITIVE
 0.64062500000  0.65625000000 -0.96875000000 -0.93750000000 [ 0.47345488067, 1.92739731772] POSITIVE
 0.65625000000  0.67187500000 -1.00000000000 -0.96875000000 [ 0.28934079829, 1.73679569975] POSITIVE
 0.65625000000  0.67187500000 -0.96875000000 -0.93750000000 [ 0.27707660616, 1.71240564949] POSITIVE
 0.67187500000  0.68750000000 -1.00000000000 -0.96875000000 [ 0.09891238021, 1.53349025686] POSITIVE
 0.67187500000  0.68750000000 -0.96875000000 -0.93750000000 [ 0.08681330622, 1.50882228595] POSITIVE
 0.62500000000  0.64062500000 -0.93750000000 -0.90625000000 [ 0.66337357861, 2.12009730882] POSITIVE
 0.62500000000  0.64062500000 -0.90625000000 -0.87500000000 [ 0.65073090563, 2.09659147842] POSITIVE
 0.64062500000  0.65625000000 -0.93750000000 -0.90625000000 [ 0.46097432448, 1.90348179207] POSITIVE
 0.64062500000  0.65625000000 -0.90625000000 -0.87500000000 [ 0.44842188222, 1.87977444661] POSITIVE
 0.65625000000  0.67187500000 -0.93750000000 -0.90625000000 [ 0.26472176719, 1.68825509214] POSITIVE
 0.65625000000  0.67187500000 -0.90625000000 -0.87500000000 [ 0.25228464639, 1.66433348359] POSITIVE
 0.67187500000  0.68750000000 -0.93750000000 -0.90625000000 [ 0.07461024626, 1.48441856598] POSITIVE
 0.67187500000  0.68750000000 -0.90625000000 -0.87500000000 [ 0.06231300670, 1.46026681281] POSITIVE
 0.56250000000  0.57812500000 -0.87500000000 -0.84375000000 [ 1.50790470780, 3.02757327229] POSITIVE
 0.56250000000  0.57812500000 -0.84375000000 -0.81250000000 [ 1.49511059885, 3.00504683625] POSITIVE
 0.57812500000  0.59375000000 -0.87500000000 -0.84375000000 [ 1.28148092942, 2.78655205556] POSITIVE
 0.57812500000  0.59375000000 -0.84375000000 -0.81250000000 [ 1.26865526583, 2.76387332096] POSITIVE
 0.59375000000  0.60937500000 -0.87500000000 -0.84375000000 [ 1.06094448814, 2.55342031605] POSITIVE
 0.59375000000  0.60937500000 -0.84375000000 -0.81250000000 [ 1.04811672015, 2.53058836431] POSITIVE
 0.60937500000  0.62500000000 -0.87500000000 -0.84375000000 [ 0.84643021954, 2.29963642958] POSITIVE
 0.60937500000  0.62500000000 -0.84375000000 -0.81250000000 [ 0.83362764923, 2.27664862678] POSITIVE
 0.56250000000  0.57812500000 -0.81250000000 -0.78125000000 [ 1.48228850940, 2.98263920652] POSITIVE
 0.56250000000  0.57812500000 -0.78125000000 -0.75000000000 [ 1.46944092009, 2.96034700066] POSITIVE
 0.57812500000  0.59375000000 -0.81250000000 -0.78125000000 [ 1.25579769248, 2.74132437708] POSITIVE
 0.57812500000  0.59375000000 -0.78125000000 -0.75000000000 [ 1.24291107707, 2.71890133348] POSITIVE
 0.59375000000  0.60937500000 -0.81250000000 -0.78125000000 [ 1.03525257540, 2.50789817339] POSITIVE
 0.59375000000  0.60937500000 -0.78125000000 -0.75000000000 [ 1.02235536994, 2.48534526413] POSITIVE
 0.60937500000  0.62500000000 -0.81250000000 -0.78125000000 [ 0.82078362746, 2.25381563948] POSITIVE
 0.60937500000  0.62500000000 -0.78125000000 -0.75000000000 [ 0.80790198589, 2.23113231994] POSITIVE
 0.62500000000  0.64062500000 -0.87500000000 -0.84375000000 [ 0.63803105098, 2.07326780474] POSITIVE
 0.62500000000  0.64062500000 -0.84375000000 -0.81250000000 [ 0.62527919567, 2.05011952533] POSITIVE
 0.64062500000  0.65625000000 -0.87500000000 -0.84375000000 [ 0.43580410862, 1.85626687502] POSITIVE
 0.64062500000  0.65625000000 -0.84375000000 -0.81250000000 [ 0.42312702811, 1.83295125918] POSITIVE
 0.65625000000  0.67187500000 -0.87500000000 -0.84375000000 [ 0.23977289440, 1.64063107066] POSITIVE
 0.65625000000  0.67187500000 -0.84375000000 -0.81250000000 [ 0.22719351970, 1.61713881279] POSITIVE
 0.67187500000  0.68750000000 -0.87500000000 -0.84375000000 [ 0.04993052157, 1.43635570511] POSITIVE
 0.67187500000  0.68750000000 -0.84375000000 -0.81250000000 [ 0.03747094586, 1.41267478549] POSITIVE
 0.62500000000  0.64062500000 -0.81250000000 -0.78125000000 [ 0.61248012547, 2.02714032027] POSITIVE
 0.62500000000  0.64062500000 -0.78125000000 -0.75000000000 [ 0.59963826657, 2.00432427384] POSITIVE
 0.64062500000  0.65625000000 -0.81250000000 -0.78125000000 [ 0.41039618725, 1.80982031503] POSITIVE
 0.64062500000  0.65625000000 -0.78125000000 -0.75000000000 [ 0.39761669967, 1.78686724448] POSITIVE
 0.65625000000  0.67187500000 -0.81250000000 -0.78125000000 [ 0.21455295152, 1.59384831398] POSITIVE
 0.65625000000  0.67187500000 -0.78125000000 -0.75000000000 [ 0.20185709787, 1.57075176230] POSITIVE
 0.67187500000  0.68750000000 -0.81250000000 -0.78125000000 [ 0.02494173499, 1.38921437417] POSITIVE
 0.67187500000  0.68750000000 -0.78125000000 -0.75000000000 [ 0.01234971573, 1.36596549325] POSITIVE
 0.68750000000  0.69140625000 -1.00000000000 -0.98437500000 [ 0.50209019539, 0.87426550606] POSITIVE
 0.68750000000  0.69140625000 -0.98437500000 -0.96875000000 [ 0.49379808270, 0.86420278924] POSITIVE
 0.69140625000  0.69531250000 -1.00000000000 -0.98437500000 [ 0.45538631342, 0.82574469780] POSITIVE
 0.69140625000  0.69531250000 -0.98437500000 -0.96875000000 [ 0.44709780584, 0.81566479172] POSITIVE
 0.69531250000  0.69921875000 -1.00000000000 -0.98437500000 [ 0.40908311427, 0.78230071705] POSITIVE
 0.69531250000  0.69921875000 -0.98437500000 -0.96875000000 [ 0.40079856285, 0.77220327383] POSITIVE
 0.69921875000  0.70312500000 -1.00000000000 -0.98437500000 [ 0.36318627222, 0.73323881252] POSITIVE
 0.69921875000  0.70312500000 -0.98437500000 -0.96875000000 [ 0.35490592397, 0.72312356920] POSITIVE
 0.68750000000  0.69140625000 -0.96875000000 -0.95312500000 [ 0.48551165517, 0.85417528156] POSITIVE
 0.68750000000  0.69140625000 -0.95312500000 -0.93750000000 [ 0.47723125030, 0.84418234543] POSITIVE
 0.69140625000  0.69531250000 -0.96875000000 -0.95312500000 [ 0.43881490981, 0.80562092618] POSITIVE
 0.69140625000  0.69531250000 -0.95312500000 -0.93750000000 [ 0.43053797905, 0.79561243759] POSITIVE
 0.69531250000  0.69921875000 -0.96875000000 -0.95312500000 [ 0.39251954097, 0.76214272474] POSITIVE
 0.69531250000  0.69921875000 -0.95312500000 -0.93750000000 [ 0.38424641937, 0.75211837928] POSITIVE
 0.69921875000  0.70312500000 -0.96875000000 -0.95312500000 [ 0.34663101442, 0.71304609669] POSITIVE
 0.69921875000  0.70312500000 -0.95312500000 -0.93750000000 [ 0.33836193217, 0.70300567631] POSITIVE
 0.70312500000  0.70703125000 -1.00000000000 -0.98437500000 [ 0.31768561698, 0.68644882992] POSITIVE
 0.70312500000  0.70703125000 -0.98437500000 -0.96875000000 [ 0.30940984892, 0.67631537678] POSITIVE
 0.70703125000  0.71093750000 -1.00000000000 -0.98437500000 [ 0.27258713364, 0.72206036848] POSITIVE
 0.70703125000  0.71093750000 -0.98437500000 -0.96875000000 [ 0.26431619588, 0.71190835782] POSITIVE
 0.71093750000  0.71484375000 -1.00000000000 -0.98437500000 [ 0.22788741120, 0.59978999117] POSITIVE
 0.71093750000  0.71484375000 -0.98437500000 -0.96875000000 [ 0.21962159201, 0.58961906173] POSITIVE
 0.71484375000  0.71875000000 -1.00000000000 -0.98437500000 [ 0.18358498239, 0.55289473001] POSITIVE
 0.71484375000  0.71875000000 -0.98437500000 -0.96875000000 [ 0.17532456033, 0.54270445233] POSITIVE
 0.70312500000  0.70703125000 -0.96875000000 -0.95312500000 [ 0.30113941947, 0.66622059489] POSITIVE
 0.70312500000  0.70703125000 -0.95312500000 -0.93750000000 [ 0.29287473592, 0.65616373617] POSITIVE
 0.70703125000  0.71093750000 -0.96875000000 -0.95312500000 [ 0.25605048690, 0.70179594346] POSITIVE
 0.70703125000  0.71093750000 -0.95312500000 -0.93750000000 [ 0.24779043363, 0.69172234665] POSITIVE
 0.71093750000  0.71484375000 -0.96875000000 -0.95312500000 [ 0.21136088157, 0.57948867903] POSITIVE
 0.71093750000  0.71484375000 -0.95312500000 -0.93750000000 [ 0.20310572742, 0.56939803243] POSITIVE
 0.71484375000  0.71875000000 -0.96875000000 -0.95312500000 [ 0.16706911624, 0.53255569821] POSITIVE
 0.71484375000  0.71875000000 -0.95312500000 -0.93750000000 [ 0.15881911931, 0.52244762360] POSITIVE
 0.71875000000  0.72265625000 -1.00000000000 -0.98437500000 [ 0.13967762000, 0.50784409919] POSITIVE
 0.71875000000  0.72265625000 -0.98437500000 -0.96875000000 [ 0.13142288096, 0.49763403450] POSITIVE
 0.72265625000  0.72656250000 -1.00000000000 -0.98437500000 [ 0.09616449119, 0.46364146658] POSITIVE
 0.72265625000  0.72656250000 -0.98437500000 -0.96875000000 [ 0.08791570581, 0.45341117017] POSITIVE
 0.72656250000  0.73046875000 -1.00000000000 -0.98437500000 [ 0.05304434396, 0.42009997256] POSITIVE
 0.72656250000  0.73046875000 -0.98437500000 -0.96875000000 [ 0.04480177386, 0.40984896766] POSITIVE
 0.73046875000  0.73437500000 -1.00000000000 -0.98437500000 [ 0.01031245895, 0.37721180049] POSITIVE
 0.73046875000  0.73437500000 -0.98437500000 -0.96875000000 [ 0.00207641136, 0.36693954340] POSITIVE
 0.71875000000  0.72265625000 -0.96875000000 -0.95312500000 [ 0.12317297789, 0.48746649732] POSITIVE
 0.71875000000  0.72265625000 -0.95312500000 -0.93750000000 [ 0.11492840264, 0.47734060885] POSITIVE
 0.72265625000  0.72656250000 -0.96875000000 -0.95312500000 [ 0.07967160259, 0.44322443340] POSITIVE
 0.72265625000  0.72656250000 -0.95312500000 -0.93750000000 [ 0.07143269248, 0.43308034576] POSITIVE
 0.72656250000  0.73046875000 -0.96875000000 -0.95312500000 [ 0.03656371973, 0.39964258366] POSITIVE
 0.72656250000  0.73046875000 -0.95312500000 -0.93750000000 [ 0.02833072222, 0.38947986753] POSITIVE
 0.68750000000  0.69140625000 -0.93750000000 -0.92187500000 [ 0.46895718567, 0.83422336778] POSITIVE
 0.68750000000  0.69140625000 -0.92187500000 -0.90625000000 [ 0.46068975981, 0.82429775931] POSITIVE
 0.69140625000  0.69531250000 -0.93750000000 -0.92187500000 [ 0.42226734624, 0.78563868841] POSITIVE
 0.69140625000  0.69531250000 -0.92187500000 -0.90625000000 [ 0.41400332399, 0.77569906591] POSITIVE
 0.69531250000  0.69921875000 -0.93750000000 -0.92187500000 [ 0.37597954654, 0.74212957424] POSITIVE
 0.69531250000  0.69921875000 -0.92187500000 -0.90625000000 [ 0.36771925018, 0.73217567215] POSITIVE
 0.69921875000  0.70312500000 -0.93750000000 -0.92187500000 [ 0.33009904230, 0.69300161809] POSITIVE
 0.69921875000  0.70312500000 -0.92187500000 -0.90625000000 [ 0.32184268793, 0.68303325931] POSITIVE
 0.68750000000  0.69140625000 -0.90625000000 -0.89062500000 [ 0.45242925488, 0.81440495157] POSITIVE
 0.68750000000  0.69140625000 -0.89062500000 -0.87500000000 [ 0.44417593580, 0.80454439812] POSITIVE
 0.69140625000  0.69531250000 -0.90625000000 -0.89062500000 [ 0.40574620743, 0.76579297945] POSITIVE
 0.69140625000  0.69531250000 -0.89062500000 -0.87500000000 [ 0.39749627368, 0.75591986147] POSITIVE
 0.69531250000  0.69921875000 -0.90625000000 -0.89062500000 [ 0.35946583808, 0.72225606045] POSITIVE
 0.69531250000  0.69921875000 -0.89062500000 -0.87500000000 [ 0.35121960096, 0.71237014846] POSITIVE
 0.69921875000  0.70312500000 -0.90625000000 -0.89062500000 [ 0.31359319159, 0.67309996293] POSITIVE
 0.69921875000  0.70312500000 -0.89062500000 -0.87500000000 [ 0.30535085611, 0.66320111655] POSITIVE
 0.70312500000  0.70703125000 -0.93750000000 -0.92187500000 [ 0.28461618078, 0.64614408285] POSITIVE
 0.70312500000  0.70703125000 -0.92187500000 -0.90625000000 [ 0.27636411334, 0.63616094586] POSITIVE
 0.70703125000  0.71093750000 -0.93750000000 -0.92187500000 [ 0.23953643683, 0.68168682066] POSITIVE
 0.70703125000  0.71093750000 -0.92187500000 -0.90625000000 [ 0.23128887273, 0.67168864889] POSITIVE
 0.71093750000  0.71484375000 -0.93750000000 -0.92187500000 [ 0.19485654943, 0.55934634490] POSITIVE
 0.71093750000  0.71484375000 -0.92187500000 -0.90625000000 [ 0.18661374162, 0.54933287118] POSITIVE
 0.71484375000  0.71875000000 -0.93750000000 -0.92187500000 [ 0.15057500948, 0.51237941997] POSITIVE
 0.71484375000  0.71875000000 -0.92187500000 -0.90625000000 [ 0.14233719937, 0.50235031224] POSITIVE
 0.70312500000  0.70703125000 -0.90625000000 -0.89062500000 [ 0.26811887117, 0.62621366306] POSITIVE
 0.70312500000  0.70703125000 -0.89062500000 -0.87500000000 [ 0.25988077107, 0.61630159834] POSITIVE
 0.70703125000  0.71093750000 -0.90625000000 -0.89062500000 [ 0.22304809467, 0.66172714316] POSITIVE
 0.70703125000  0.71093750000 -0.89062500000 -0.87500000000 [ 0.21481443447, 0.65180164226] POSITIVE
 0.71093750000  0.71484375000 -0.90625000000 -0.89062500000 [ 0.17837767381, 0.53935689608] POSITIVE
 0.71093750000  0.71484375000 -0.89062500000 -0.87500000000 [ 0.17014869317, 0.52941773255] POSITIVE
 0.71484375000  0.71875000000 -0.90625000000 -0.89062500000 [ 0.13410607611, 0.49235955694] POSITIVE
 0.71484375000  0.71875000000 -0.89062500000 -0.87500000000 [ 0.12588200292, 0.48240644025] POSITIVE
 0.71875000000  0.72265625000 -0.93750000000 -0.92187500000 [ 0.10668961620, 0.46725552769] POSITIVE
 0.71875000000  0.72265625000 -0.92187500000 -0.90625000000 [ 0.09845705077, 0.45721044770] POSITIVE
 0.72265625000  0.72656250000 -0.93750000000 -0.92187500000 [ 0.06319946806, 0.42297802229] POSITIVE
 0.72265625000  0.72656250000 -0.92187500000 -0.90625000000 [ 0.05497237714, 0.41291662916] POSITIVE
 0.72656250000  0.73046875000 -0.93750000000 -0.92187500000 [ 0.02010328755, 0.37935990790] POSITIVE
 0.72656250000  0.73046875000 -0.92187500000 -0.90625000000 [ 0.01188188978, 0.36928183245] POSITIVE
 0.71875000000  0.72265625000 -0.90625000000 -0.89062500000 [ 0.09023111153, 0.44720459592] POSITIVE
 0.71875000000  0.72265625000 -0.89062500000 -0.87500000000 [ 0.08201217853, 0.43723723072] POSITIVE
 0.72265625000  0.72656250000 -0.90625000000 -0.89062500000 [ 0.04675184395, 0.40289536274] POSITIVE
 0.72265625000  0.72656250000 -0.89062500000 -0.87500000000 [ 0.03853826611, 0.39291345247] POSITIVE
 0.72656250000  0.73046875000 -0.90625000000 -0.89062500000 [ 0.00366697299, 0.35924480569] POSITIVE
 0.68750000000  0.69140625000 -0.87500000000 -0.85937500000 [ 0.43593005165, 0.79471557186] POSITIVE
 0.68750000000  0.69140625000 -0.85937500000 -0.84375000000 [ 0.42769183695, 0.78491796455] POSITIVE
 0.69140625000  0.69531250000 -0.87500000000 -0.85937500000 [ 0.38925378341, 0.74607916476] POSITIVE
 0.69140625000  0.69531250000 -0.85937500000 -0.84375000000 [ 0.38101898171, 0.73627036192] POSITIVE
 0.69531250000  0.69921875000 -0.87500000000 -0.85937500000 [ 0.34298081140, 0.70251736845] POSITIVE
 0.69531250000  0.69921875000 -0.85937500000 -0.84375000000 [ 0.33474972551, 0.69269717310] POSITIVE
 0.69921875000  0.70312500000 -0.87500000000 -0.85937500000 [ 0.29711596780, 0.65333612966] POSITIVE
 0.69921875000  0.70312500000 -0.85937500000 -0.84375000000 [ 0.28888879405, 0.64350443454] POSITIVE
 0.68750000000  0.69140625000 -0.84375000000 -0.82812500000 [ 0.41946151252, 0.77515108564] POSITIVE
 0.68750000000  0.69140625000 -0.82812500000 -0.81250000000 [ 0.41123928625, 0.76541446157] POSITIVE
 0.69140625000  0.69531250000 -0.84375000000 -0.82812500000 [ 0.37279209924, 0.72649294417] POSITIVE
 0.69140625000  0.69531250000 -0.82812500000 -0.81250000000 [ 0.36457335313, 0.71674642048] POSITIVE
 0.69531250000  0.69921875000 -0.84375000000 -0.82812500000 [ 0.32652658427, 0.68290903469] POSITIVE
 0.69531250000  0.69921875000 -0.82812500000 -0.81250000000 [ 0.31831161441, 0.67315244409] POSITIVE
 0.69921875000  0.70312500000 -0.84375000000 -0.82812500000 [ 0.28066958663, 0.63370548381] POSITIVE
 0.69921875000  0.70312500000 -0.82812500000 -0.81250000000 [ 0.27245858229, 0.62393874958] POSITIVE
 0.70312500000  0.70703125000 -0.87500000000 -0.85937500000 [ 0.25165011214, 0.60642413856] POSITIVE
 0.70312500000  0.70703125000 -0.85937500000 -0.84375000000 [ 0.24342717433, 0.59658069454] POSITIVE
 0.70703125000  0.71093750000 -0.87500000000 -0.85937500000 [ 0.20658820354, 0.64191151067] POSITIVE
 0.70703125000  0.71093750000 -0.85937500000 -0.84375000000 [ 0.19836969587, 0.63205613579] POSITIVE
 0.71093750000  0.71484375000 -0.87500000000 -0.85937500000 [ 0.16192712526, 0.51951472069] POSITIVE
 0.71093750000  0.71484375000 -0.85937500000 -0.84375000000 [ 0.15371327735, 0.50964722471] POSITIVE
 0.71484375000  0.71875000000 -0.87500000000 -0.85937500000 [ 0.11766532064, 0.47249027652] POSITIVE
 0.71484375000  0.71875000000 -0.85937500000 -0.84375000000 [ 0.10945634905, 0.46261040693] POSITIVE
 0.70312500000  0.70703125000 -0.84375000000 -0.82812500000 [ 0.23521222059, 0.58677069843] POSITIVE
 0.70312500000  0.70703125000 -0.82812500000 -0.81250000000 [ 0.22700549814, 0.57699360286] POSITIVE
 0.70703125000  0.71093750000 -0.84375000000 -0.82812500000 [ 0.19015918587, 0.62223492887] POSITIVE
 0.70703125000  0.71093750000 -0.82812500000 -0.81250000000 [ 0.18195693171, 0.61244732234] POSITIVE
 0.71093750000  0.71484375000 -0.84375000000 -0.82812500000 [ 0.14550743635, 0.49981463375] POSITIVE
 0.71093750000  0.71484375000 -0.82812500000 -0.81250000000 [ 0.13730987187, 0.49001635927] POSITIVE
 0.71484375000  0.71875000000 -0.84375000000 -0.82812500000 [ 0.10125538944, 0.45276619661] POSITIVE
 0.71484375000  0.71875000000 -0.82812500000 -0.81250000000 [ 0.09306272297, 0.44295703557] POSITIVE
 0.71875000000  0.72265625000 -0.87500000000 -0.85937500000 [ 0.07380060823, 0.42730764000] POSITIVE
 0.71875000000  0.72265625000 -0.85937500000 -0.84375000000 [ 0.06559673471, 0.41741513989] POSITIVE
 0.72265625000  0.72656250000 -0.87500000000 -0.85937500000 [ 0.03033201643, 0.38297015867] POSITIVE
 0.72265625000  0.72656250000 -0.85937500000 -0.84375000000 [ 0.02213344445, 0.37306477107] POSITIVE
 0.71875000000  0.72265625000 -0.84375000000 -0.82812500000 [ 0.05740087295, 0.40755907171] POSITIVE
 0.71875000000  0.72265625000 -0.82812500000 -0.81250000000 [ 0.04921331263, 0.39773880675] POSITIVE
 0.72265625000  0.72656250000 -0.84375000000 -0.82812500000 [ 0.01394287801, 0.36319660740] POSITIVE
 0.72265625000  0.72656250000 -0.82812500000 -0.81250000000 [ 0.00576062531, 0.35336501033] POSITIVE
 0.68750000000  0.69140625000 -0.81250000000 -0.79687500000 [ 0.40302535374, 0.75570763481] POSITIVE
 0.68750000000  0.69140625000 -0.79687500000 -0.78125000000 [ 0.39481989908, 0.74603016311] POSITIVE
 0.69140625000  0.69531250000 -0.81250000000 -0.79687500000 [ 0.35636294755, 0.70703031670] POSITIVE
 0.69140625000  0.69531250000 -0.79687500000 -0.78125000000 [ 0.34816107464, 0.69734417468] POSITIVE
 0.69531250000  0.69921875000 -0.81250000000 -0.79687500000 [ 0.31010502911, 0.66342690990] POSITIVE
 0.69531250000  0.69921875000 -0.79687500000 -0.78125000000 [ 0.30190702884, 0.65373195747] POSITIVE
 0.69921875000  0.70312500000 -0.81250000000 -0.79687500000 [ 0.26425600361, 0.61420372254] POSITIVE
 0.69921875000  0.70312500000 -0.79687500000 -0.78125000000 [ 0.25606205976, 0.60449991095] POSITIVE
 0.68750000000  0.69140625000 -0.78125000000 -0.76562500000 [ 0.38662309543, 0.73638161877] POSITIVE
 0.68750000000  0.69140625000 -0.76562500000 -0.75000000000 [ 0.37843510575, 0.72676158793] POSITIVE
 0.69140625000  0.69531250000 -0.78125000000 -0.76562500000 [ 0.33996791502, 0.68768755151] POSITIVE
 0.69140625000  0.69531250000 -0.76562500000 -0.75000000000 [ 0.33178363859, 0.67806001877] POSITIVE
 0.69531250000  0.69921875000 -0.78125000000 -0.76562500000 [ 0.29371780206, 0.64406712814] POSITIVE
 0.69531250000  0.69921875000 -0.76562500000 -0.75000000000 [ 0.28553752587, 0.63443197843] POSITIVE
 0.69921875000  0.70312500000 -0.78125000000 -0.76562500000 [ 0.24787694737, 0.59482683981] POSITIVE
 0.69921875000  0.70312500000 -0.76562500000 -0.75000000000 [ 0.23970085109, 0.58518405004] POSITIVE
 0.70312500000  0.70703125000 -0.81250000000 -0.79687500000 [ 0.21880723935, 0.56724887993] POSITIVE
 0.70312500000  0.70703125000 -0.79687500000 -0.78125000000 [ 0.21061766250, 0.55753602019] POSITIVE
 0.70703125000  0.71093750000 -0.81250000000 -0.79687500000 [ 0.17376317596, 0.60269276900] POSITIVE
 0.70703125000  0.71093750000 -0.79687500000 -0.78125000000 [ 0.16557814641, 0.59297074104] POSITIVE
 0.71093750000  0.71484375000 -0.81250000000 -0.79687500000 [ 0.12912083712, 0.48025183409] POSITIVE
 0.71093750000  0.71484375000 -0.79687500000 -0.78125000000 [ 0.12094056985, 0.47052051130] POSITIVE
 0.71484375000  0.71875000000 -0.81250000000 -0.79687500000 [ 0.08487861395, 0.43318233588] POSITIVE
 0.71484375000  0.71875000000 -0.79687500000 -0.78125000000 [ 0.07670331048, 0.42344153089] POSITIVE
 0.70312500000  0.70703125000 -0.78125000000 -0.76562500000 [ 0.20243697271, 0.54785453173] POSITIVE
 0.70312500000  0.70703125000 -0.76562500000 -0.75000000000 [ 0.19426536252, 0.53820393927] POSITIVE
 0.70703125000  0.71093750000 -0.78125000000 -0.76562500000 [ 0.15740205701, 0.58328072899] POSITIVE
 0.70703125000  0.71093750000 -0.76562500000 -0.75000000000 [ 0.14923510859, 0.57362224084] POSITIVE
 0.71093750000  0.71484375000 -0.78125000000 -0.76562500000 [ 0.11276929320, 0.46082186327] POSITIVE
 0.71093750000  0.71484375000 -0.76562500000 -0.75000000000 [ 0.10460721661, 0.45115538063] POSITIVE
 0.71484375000  0.71875000000 -0.78125000000 -0.76562500000 [ 0.06853704536, 0.41373407409] POSITIVE
 0.71484375000  0.71875000000 -0.76562500000 -0.75000000000 [ 0.06038003698, 0.40405943814] POSITIVE
 0.71875000000  0.72265625000 -0.81250000000 -0.79687500000 [ 0.04103433784, 0.38795372761] POSITIVE
 0.71875000000  0.72265625000 -0.79687500000 -0.78125000000 [ 0.03286420333, 0.37820325113] POSITIVE
 0.71875000000  0.72265625000 -0.78125000000 -0.76562500000 [ 0.02470315197, 0.36848681130] POSITIVE
 0.71875000000  0.72265625000 -0.76562500000 -0.75000000000 [ 0.01655141150, 0.35880386213] POSITIVE
 0.25000000000  0.31250000000 -0.75000000000 -0.68750000000 [ 2.73324152730,14.89684884446] POSITIVE
 0.25000000000  0.31250000000 -0.68750000000 -0.62500000000 [ 2.79631622470,14.77225121058] POSITIVE
 0.31250000000  0.37500000000 -0.75000000000 -0.68750000000 [ 2.46333341178,11.72237574297] POSITIVE
 0.31250000000  0.37500000000 -0.68750000000 -0.62500000000 [ 2.48681352894,11.63646218035] POSITIVE
 0.37500000000  0.43750000000 -0.75000000000 -0.68750000000 [ 1.76319899174, 9.47691660979] POSITIVE
 0.37500000000  0.43750000000 -0.68750000000 -0.62500000000 [ 1.77125326723, 9.40181764393] POSITIVE
 0.43750000000  0.50000000000 -0.75000000000 -0.68750000000 [ 0.91479489291, 7.70803645180] POSITIVE
 0.43750000000  0.50000000000 -0.68750000000 -0.62500000000 [ 0.91625629307, 7.63555948025] POSITIVE
 0.25000000000  0.31250000000 -0.62500000000 -0.56250000000 [ 2.85927747616,14.64786154667] POSITIVE
 0.25000000000  0.31250000000 -0.56250000000 -0.50000000000 [ 2.92212933884,14.52367438144] POSITIVE
 0.31250000000  0.37500000000 -0.62500000000 -0.56250000000 [ 2.51011381310,11.55087097263] POSITIVE
 0.31250000000  0.37500000000 -0.56250000000 -0.50000000000 [ 2.53324235665,11.46559157043] POSITIVE
 0.37500000000  0.43750000000 -0.62500000000 -0.56250000000 [ 1.77903679929, 9.32719337893] POSITIVE
 0.37500000000  0.43750000000 -0.56250000000 -0.50000000000 [ 1.78656442741, 9.25302491586] POSITIVE
 0.43750000000  0.50000000000 -0.62500000000 -0.56250000000 [ 0.91732836565, 7.56375812122] POSITIVE
 0.43750000000  0.50000000000 -0.56250000000 -0.50000000000 [ 0.91803653926, 7.49260016598] POSITIVE
 0.50000000000  0.56250000000 -0.75000000000 -0.68750000000 [ 0.04704372627, 6.21860008179] POSITIVE
 0.50000000000  0.56250000000 -0.68750000000 -0.62500000000 [ 0.04595089048, 6.14619779969] POSITIVE
 0.50000000000  0.56250000000 -0.62500000000 -0.56250000000 [ 0.04430272297, 6.07473666897] POSITIVE
 0.50000000000  0.56250000000 -0.56250000000 -0.50000000000 [ 0.04214170117, 6.00416353339] POSITIVE
 0.56250000000  0.57812500000 -0.75000000000 -0.71875000000 [ 1.45657015427, 2.93816701491] POSITIVE
 0.56250000000  0.57812500000 -0.71875000000 -0.68750000000 [ 1.44367839214, 2.91609620907] POSITIVE
 0.57812500000  0.59375000000 -0.75000000000 -0.71875000000 [ 1.22999809864, 2.69660051282] POSITIVE
 0.57812500000  0.59375000000 -0.71875000000 -0.68750000000 [ 1.21706126432, 2.67441843372] POSITIVE
 0.59375000000  0.60937500000 -0.75000000000 -0.71875000000 [ 1.00942819154, 2.46292541908] POSITIVE
 0.59375000000  0.60937500000 -0.71875000000 -0.68750000000 [ 0.99647391949, 2.44063465700] POSITIVE
 0.60937500000  0.62500000000 -0.75000000000 -0.71875000000 [ 0.79498628327, 2.20859382796] POSITIVE
 0.60937500000  0.62500000000 -0.71875000000 -0.68750000000 [ 0.78203982754, 2.18619561140] POSITIVE
 0.56250000000  0.57812500000 -0.68750000000 -0.65625000000 [ 1.43076767747, 2.89413169929] POSITIVE
 0.56250000000  0.57812500000 -0.65625000000 -0.62500000000 [ 1.41783993003, 2.87227074456] POSITIVE
 0.57812500000  0.59375000000 -0.68750000000 -0.65625000000 [ 1.20410291844, 2.65235180103] POSITIVE
 0.57812500000  0.59375000000 -0.65625000000 -0.62500000000 [ 1.19112525738, 2.63039748986] POSITIVE
 0.59375000000  0.60937500000 -0.68750000000 -0.65625000000 [ 0.98349524313, 2.41846921373] POSITIVE
 0.59375000000  0.60937500000 -0.65625000000 -0.62500000000 [ 0.97049467292, 2.39642553052] POSITIVE
 0.60937500000  0.62500000000 -0.68750000000 -0.65625000000 [ 0.76906569768, 2.16393337828] POSITIVE
 0.60937500000  0.62500000000 -0.65625000000 -0.62500000000 [ 0.75606676418, 2.14180307572] POSITIVE
 0.62500000000  0.64062500000 -0.75000000000 -0.71875000000 [ 0.58675771838, 1.98166583933] POSITIVE
 0.62500000000  0.64062500000 -0.71875000000 -0.68750000000 [ 0.57384228101, 1.95915980886] POSITIVE
 0.64062500000  0.65625000000 -0.75000000000 -0.71875000000 [ 0.38479328592, 1.76408569245] POSITIVE
 0.64062500000  0.65625000000 -0.71875000000 -0.68750000000 [ 0.37193031013, 1.74146970730] POSITIVE
 0.65625000000  0.67187500000 -0.75000000000 -0.71875000000 [ 0.18911139535, 1.54784187622] POSITIVE
 0.65625000000  0.67187500000 -0.71875000000 -0.68750000000 [ 0.17632085357, 1.52511185711] POSITIVE
 0.62500000000  0.64062500000 -0.68750000000 -0.65625000000 [ 0.56089548005, 1.93680129011] POSITIVE
 0.62500000000  0.64062500000 -0.65625000000 -0.62500000000 [ 0.54792059366, 1.91458567311] POSITIVE
 0.64062500000  0.65625000000 -0.68750000000 -0.65625000000 [ 0.35903181000, 1.71901370890] POSITIVE
 0.64062500000  0.65625000000 -0.65625000000 -0.62500000000 [ 0.34610152552, 1.69671245974] POSITIVE
 0.65625000000  0.67187500000 -0.68750000000 -0.65625000000 [ 0.16349009569, 1.50255534483] POSITIVE
 0.65625000000  0.67187500000 -0.65625000000 -0.62500000000 [ 0.15062339054, 1.48016638508] POSITIVE
 0.56250000000  0.57812500000 -0.62500000000 -0.59375000000 [ 1.40489695385, 2.85051073780] POSITIVE
 0.56250000000  0.57812500000 -0.59375000000 -0.56250000000 [ 1.39194044532, 2.82884919701] POSITIVE
 0.57812500000  0.59375000000 -0.62500000000 -0.59375000000 [ 1.17813033992, 2.60855253432] POSITIVE
 0.57812500000  0.59375000000 -0.59375000000 -0.56250000000 [ 1.16512009737, 2.58681411652] POSITIVE
 0.59375000000  0.60937500000 -0.62500000000 -0.59375000000 [ 0.95747455662, 2.37450023639] POSITIVE
 0.59375000000  0.60937500000 -0.59375000000 -0.56250000000 [ 0.94443709113, 2.35269013536] POSITIVE
 0.60937500000  0.62500000000 -0.62500000000 -0.59375000000 [ 0.74304570204, 2.11980087607] POSITIVE
 0.60937500000  0.62500000000 -0.59375000000 -0.56250000000 [ 0.73000500851, 2.09792315764] POSITIVE
 0.56250000000  0.57812500000 -0.56250000000 -0.53125000000 [ 1.37897200076, 2.80728375704] POSITIVE
 0.56250000000  0.57812500000 -0.53125000000 -0.50000000000 [ 1.36599312327, 2.78581216209] POSITIVE
 0.57812500000  0.59375000000 -0.56250000000 -0.53125000000 [ 1.15209634271, 2.56517955661] POSITIVE
 0.57812500000  0.59375000000 -0.53125000000 -0.50000000000 [ 1.13906077907, 2.54364630352] POSITIVE
 0.59375000000  0.60937500000 -0.56250000000 -0.53125000000 [ 0.93138433374, 2.33099219412] POSITIVE
 0.59375000000  0.60937500000 -0.53125000000 -0.50000000000 [ 0.91831821247, 2.30940353085] POSITIVE
 0.60937500000  0.62500000000 -0.56250000000 -0.53125000000 [ 0.71694701638, 2.07616649027] POSITIVE
 0.60937500000  0.62500000000 -0.53125000000 -0.50000000000 [ 0.70387390655, 2.05452762160] POSITIVE
 0.62500000000  0.64062500000 -0.62500000000 -0.59375000000 [ 0.53492066878, 1.89250861382] POSITIVE
 0.62500000000  0.64062500000 -0.59375000000 -0.56250000000 [ 0.52189854253, 1.87056601110] POSITIVE
 0.64062500000  0.65625000000 -0.62500000000 -0.59375000000 [ 0.33314292783, 1.67456103039] POSITIVE
 0.64062500000  0.65625000000 -0.59375000000 -0.56250000000 [ 0.32015923786, 1.65255478042] POSITIVE
 0.65625000000  0.67187500000 -0.62500000000 -0.59375000000 [ 0.13772468841, 1.45793939044] POSITIVE
 0.65625000000  0.67187500000 -0.59375000000 -0.56250000000 [ 0.12479764535, 1.43586911219] POSITIVE
 0.62500000000  0.64062500000 -0.56250000000 -0.53125000000 [ 0.50885685838, 1.84875398904] POSITIVE
 0.62500000000  0.64062500000 -0.53125000000 -0.50000000000 [ 0.49579808154, 1.82706888028] POSITIVE
 0.64062500000  0.65625000000 -0.56250000000 -0.53125000000 [ 0.30715344955, 1.63068933326] POSITIVE
 0.64062500000  0.65625000000 -0.53125000000 -0.50000000000 [ 0.29412834788, 1.60896055661] POSITIVE
 0.65625000000  0.67187500000 -0.56250000000 -0.53125000000 [ 0.11184565072, 1.41395061130] POSITIVE
 0.65625000000  0.67187500000 -0.53125000000 -0.50000000000 [ 0.09887184922, 1.39217923447] POSITIVE
 0.67187500000  0.67578125000 -0.75000000000 -0.73437500000 [ 0.56094744035, 0.91220042016] POSITIVE
 0.67187500000  0.67578125000 -0.73437500000 -0.71875000000 [ 0.55276475809, 0.90266162560] POSITIVE
 0.67578125000  0.67968750000 -0.75000000000 -0.73437500000 [ 0.51265805893, 0.86095535195] POSITIVE
 0.67578125000  0.67968750000 -0.73437500000 -0.71875000000 [ 0.50447813070, 0.85141021800] POSITIVE
 0.67968750000  0.68359375000 -0.75000000000 -0.73437500000 [ 0.46477978036, 0.81328307634] POSITIVE
 0.67968750000  0.68359375000 -0.73437500000 -0.71875000000 [ 0.45660291447, 0.80373158783] POSITIVE
 0.68359375000  0.68750000000 -0.75000000000 -0.73437500000 [ 0.41731344277, 0.81415667899] POSITIVE
 0.68359375000  0.68750000000 -0.73437500000 -0.71875000000 [ 0.40913990406, 0.80459886171] POSITIVE
 0.67187500000  0.67578125000 -0.71875000000 -0.70312500000 [ 0.54459096401, 0.89314813574] POSITIVE
 0.67187500000  0.67578125000 -0.70312500000 -0.68750000000 [ 0.53642616631, 0.88365963132] POSITIVE
 0.67578125000  0.67968750000 -0.71875000000 -0.70312500000 [ 0.49630718150, 0.84189088472] POSITIVE
 0.67578125000  0.67968750000 -0.70312500000 -0.68750000000 [ 0.48814532399, 0.83239702213] POSITIVE
 0.67968750000  0.68359375000 -0.71875000000 -0.70312500000 [ 0.44843511773, 0.79420640574] POSITIVE
 0.67968750000  0.68359375000 -0.70312500000 -0.68750000000 [ 0.44027650741, 0.78470718904] POSITIVE
 0.68359375000  0.68750000000 -0.71875000000 -0.70312500000 [ 0.40097552381, 0.79506786653] POSITIVE
 0.68359375000  0.68750000000 -0.70312500000 -0.68750000000 [ 0.39282042410, 0.78556334114] POSITIVE
 0.67187500000  0.67578125000 -0.68750000000 -0.67187500000 [ 0.52827046602, 0.87419580295] POSITIVE
 0.67187500000  0.67578125000 -0.67187500000 -0.65625000000 [ 0.52012396082, 0.86475634755] POSITIVE
 0.67578125000  0.67968750000 -0.68750000000 -0.67187500000 [ 0.47999266333, 0.82292831052] POSITIVE
 0.67578125000  0.67968750000 -0.67187500000 -0.65625000000 [ 0.47184930108, 0.81348443686] POSITIVE
 0.67968750000  0.68359375000 -0.68750000000 -0.67187500000 [ 0.43212719377, 0.77523360659] POSITIVE
 0.67968750000  0.68359375000 -0.67187500000 -0.65625000000 [ 0.42398728005, 0.76578533746] POSITIVE
 0.68359375000  0.68750000000 -0.68750000000 -0.67187500000 [ 0.38467471967, 0.77608494339] POSITIVE
 0.68359375000  0.68750000000 -0.67187500000 -0.65625000000 [ 0.37653851791, 0.76663234175] POSITIVE
 0.67187500000  0.67578125000 -0.65625000000 -0.64062500000 [ 0.51198673939, 0.85534097306] POSITIVE
 0.67187500000  0.67578125000 -0.64062500000 -0.62500000000 [ 0.50385888587, 0.84594939466] POSITIVE
 0.67578125000  0.67968750000 -0.65625000000 -0.64062500000 [ 0.46371532961, 0.80406509950] POSITIVE
 0.67578125000  0.67968750000 -0.64062500000 -0.62500000000 [ 0.45559083639, 0.79467000438] POSITIVE
 0.67968750000  0.68359375000 -0.65625000000 -0.64062500000 [ 0.41585686478, 0.75636206769] POSITIVE
 0.67968750000  0.68359375000 -0.64062500000 -0.62500000000 [ 0.40773603814, 0.74696349451] POSITIVE
 0.68359375000  0.68750000000 -0.65625000000 -0.64062500000 [ 0.36841192137, 0.75720521201] POSITIVE
 0.68359375000  0.68750000000 -0.64062500000 -0.62500000000 [ 0.36029502382, 0.74780324160] POSITIVE
 0.68750000000  0.69140625000 -0.75000000000 -0.73437500000 [ 0.37025608337, 0.71716966993] POSITIVE
 0.68750000000  0.69140625000 -0.73437500000 -0.71875000000 [ 0.36208617271, 0.70760547581] POSITIVE
 0.69140625000  0.69531250000 -0.75000000000 -0.73437500000 [ 0.32360840510, 0.66846116188] POSITIVE
 0.69140625000  0.69531250000 -0.73437500000 -0.71875000000 [ 0.31544236500, 0.65889057906] POSITIVE
 0.69531250000  0.69921875000 -0.75000000000 -0.73437500000 [ 0.27736636681, 0.62482607932] POSITIVE
 0.69531250000  0.69921875000 -0.73437500000 -0.71875000000 [ 0.26920448144, 0.61524901553] POSITIVE
 0.69921875000  0.70312500000 -0.75000000000 -0.73437500000 [ 0.23153394448, 0.57557109767] POSITIVE
 0.69921875000  0.70312500000 -0.73437500000 -0.71875000000 [ 0.22337639057, 0.56598755318] POSITIVE
 0.68750000000  0.69140625000 -0.71875000000 -0.70312500000 [ 0.35392550896, 0.69806862962] POSITIVE
 0.68750000000  0.69140625000 -0.70312500000 -0.68750000000 [ 0.34577421916, 0.68855876750] POSITIVE
 0.69140625000  0.69531250000 -0.71875000000 -0.70312500000 [ 0.30728565931, 0.64934788062] POSITIVE
 0.69140625000  0.69531250000 -0.70312500000 -0.68750000000 [ 0.29913842028, 0.63983269064] POSITIVE
 0.69531250000  0.69921875000 -0.71875000000 -0.70312500000 [ 0.26105201695, 0.60570038385] POSITIVE
 0.69531250000  0.69921875000 -0.70312500000 -0.68750000000 [ 0.25290911100, 0.59617979529] POSITIVE
 0.69921875000  0.70312500000 -0.71875000000 -0.70312500000 [ 0.21522834276, 0.55643300013] POSITIVE
 0.69921875000  0.70312500000 -0.70312500000 -0.68750000000 [ 0.20708994450, 0.54690703542] POSITIVE
 0.70312500000  0.70703125000 -0.75000000000 -0.73437500000 [ 0.18610301283, 0.52858378341] POSITIVE
 0.70312500000  0.70703125000 -0.73437500000 -0.71875000000 [ 0.17795009348, 0.51899361980] POSITIVE
 0.70703125000  0.71093750000 -0.75000000000 -0.73437500000 [ 0.14107748965, 0.56399480116] POSITIVE
 0.70703125000  0.71093750000 -0.73437500000 -0.71875000000 [ 0.13292937717, 0.55439795031] POSITIVE
 0.71093750000  0.71484375000 -0.75000000000 -0.73437500000 [ 0.09645453656, 0.44152057138] POSITIVE
 0.71093750000  0.71484375000 -0.73437500000 -0.71875000000 [ 0.08831143744, 0.43191696001] POSITIVE
 0.71484375000  0.71875000000 -0.75000000000 -0.73437500000 [ 0.05223249014, 0.39441711387] POSITIVE
 0.71484375000  0.71875000000 -0.73437500000 -0.71875000000 [ 0.04409459694, 0.38480660937] POSITIVE
 0.70312500000  0.70703125000 -0.71875000000 -0.70312500000 [ 0.16980676410, 0.50943301829] POSITIVE
 0.70312500000  0.70703125000 -0.70312500000 -0.68750000000 [ 0.16167317436, 0.49990156155] POSITIVE
 0.70703125000  0.71093750000 -0.71875000000 -0.70312500000 [ 0.12479093725, 0.54483124364] POSITIVE
 0.70703125000  0.71093750000 -0.70312500000 -0.68750000000 [ 0.11666232594, 0.53529424987] POSITIVE
 0.71093750000  0.71484375000 -0.71875000000 -0.70312500000 [ 0.08017809218, 0.42234408673] POSITIVE
 0.71093750000  0.71484375000 -0.70312500000 -0.68750000000 [ 0.07205466324, 0.41280150627] POSITIVE
 0.71484375000  0.71875000000 -0.71875000000 -0.70312500000 [ 0.03596653753, 0.37522744916] POSITIVE
 0.71484375000  0.71875000000 -0.70312500000 -0.68750000000 [ 0.02784847746, 0.36567917662] POSITIVE
 0.71875000000  0.72265625000 -0.75000000000 -0.73437500000 [ 0.00840919540, 0.34915387665] POSITIVE
 0.71875000000  0.72265625000 -0.73437500000 -0.71875000000 [ 0.00027670381, 0.33953634600] POSITIVE
 0.68750000000  0.69140625000 -0.68750000000 -0.67187500000 [ 0.33763242276, 0.67907553597] POSITIVE
 0.68750000000  0.69140625000 -0.67187500000 -0.65625000000 [ 0.32950023143, 0.66961859255] POSITIVE
 0.69140625000  0.69531250000 -0.68750000000 -0.67187500000 [ 0.29100077216, 0.63034464397] POSITIVE
 0.69140625000  0.69531250000 -0.67187500000 -0.65625000000 [ 0.28287283194, 0.62088338607] POSITIVE
 0.69531250000  0.69921875000 -0.68750000000 -0.67187500000 [ 0.24477589288, 0.58668687277] POSITIVE
 0.69531250000  0.69921875000 -0.67187500000 -0.65625000000 [ 0.23665248425, 0.57722125012] POSITIVE
 0.69921875000  0.70312500000 -0.68750000000 -0.67187500000 [ 0.19896133033, 0.53740926971] POSITIVE
 0.69921875000  0.70312500000 -0.67187500000 -0.65625000000 [ 0.19084262676, 0.52793932484] POSITIVE
 0.68750000000  0.69140625000 -0.65625000000 -0.64062500000 [ 0.32137775191, 0.66018760248] POSITIVE
 0.68750000000  0.69140625000 -0.64062500000 -0.62500000000 [ 0.31326508170, 0.65078224304] POSITIVE
 0.69140625000  0.69531250000 -0.65625000000 -0.64062500000 [ 0.27475470832, 0.61144857363] POSITIVE
 0.69140625000  0.69531250000 -0.64062500000 -0.62500000000 [ 0.26664650502, 0.60203987109] POSITIVE
 0.69531250000  0.69921875000 -0.65625000000 -0.64062500000 [ 0.22853899828, 0.56778257276] POSITIVE
 0.69531250000  0.69921875000 -0.64062500000 -0.62500000000 [ 0.22043554276, 0.55837049435] POSITIVE
 0.69921875000  0.70312500000 -0.65625000000 -0.64062500000 [ 0.18273395234, 0.51849683386] POSITIVE
 0.69921875000  0.70312500000 -0.64062500000 -0.62500000000 [ 0.17463541682, 0.50908144161] POSITIVE
 0.70312500000  0.70703125000 -0.68750000000 -0.67187500000 [ 0.15354946422, 0.49039884721] POSITIVE
 0.70312500000  0.70703125000 -0.67187500000 -0.65625000000 [ 0.14543576524, 0.48092448479] POSITIVE
 0.70703125000  0.71093750000 -0.68750000000 -0.67187500000 [ 0.10854368895, 0.52578655253] POSITIVE
 0.70703125000  0.71093750000 -0.67187500000 -0.65625000000 [ 0.10043516310, 0.51630774854] POSITIVE
 0.71093750000  0.71484375000 -0.68750000000 -0.67187500000 [ 0.06394130249, 0.40328878730] POSITIVE
 0.71093750000  0.71484375000 -0.67187500000 -0.65625000000 [ 0.05583815219, 0.39380551369] POSITIVE
 0.71484375000  0.71875000000 -0.68750000000 -0.67187500000 [ 0.01974058197, 0.35616133893] POSITIVE
 0.71484375000  0.71875000000 -0.67187500000 -0.65625000000 [ 0.01164299551, 0.34667350936] POSITIVE
 0.70312500000  0.70703125000 -0.65625000000 -0.64062500000 [ 0.13733220079, 0.47147809538] POSITIVE
 0.70312500000  0.70703125000 -0.64062500000 -0.62500000000 [ 0.12923888499, 0.46205931232] POSITIVE
 0.70703125000  0.71093750000 -0.65625000000 -0.64062500000 [ 0.09233687672, 0.50685744666] POSITIVE
 0.70703125000  0.71093750000 -0.64062500000 -0.62500000000 [ 0.08424894925, 0.49743526758] POSITIVE
 0.71093750000  0.71484375000 -0.65625000000 -0.64062500000 [ 0.04774534584, 0.38435128150] POSITIVE
 0.71093750000  0.71484375000 -0.64062500000 -0.62500000000 [ 0.03966300765, 0.37492569919] POSITIVE
 0.71484375000  0.71875000000 -0.65625000000 -0.64062500000 [ 0.00355585697, 0.33721527099] POSITIVE
 0.67187500000  0.67578125000 -0.62500000000 -0.60937500000 [ 0.49574047931, 0.83658133522] POSITIVE
 0.67187500000  0.67578125000 -0.60937500000 -0.59375000000 [ 0.48763159372, 0.82723652509] POSITIVE
 0.67578125000  0.67968750000 -0.62500000000 -0.60937500000 [ 0.44747590358, 0.78529886548] POSITIVE
 0.67578125000  0.67968750000 -0.60937500000 -0.59375000000 [ 0.43937060819, 0.77595140452] POSITIVE
 0.67968750000  0.68359375000 -0.62500000000 -0.60937500000 [ 0.39962488551, 0.73758932275] POSITIVE
 0.67968750000  0.68359375000 -0.60937500000 -0.59375000000 [ 0.39152348694, 0.72823926523] POSITIVE
 0.68359375000  0.68750000000 -0.62500000000 -0.60937500000 [ 0.35218791401, 0.73842612586] POSITIVE
 0.68359375000  0.68750000000 -0.60937500000 -0.59375000000 [ 0.34409067513, 0.72907356852] POSITIVE
 0.67187500000  0.67578125000 -0.59375000000 -0.57812500000 [ 0.47953229860, 0.81791470157] POSITIVE
 0.67187500000  0.67578125000 -0.57812500000 -0.56250000000 [ 0.47144265875, 0.80861560896] POSITIVE
 0.67578125000  0.67968750000 -0.59375000000 -0.57812500000 [ 0.43127502219, 0.76662735069] POSITIVE
 0.67578125000  0.67968750000 -0.57812500000 -0.56250000000 [ 0.42318921311, 0.75732644013] POSITIVE
 0.67968750000  0.68359375000 -0.59375000000 -0.57812500000 [ 0.38343191721, 0.71891304265] POSITIVE
 0.67968750000  0.68359375000 -0.57812500000 -0.56250000000 [ 0.37535024644, 0.70961038288] POSITIVE
 0.68359375000  0.68750000000 -0.59375000000 -0.57812500000 [ 0.33600338490, 0.71974528145] POSITIVE
 0.68359375000  0.68750000000 -0.57812500000 -0.56250000000 [ 0.32792611612, 0.71044098405] POSITIVE
 0.67187500000  0.67578125000 -0.56250000000 -0.54687500000 [ 0.46336273477, 0.79933899811] POSITIVE
 0.67187500000  0.67578125000 -0.54687500000 -0.53125000000 [ 0.45529258319, 0.79008462616] POSITIVE
 0.67578125000  0.67968750000 -0.56250000000 -0.54687500000 [ 0.41511324381, 0.74804841602] POSITIVE
 0.67578125000  0.67968750000 -0.54687500000 -0.53125000000 [ 0.40704717297, 0.73879302804] POSITIVE
 0.67968750000  0.68359375000 -0.56250000000 -0.54687500000 [ 0.36727853991, 0.70033102117] POSITIVE
 0.67968750000  0.68359375000 -0.54687500000 -0.53125000000 [ 0.35921685854, 0.69107469952] POSITIVE
 0.68359375000  0.68750000000 -0.56250000000 -0.54687500000 [ 0.31985893659, 0.70116040336] POSITIVE
 0.68359375000  0.68750000000 -0.54687500000 -0.53125000000 [ 0.31180190953, 0.69190327349] POSITIVE
 0.67187500000  0.67578125000 -0.53125000000 -0.51562500000 [ 0.44723225672, 0.78085225635] POSITIVE
 0.67187500000  0.67578125000 -0.51562500000 -0.50000000000 [ 0.43918180433, 0.77164165773] POSITIVE
 0.67578125000  0.67968750000 -0.53125000000 -0.51562500000 [ 0.39899105528, 0.72956003222] POSITIVE
 0.67578125000  0.67968750000 -0.51562500000 -0.50000000000 [ 0.39094494155, 0.72034919066] POSITIVE
 0.67968750000  0.68359375000 -0.53125000000 -0.51562500000 [ 0.35116525907, 0.68184116652] POSITIVE
 0.67968750000  0.68359375000 -0.51562500000 -0.50000000000 [ 0.34312379424, 0.67263017711] POSITIVE
 0.68359375000  0.68750000000 -0.53125000000 -0.51562500000 [ 0.30375509384, 0.68266933538] POSITIVE
 0.68359375000  0.68750000000 -0.51562500000 -0.50000000000 [ 0.29571854423, 0.67345833659] POSITIVE
 0.68750000000  0.69140625000 -0.62500000000 -0.60937500000 [ 0.30516231305, 0.64140219979] POSITIVE
 0.68750000000  0.69140625000 -0.60937500000 -0.59375000000 [ 0.29706953242, 0.63204716708] POSITIVE
 0.69140625000  0.69531250000 -0.62500000000 -0.60937500000 [ 0.25854831717, 0.59265695475] POSITIVE
 0.69140625000  0.69531250000 -0.60937500000 -0.59375000000 [ 0.25046023461, 0.58329950923] POSITIVE
 0.69531250000  0.69921875000 -0.62500000000 -0.60937500000 [ 0.21234221661, 0.54898468079] POSITIVE
 0.69531250000  0.69921875000 -0.60937500000 -0.59375000000 [ 0.20425911318, 0.53962480668] POSITIVE
 0.69921875000  0.70312500000 -0.62500000000 -0.60937500000 [ 0.16654712534, 0.49969280092] POSITIVE
 0.69921875000  0.70312500000 -0.60937500000 -0.59375000000 [ 0.15846917412, 0.49033057685] POSITIVE
 0.68750000000  0.69140625000 -0.59375000000 -0.57812500000 [ 0.28898682061, 0.62271684763] POSITIVE
 0.68750000000  0.69140625000 -0.57812500000 -0.56250000000 [ 0.28091425308, 0.61341095228] POSITIVE
 0.69140625000  0.69531250000 -0.59375000000 -0.57812500000 [ 0.24238234130, 0.57396722790] POSITIVE
 0.69140625000  0.69531250000 -0.57812500000 -0.56250000000 [ 0.23431471559, 0.56465981262] POSITIVE
 0.69531250000  0.69921875000 -0.59375000000 -0.57812500000 [ 0.19618631969, 0.53029055576] POSITIVE
 0.69531250000  0.69921875000 -0.57812500000 -0.56250000000 [ 0.18812391760, 0.52098162053] POSITIVE
 0.69921875000  0.70312500000 -0.59375000000 -0.57812500000 [ 0.15040165381, 0.48099444321] POSITIVE
 0.69921875000  0.70312500000 -0.57812500000 -0.56250000000 [ 0.14234464899, 0.47168408292] POSITIVE
 0.70312500000  0.70703125000 -0.62500000000 -0.60937500000 [ 0.12115592709, 0.45266777735] POSITIVE
 0.70312500000  0.70703125000 -0.60937500000 -0.59375000000 [ 0.11308342712, 0.44330314492] POSITIVE
 0.70703125000  0.71093750000 -0.62500000000 -0.60937500000 [ 0.07617149196, 0.48804084396] POSITIVE
 0.70703125000  0.71093750000 -0.60937500000 -0.59375000000 [ 0.06810461107, 0.47867381692] POSITIVE
 0.71093750000  0.71484375000 -0.62500000000 -0.60937500000 [ 0.03159125326, 0.36552838762] POSITIVE
 0.71093750000  0.71484375000 -0.60937500000 -0.59375000000 [ 0.02353019302, 0.35615897658] POSITIVE
 0.70312500000  0.70703125000 -0.59375000000 -0.57812500000 [ 0.10502147923, 0.43396507857] POSITIVE
 0.70312500000  0.70703125000 -0.57812500000 -0.56250000000 [ 0.09697017127, 0.42465325135] POSITIVE
 0.70703125000  0.71093750000 -0.59375000000 -0.57812500000 [ 0.06004840363, 0.46933384023] POSITIVE
 0.70703125000  0.71093750000 -0.57812500000 -0.56250000000 [ 0.05200296090, 0.46002057676] POSITIVE
 0.71093750000  0.71484375000 -0.59375000000 -0.57812500000 [ 0.01547992780, 0.34681710897] POSITIVE
 0.71093750000  0.71484375000 -0.57812500000 -0.56250000000 [ 0.00744054959, 0.33750243985] POSITIVE
 0.68750000000  0.69140625000 -0.56250000000 -0.54687500000 [ 0.27285190037, 0.60412919945] POSITIVE
 0.68750000000  0.69140625000 -0.54687500000 -0.53125000000 [ 0.26479982808, 0.59487131516] POSITIVE
 0.69140625000  0.69531250000 -0.56250000000 -0.54687500000 [ 0.22625743076, 0.55537697307] POSITIVE
 0.69140625000  0.69531250000 -0.54687500000 -0.53125000000 [ 0.21821055488, 0.54611842691] POSITIVE
 0.69531250000  0.69921875000 -0.56250000000 -0.54687500000 [ 0.18007198279, 0.51169770192] POSITIVE
 0.69531250000  0.69921875000 -0.54687500000 -0.53125000000 [ 0.17203058612, 0.50243850873] POSITIVE
 0.69921875000  0.70312500000 -0.56250000000 -0.54687500000 [ 0.13429823847, 0.46239918767] POSITIVE
 0.69921875000  0.70312500000 -0.54687500000 -0.53125000000 [ 0.12626249577, 0.45313945738] POSITIVE
 0.68750000000  0.69140625000 -0.53125000000 -0.51562500000 [ 0.25675809731, 0.58563703249] POSITIVE
 0.68750000000  0.69140625000 -0.51562500000 -0.50000000000 [ 0.24872676483, 0.57642609138] POSITIVE
 0.69140625000  0.69531250000 -0.53125000000 -0.51562500000 [ 0.21017415137, 0.53688389911] POSITIVE
 0.69140625000  0.69531250000 -0.51562500000 -0.50000000000 [ 0.20214827911, 0.52767312179] POSITIVE
 0.69531250000  0.69921875000 -0.53125000000 -0.51562500000 [ 0.16399979334, 0.49320375768] POSITIVE
 0.69531250000  0.69921875000 -0.51562500000 -0.50000000000 [ 0.15597966553, 0.48399317282] POSITIVE
 0.69921875000  0.70312500000 -0.53125000000 -0.51562500000 [ 0.11823748914, 0.44390460017] POSITIVE
 0.69921875000  0.70312500000 -0.51562500000 -0.50000000000 [ 0.11022328195, 0.43469433181] POSITIVE
 0.70312500000  0.70703125000 -0.56250000000 -0.54687500000 [ 0.08892958513, 0.41536734540] POSITIVE
 0.70312500000  0.70703125000 -0.54687500000 -0.53125000000 [ 0.08089979696, 0.40610705163] POSITIVE
 0.70703125000  0.71093750000 -0.56250000000 -0.54687500000 [ 0.04396836789, 0.45073369885] POSITIVE
 0.70703125000  0.71093750000 -0.54687500000 -0.53125000000 [ 0.03594470364, 0.44147288798] POSITIVE
 0.70312500000  0.70703125000 -0.53125000000 -0.51562500000 [ 0.07288087774, 0.39687206915] POSITIVE
 0.70312500000  0.70703125000 -0.51562500000 -0.50000000000 [ 0.06487289316, 0.38766210527] POSITIVE
 0.70703125000  0.71093750000 -0.53125000000 -0.51562500000 [ 0.02793204181, 0.43223783415] POSITIVE
 0.70703125000  0.71093750000 -0.51562500000 -0.50000000000 [ 0.01993045056, 0.42302823588] POSITIVE
 0.25000000000  0.31250000000 -0.50000000000 -0.43750000000 [ 2.98487567951,14.39968448752] POSITIVE
 0.25000000000  0.31250000000 -0.43750000000 -0.37500000000 [ 3.04752018598,14.27588686717] POSITIVE
 0.31250000000  0.37500000000 -0.50000000000 -0.43750000000 [ 2.55620678305,11.38061400297] POSITIVE
 0.31250000000  0.37500000000 -0.43750000000 -0.37500000000 [ 2.57901428133,11.29592883610] POSITIVE
 0.37500000000  0.43750000000 -0.50000000000 -0.43750000000 [ 1.79384995776, 9.17929459815] POSITIVE
 0.37500000000  0.43750000000 -0.43750000000 -0.37500000000 [ 1.80090625386, 9.10598590450] POSITIVE
 0.43750000000  0.50000000000 -0.50000000000 -0.43750000000 [ 0.91840415480, 7.42205589754] POSITIVE
 0.43750000000  0.50000000000 -0.43750000000 -0.37500000000 [ 0.91845267971, 7.35209783974] POSITIVE
 0.25000000000  0.31250000000 -0.37500000000 -0.31250000000 [ 3.11006637764,14.15227673876] POSITIVE
 0.25000000000  0.31250000000 -0.31250000000 -0.25000000000 [ 3.17251761535,14.02884952445] POSITIVE
 0.31250000000  0.37500000000 -0.37500000000 -0.31250000000 [ 2.60167163747,11.21152713422] POSITIVE
 0.31250000000  0.37500000000 -0.31250000000 -0.25000000000 [ 2.62418526307,11.12740042538] POSITIVE
 0.37500000000  0.43750000000 -0.37500000000 -0.31250000000 [ 1.80774531756, 9.03308335294] POSITIVE
 0.37500000000  0.43750000000 -0.31250000000 -0.25000000000 [ 1.81437836176, 8.96057241474] POSITIVE
 0.43750000000  0.50000000000 -0.37500000000 -0.31250000000 [ 0.91820189598, 7.28270053662] POSITIVE
 0.43750000000  0.50000000000 -0.31250000000 -0.25000000000 [ 0.91767006553, 7.21384035797] POSITIVE
 0.50000000000  0.56250000000 -0.50000000000 -0.43750000000 [ 0.03950624736, 5.93443001956] POSITIVE
 0.50000000000  0.56250000000 -0.43750000000 -0.37500000000 [ 0.03643121042, 5.86549197551] POSITIVE
 0.50000000000  0.56250000000 -0.37500000000 -0.31250000000 [ 0.03294827780, 5.79730899469] POSITIVE
 0.50000000000  0.56250000000 -0.31250000000 -0.25000000000 [ 0.02908633148, 5.72984400289] POSITIVE
 0.56250000000  0.57812500000 -0.50000000000 -0.46875000000 [ 1.35300522931, 2.76443225875] POSITIVE
 0.56250000000  0.57812500000 -0.46875000000 -0.43750000000 [ 1.34000965377, 2.74314198985] POSITIVE
 0.57812500000  0.59375000000 -0.50000000000 -0.46875000000 [ 1.12601500765, 2.52221192643] POSITIVE
 0.57812500000  0.59375000000 -0.46875000000 -0.43750000000 [ 1.11296053431, 2.50087410728] POSITIVE
 0.59375000000  0.60937500000 -0.50000000000 -0.46875000000 [ 0.90524053563, 2.28792140480] POSITIVE
 0.59375000000  0.60937500000 -0.46875000000 -0.43750000000 [ 0.89215300027, 2.26654320698] POSITIVE
 0.60937500000  0.62500000000 -0.50000000000 -0.46875000000 [ 0.69078771955, 2.03300346455] POSITIVE
 0.60937500000  0.62500000000 -0.46875000000 -0.43750000000 [ 0.67769036608, 2.01159108583] POSITIVE
 0.56250000000  0.57812500000 -0.43750000000 -0.40625000000 [ 1.32700765583, 2.72193938836] POSITIVE
 0.56250000000  0.57812500000 -0.40625000000 -0.37500000000 [ 1.31400042399, 2.70082257197] POSITIVE
 0.57812500000  0.59375000000 -0.43750000000 -0.40625000000 [ 1.09989877617, 2.47963063345] POSITIVE
 0.57812500000  0.59375000000 -0.40625000000 -0.37500000000 [ 1.08683106797, 2.45847939108] POSITIVE
 0.59375000000  0.60937500000 -0.43750000000 -0.40625000000 [ 0.87905719959, 2.24526645157] POSITIVE
 0.59375000000  0.60937500000 -0.40625000000 -0.37500000000 [ 0.86595463092, 2.22408876772] POSITIVE
 0.60937500000  0.62500000000 -0.43750000000 -0.40625000000 [ 0.66458363571, 1.99028769578] POSITIVE
 0.60937500000  0.62500000000 -0.40625000000 -0.37500000000 [ 0.65146920658, 1.96909063835] POSITIVE
 0.62500000000  0.64062500000 -0.50000000000 -0.46875000000 [ 0.48272451294, 1.80550721072] POSITIVE
 0.62500000000  0.64062500000 -0.46875000000 -0.43750000000 [ 0.46963830212, 1.78406568566] POSITIVE
 0.64062500000  0.65625000000 -0.50000000000 -0.46875000000 [ 0.28108652575, 1.58736454394] POSITIVE
 0.64062500000  0.65625000000 -0.46875000000 -0.43750000000 [ 0.26803039974, 1.56589759766] POSITIVE
 0.65625000000  0.67187500000 -0.50000000000 -0.46875000000 [ 0.08587916122, 1.37055059190] POSITIVE
 0.65625000000  0.67187500000 -0.46875000000 -0.43750000000 [ 0.07287030176, 1.34906053694] POSITIVE
 0.62500000000  0.64062500000 -0.43750000000 -0.40625000000 [ 0.45654145759, 1.76274117747] POSITIVE
 0.62500000000  0.64062500000 -0.40625000000 -0.37500000000 [ 0.44343585851, 1.74153071369] POSITIVE
 0.64062500000  0.65625000000 -0.43750000000 -0.40625000000 [ 0.25496222247, 1.54455621432] POSITIVE
 0.64062500000  0.65625000000 -0.40625000000 -0.37500000000 [ 0.24188409658, 1.52333707039] POSITIVE
 0.65625000000  0.67187500000 -0.43750000000 -0.40625000000 [ 0.05984779574, 1.32770514821] POSITIVE
 0.65625000000  0.67187500000 -0.40625000000 -0.37500000000 [ 0.04681399428, 1.30648071264] POSITIVE
 0.56250000000  0.57812500000 -0.37500000000 -0.34375000000 [ 1.30098908056, 2.67978973801] POSITIVE
 0.56250000000  0.57812500000 -0.34375000000 -0.31250000000 [ 1.28797468579, 2.65883915886] POSITIVE
 0.57812500000  0.59375000000 -0.37500000000 -0.34375000000 [ 1.07375866740, 2.43741835906] POSITIVE
 0.57812500000  0.59375000000 -0.34375000000 -0.31250000000 [ 1.06068276017, 2.41644560340] POSITIVE
 0.59375000000  0.60937500000 -0.37500000000 -0.34375000000 [ 0.85284670216, 2.20300789233] POSITIVE
 0.59375000000  0.60937500000 -0.34375000000 -0.31250000000 [ 0.83973473775, 2.18202166329] POSITIVE
 0.60937500000  0.62500000000 -0.37500000000 -0.34375000000 [ 0.63834865309, 1.94799738247] POSITIVE
 0.60937500000  0.62500000000 -0.34375000000 -0.31250000000 [ 0.62522345319, 1.92700551390] POSITIVE
 0.56250000000  0.57812500000 -0.31250000000 -0.28125000000 [ 1.27495824181, 2.63796917761] POSITIVE
 0.56250000000  0.57812500000 -0.28125000000 -0.25000000000 [ 1.26194069623, 2.61717820398] POSITIVE
 0.57812500000  0.59375000000 -0.31250000000 -0.28125000000 [ 1.04760446466, 2.39555927204] POSITIVE
 0.57812500000  0.59375000000 -0.28125000000 -0.25000000000 [ 1.03452483625, 2.37475759002] POSITIVE
 0.59375000000  0.60937500000 -0.31250000000 -0.28125000000 [ 0.82661998435, 2.16112801324] POSITIVE
 0.59375000000  0.60937500000 -0.28125000000 -0.25000000000 [ 0.81350361597, 2.14032496382] POSITIVE
 0.60937500000  0.62500000000 -0.31250000000 -0.28125000000 [ 0.61209499503, 1.90611272784] POSITIVE
 0.60937500000  0.62500000000 -0.28125000000 -0.25000000000 [ 0.59896458312, 1.88531682204] POSITIVE
 0.62500000000  0.64062500000 -0.37500000000 -0.34375000000 [ 0.43032326395, 1.72043146650] POSITIVE
 0.62500000000  0.64062500000 -0.34375000000 -0.31250000000 [ 0.41720532156, 1.69944074315] POSITIVE
 0.64062500000  0.65625000000 -0.37500000000 -0.34375000000 [ 0.22879798588, 1.50223700959] POSITIVE
 0.64062500000  0.65625000000 -0.34375000000 -0.31250000000 [ 0.21570572573, 1.48125303143] POSITIVE
 0.65625000000  0.67187500000 -0.37500000000 -0.34375000000 [ 0.03377108821, 1.28538371036] POSITIVE
 0.65625000000  0.67187500000 -0.34375000000 -0.31250000000 [ 0.02072112042, 1.26441080099] POSITIVE
 0.62500000000  0.64062500000 -0.31250000000 -0.28125000000 [ 0.40408357557, 1.67855597699] POSITIVE
 0.62500000000  0.64062500000 -0.28125000000 -0.25000000000 [ 0.39095947410, 1.65777471939] POSITIVE
 0.64062500000  0.65625000000 -0.31250000000 -0.28125000000 [ 0.20260903247, 1.46038228064] POSITIVE
 0.64062500000  0.65625000000 -0.28125000000 -0.25000000000 [ 0.18950951216, 1.43962203745] POSITIVE
 0.65625000000  0.67187500000 -0.31250000000 -0.28125000000 [ 0.00766599706, 1.24355881106] POSITIVE
 0.67187500000  0.67578125000 -0.50000000000 -0.48437500000 [ 0.43114127156, 0.76245260502] POSITIVE
 0.67187500000  0.67578125000 -0.48437500000 -0.46875000000 [ 0.42311070056, 0.75328487832] POSITIVE
 0.67578125000  0.67968750000 -0.50000000000 -0.48437500000 [ 0.38290887902, 0.71116027130] POSITIVE
 0.67578125000  0.67968750000 -0.48437500000 -0.46875000000 [ 0.37488291139, 0.70199304773] POSITIVE
 0.67968750000  0.68359375000 -0.50000000000 -0.48437500000 [ 0.33509251301, 0.66344149229] POSITIVE
 0.67968750000  0.68359375000 -0.48437500000 -0.46875000000 [ 0.32707146073, 0.65427487892] POSITIVE
 0.68359375000  0.68750000000 -0.50000000000 -0.48437500000 [ 0.28769231148, 0.66427003096] POSITIVE
 0.68359375000  0.68750000000 -0.48437500000 -0.46875000000 [ 0.27967644261, 0.65510417845] POSITIVE
 0.67187500000  0.67578125000 -0.46875000000 -0.45312500000 [ 0.41509013036, 0.74413826299] POSITIVE
 0.67187500000  0.67578125000 -0.45312500000 -0.43750000000 [ 0.40707959695, 0.73501254937] POSITIVE
 0.67578125000  0.67968750000 -0.46875000000 -0.45312500000 [ 0.36686707912, 0.69284729896] POSITIVE
 0.67578125000  0.67968750000 -0.45312500000 -0.43750000000 [ 0.35886141951, 0.68372280923] POSITIVE
 0.67968750000  0.68359375000 -0.46875000000 -0.45312500000 [ 0.31906067932, 0.64513010950] POSITIVE
 0.67968750000  0.68359375000 -0.45312500000 -0.43750000000 [ 0.31106020744, 0.63600696198] POSITIVE
 0.68359375000  0.68750000000 -0.46875000000 -0.45312500000 [ 0.27167098108, 0.64596054489] POSITIVE
 0.68359375000  0.68750000000 -0.45312500000 -0.43750000000 [ 0.26367596696, 0.63683890171] POSITIVE
 0.67187500000  0.67578125000 -0.43750000000 -0.42187500000 [ 0.39907913278, 0.72590753340] POSITIVE
 0.67187500000  0.67578125000 -0.42187500000 -0.40625000000 [ 0.39108876963, 0.71682301349] POSITIVE
 0.67578125000  0.67968750000 -0.43750000000 -0.42187500000 [ 0.35086596619, 0.67461936852] POSITIVE
 0.67578125000  0.67968750000 -0.42187500000 -0.40625000000 [ 0.34288075205, 0.66553676948] POSITIVE
 0.67968750000  0.68359375000 -0.43750000000 -0.42187500000 [ 0.30307007995, 0.62690522025] POSITIVE
 0.67968750000  0.68359375000 -0.42187500000 -0.40625000000 [ 0.29509033087, 0.61782467099] POSITIVE
 0.68359375000  0.68750000000 -0.43750000000 -0.42187500000 [ 0.25569143706, 0.62773902583] POSITIVE
 0.68359375000  0.68750000000 -0.42187500000 -0.40625000000 [ 0.24771742452, 0.61866070004] POSITIVE
 0.67187500000  0.67578125000 -0.40625000000 -0.39062500000 [ 0.38310853456, 0.70775879480] POSITIVE
 0.67187500000  0.67578125000 -0.39062500000 -0.37500000000 [ 0.37513845286, 0.69871468608] POSITIVE
 0.67578125000  0.67968750000 -0.40625000000 -0.39062500000 [ 0.33490580512, 0.65647481166] POSITIVE
 0.67578125000  0.67968750000 -0.39062500000 -0.37500000000 [ 0.32694115159, 0.64743329841] POSITIVE
 0.67968750000  0.68359375000 -0.40625000000 -0.39062500000 [ 0.28712098927, 0.60876510806] POSITIVE
 0.67968750000  0.68359375000 -0.39062500000 -0.37500000000 [ 0.27916208223, 0.59972632920] POSITIVE
 0.68359375000  0.68750000000 -0.40625000000 -0.39062500000 [ 0.23975396152, 0.60960371008] POSITIVE
 0.68359375000  0.68750000000 -0.39062500000 -0.37500000000 [ 0.23180107543, 0.60056784873] POSITIVE
 0.68750000000  0.69140625000 -0.50000000000 -0.48437500000 [ 0.24070588330, 0.56723823835] POSITIVE
 0.68750000000  0.69140625000 -0.48437500000 -0.46875000000 [ 0.23269550149, 0.55807322624] POSITIVE
 0.69140625000  0.69531250000 -0.50000000000 -0.48437500000 [ 0.19413299273, 0.51848583390] POSITIVE
 0.69140625000  0.69531250000 -0.48437500000 -0.46875000000 [ 0.18612834279, 0.50932178097] POSITIVE
 0.69531250000  0.69921875000 -0.50000000000 -0.48437500000 [ 0.14797025935, 0.47480648532] POSITIVE
 0.69531250000  0.69921875000 -0.48437500000 -0.46875000000 [ 0.13997162722, 0.46564343321] POSITIVE
 0.69921875000  0.70312500000 -0.50000000000 -0.48437500000 [ 0.10221993296, 0.42550837547] POSITIVE
 0.69921875000  0.70312500000 -0.48437500000 -0.46875000000 [ 0.09422749653, 0.41634646142] POSITIVE
 0.68750000000  0.69140625000 -0.46875000000 -0.45312500000 [ 0.22469566444, 0.54893081399] POSITIVE
 0.68750000000  0.69140625000 -0.45312500000 -0.43750000000 [ 0.21670641367, 0.53981076639] POSITIVE
 0.69140625000  0.69531250000 -0.46875000000 -0.45312500000 [ 0.17813437598, 0.50018071487] POSITIVE
 0.69140625000  0.69531250000 -0.45312500000 -0.43750000000 [ 0.17015113533, 0.49106239356] POSITIVE
 0.69531250000  0.69921875000 -0.46875000000 -0.45312500000 [ 0.13198381755, 0.45650376107] POSITIVE
 0.69531250000  0.69921875000 -0.45312500000 -0.43750000000 [ 0.12400687493, 0.44738721982] POSITIVE
 0.69921875000  0.70312500000 -0.46875000000 -0.45312500000 [ 0.08624602283, 0.40720832679] POSITIVE
 0.69921875000  0.70312500000 -0.45312500000 -0.43750000000 [ 0.07827555808, 0.39809371524] POSITIVE
 0.70312500000  0.70703125000 -0.50000000000 -0.48437500000 [ 0.05687590417, 0.37847687490] POSITIVE
 0.70312500000  0.70703125000 -0.48437500000 -0.46875000000 [ 0.04888996712, 0.36931610038] POSITIVE
 0.70703125000  0.71093750000 -0.50000000000 -0.48437500000 [ 0.01193999307, 0.41384379962] POSITIVE
 0.70703125000  0.71093750000 -0.48437500000 -0.46875000000 [ 0.00396072780, 0.40468423952] POSITIVE
 0.70312500000  0.70703125000 -0.46875000000 -0.45312500000 [ 0.04091513403, 0.36017951112] POSITIVE
 0.70312500000  0.70703125000 -0.45312500000 -0.43750000000 [ 0.03295145279, 0.35106684337] POSITIVE
 0.68750000000  0.69140625000 -0.43750000000 -0.42187500000 [ 0.20872778734, 0.53071285388] POSITIVE
 0.68750000000  0.69140625000 -0.42187500000 -0.40625000000 [ 0.20075981976, 0.52163685305] POSITIVE
 0.69140625000  0.69531250000 -0.43750000000 -0.42187500000 [ 0.16217866039, 0.48196658084] POSITIVE
 0.69140625000  0.69531250000 -0.42187500000 -0.40625000000 [ 0.15421698670, 0.47289304688] POSITIVE
 0.69531250000  0.69921875000 -0.43750000000 -0.42187500000 [ 0.11604084033, 0.43829356646] POSITIVE
 0.69531250000  0.69921875000 -0.42187500000 -0.40625000000 [ 0.10808575126, 0.42922256385] POSITIVE
 0.69921875000  0.70312500000 -0.43750000000 -0.42187500000 [ 0.07031614471, 0.38900237680] POSITIVE
 0.69921875000  0.70312500000 -0.42187500000 -0.40625000000 [ 0.06236782161, 0.37993406752] POSITIVE
 0.68750000000  0.69140625000 -0.40625000000 -0.39062500000 [ 0.19280254424, 0.51258254354] POSITIVE
 0.68750000000  0.69140625000 -0.39062500000 -0.37500000000 [ 0.18485598912, 0.50354971227] POSITIVE
 0.69140625000  0.69531250000 -0.40625000000 -0.39062500000 [ 0.14626614872, 0.46384156509] POSITIVE
 0.69140625000  0.69531250000 -0.39062500000 -0.37500000000 [ 0.13832617582, 0.45481191637] POSITIVE
 0.69531250000  0.69921875000 -0.40625000000 -0.39062500000 [ 0.10014164135, 0.42017398116] POSITIVE
 0.69531250000  0.69921875000 -0.39062500000 -0.37500000000 [ 0.09220854304, 0.41114759093] POSITIVE
 0.69921875000  0.70312500000 -0.40625000000 -0.39062500000 [ 0.05443062357, 0.37088855005] POSITIVE
 0.69921875000  0.70312500000 -0.39062500000 -0.37500000000 [ 0.04650458418, 0.36186559053] POSITIVE
 0.70312500000  0.70703125000 -0.43750000000 -0.42187500000 [ 0.02499896737, 0.34197783994] POSITIVE
 0.70312500000  0.70703125000 -0.42187500000 -0.40625000000 [ 0.01705771803, 0.33291224995] POSITIVE
 0.70312500000  0.70703125000 -0.40625000000 -0.39062500000 [ 0.00912774085, 0.32386982930] POSITIVE
 0.70312500000  0.70703125000 -0.39062500000 -0.37500000000 [ 0.00120907054, 0.31485033757] POSITIVE
 0.67187500000  0.67578125000 -0.37500000000 -0.35937500000 [ 0.36717854747, 0.68969050027] POSITIVE
 0.67187500000  0.67578125000 -0.35937500000 -0.34375000000 [ 0.35922883904, 0.68068605440] POSITIVE
 0.67578125000  0.67968750000 -0.37500000000 -0.35937500000 [ 0.31898681518, 0.63841203740] POSITIVE
 0.67578125000  0.67968750000 -0.35937500000 -0.34375000000 [ 0.31104281728, 0.62941084053] POSITIVE
 0.67968750000  0.68359375000 -0.37500000000 -0.35937500000 [ 0.27121363432, 0.59070813669] POSITIVE
 0.67968750000  0.68359375000 -0.35937500000 -0.34375000000 [ 0.26327566767, 0.58171033718] POSITIVE
 0.68359375000  0.68750000000 -0.37500000000 -0.35937500000 [ 0.22385879165, 0.59155291270] POSITIVE
 0.68359375000  0.68750000000 -0.35937500000 -0.34375000000 [ 0.21592713309, 0.58255870325] POSITIVE
 0.67187500000  0.67578125000 -0.34375000000 -0.32812500000 [ 0.35128934611, 0.67170116939] POSITIVE
 0.67187500000  0.67578125000 -0.32812500000 -0.31250000000 [ 0.34336008513, 0.66273566997] POSITIVE
 0.67578125000  0.67968750000 -0.34375000000 -0.32812500000 [ 0.30310917704, 0.62042952376] POSITIVE
 0.67578125000  0.67968750000 -0.32812500000 -0.31250000000 [ 0.29518591149, 0.61146790698] POSITIVE
 0.67968750000  0.68359375000 -0.34375000000 -0.32812500000 [ 0.25534820208, 0.57273274152] POSITIVE
 0.67968750000  0.68359375000 -0.32812500000 -0.31250000000 [ 0.24743125515, 0.56377516465] POSITIVE
 0.68359375000  0.68750000000 -0.34375000000 -0.32812500000 [ 0.20800612022, 0.57358502601] POSITIVE
 0.68359375000  0.68750000000 -0.32812500000 -0.31250000000 [ 0.20009577126, 0.56463169083] POSITIVE
 0.65625000000  0.66015625000 -0.28125000000 -0.26562500000 [ 0.51649223557, 0.83686876239] POSITIVE
 0.65625000000  0.66015625000 -0.26562500000 -0.25000000000 [ 0.50858115326, 0.82796092737] POSITIVE
 0.66015625000  0.66406250000 -0.28125000000 -0.26562500000 [ 0.46663984566, 0.78760214397] POSITIVE
 0.66015625000  0.66406250000 -0.26562500000 -0.25000000000 [ 0.45873394195, 0.77869851797] POSITIVE
 0.66406250000  0.66796875000 -0.28125000000 -0.26562500000 [ 0.41721347253, 0.80330640274] POSITIVE
 0.66406250000  0.66796875000 -0.26562500000 -0.25000000000 [ 0.40931310849, 0.79440722129] POSITIVE
 0.66796875000  0.67187500000 -0.28125000000 -0.26562500000 [ 0.36821168897, 0.68413712646] POSITIVE
 0.66796875000  0.67187500000 -0.26562500000 -0.25000000000 [ 0.36031725278, 0.67524259784] POSITIVE
 0.67187500000  0.67578125000 -0.31250000000 -0.29687500000 [ 0.33544107061, 0.65378938454] POSITIVE
 0.67187500000  0.67578125000 -0.29687500000 -0.28125000000 [ 0.32753231519, 0.64486214503] POSITIVE
 0.67578125000  0.67968750000 -0.31250000000 -0.29687500000 [ 0.28727303561, 0.60252581389] POSITIVE
 0.67578125000  0.67968750000 -0.29687500000 -0.28125000000 [ 0.27937056248, 0.59360307185] POSITIVE
 0.67968750000  0.68359375000 -0.31250000000 -0.29687500000 [ 0.23952484238, 0.55483742544] POSITIVE
 0.67968750000  0.68359375000 -0.29687500000 -0.28125000000 [ 0.23162897727, 0.54591934657] POSITIVE
 0.68359375000  0.68750000000 -0.31250000000 -0.29687500000 [ 0.19219610222, 0.55569851164] POSITIVE
 0.68359375000  0.68750000000 -0.29687500000 -0.28125000000 [ 0.18430712706, 0.54678530630] POSITIVE
 0.67187500000  0.67578125000 -0.28125000000 -0.26562500000 [ 0.31963382974, 0.63595378681] POSITIVE
 0.67187500000  0.67578125000 -0.26562500000 -0.25000000000 [ 0.31174562341, 0.62706414858] POSITIVE
 0.67578125000  0.67968750000 -0.28125000000 -0.26562500000 [ 0.27147850330, 0.58469951178] POSITIVE
 0.67578125000  0.67968750000 -0.26562500000 -0.25000000000 [ 0.26359686753, 0.57581496805] POSITIVE
 0.67968750000  0.68359375000 -0.28125000000 -0.26562500000 [ 0.22374367141, 0.53702075441] POSITIVE
 0.67968750000  0.68359375000 -0.26562500000 -0.25000000000 [ 0.21586893456, 0.52814147887] POSITIVE
 0.68359375000  0.68750000000 -0.28125000000 -0.26562500000 [ 0.17642885774, 0.53789189651] POSITIVE
 0.68359375000  0.68750000000 -0.26562500000 -0.25000000000 [ 0.16856130433, 0.52901810764] POSITIVE
 0.68750000000  0.69140625000 -0.37500000000 -0.35937500000 [ 0.17692018072, 0.49453815026] POSITIVE
 0.68750000000  0.69140625000 -0.35937500000 -0.34375000000 [ 0.16899514270, 0.48554765323] POSITIVE
 0.69140625000  0.69531250000 -0.37500000000 -0.35937500000 [ 0.13039709521, 0.44580388588] POSITIVE
 0.69140625000  0.69531250000 -0.35937500000 -0.34375000000 [ 0.12247893141, 0.43681726368] POSITIVE
 0.69531250000  0.69921875000 -0.37500000000 -0.35937500000 [ 0.08428648382, 0.40214317305] POSITIVE
 0.69531250000  0.69921875000 -0.35937500000 -0.34375000000 [ 0.07637548906, 0.39316051173] POSITIVE
 0.69921875000  0.70312500000 -0.37500000000 -0.35937500000 [ 0.03858973191, 0.35286496270] POSITIVE
 0.69921875000  0.70312500000 -0.35937500000 -0.34375000000 [ 0.03068609299, 0.34388644479] POSITIVE
 0.68750000000  0.69140625000 -0.34375000000 -0.32812500000 [ 0.16108089627, 0.47657802144] POSITIVE
 0.68750000000  0.69140625000 -0.32812500000 -0.31250000000 [ 0.15317746025, 0.46762905952] POSITIVE
 0.69140625000  0.69531250000 -0.34375000000 -0.32812500000 [ 0.11457170633, 0.42785184451] POSITIVE
 0.69140625000  0.69531250000 -0.32812500000 -0.31250000000 [ 0.10667543946, 0.41890742764] POSITIVE
 0.69531250000  0.69921875000 -0.34375000000 -0.32812500000 [ 0.06847558143, 0.38419939608] POSITIVE
 0.69531250000  0.69921875000 -0.32812500000 -0.31250000000 [ 0.06058678108, 0.37525961988] POSITIVE
 0.69921875000  0.70312500000 -0.34375000000 -0.32812500000 [ 0.02279369089, 0.33492982011] POSITIVE
 0.69921875000  0.70312500000 -0.32812500000 -0.31250000000 [ 0.01491254644, 0.32599487682] POSITIVE
 0.68750000000  0.69140625000 -0.31250000000 -0.29687500000 [ 0.14528485120, 0.45870057633] POSITIVE
 0.68750000000  0.69140625000 -0.29687500000 -0.28125000000 [ 0.13740308355, 0.44979238482] POSITIVE
 0.69140625000  0.69531250000 -0.31250000000 -0.29687500000 [ 0.09879014790, 0.40998381675] POSITIVE
 0.69140625000  0.69531250000 -0.29687500000 -0.28125000000 [ 0.09091584656, 0.40108081972] POSITIVE
 0.69531250000  0.69921875000 -0.31250000000 -0.29687500000 [ 0.05270910571, 0.36634098147] POSITIVE
 0.69531250000  0.69921875000 -0.29687500000 -0.28125000000 [ 0.04484257071, 0.35744328355] POSITIVE
 0.69921875000  0.70312500000 -0.31250000000 -0.29687500000 [ 0.00704267794, 0.31708140776] POSITIVE
 0.68750000000  0.69140625000 -0.28125000000 -0.26562500000 [ 0.12953216964, 0.44090430188] POSITIVE
 0.68750000000  0.69140625000 -0.26562500000 -0.25000000000 [ 0.12167211990, 0.43203614822] POSITIVE
 0.69140625000  0.69531250000 -0.28125000000 -0.26562500000 [ 0.08305254822, 0.39219824854] POSITIVE
 0.69140625000  0.69531250000 -0.26562500000 -0.25000000000 [ 0.07520026363, 0.38333591914] POSITIVE
 0.69531250000  0.69921875000 -0.28125000000 -0.26562500000 [ 0.03698718929, 0.34856633307] POSITIVE
 0.69531250000  0.69921875000 -0.26562500000 -0.25000000000 [ 0.02914297257, 0.33970994108] POSITIVE
 0.25000000000  0.31250000000 -0.25000000000 -0.18750000000 [ 3.23487711053,13.90560083859] POSITIVE
 0.25000000000  0.31250000000 -0.18750000000 -0.12500000000 [ 3.29714793364,13.78252647698] POSITIVE
 0.31250000000  0.37500000000 -0.25000000000 -0.18750000000 [ 2.64656122150,11.04354066939] POSITIVE
 0.31250000000  0.37500000000 -0.18750000000 -0.12500000000 [ 2.66880525194,10.95994022868] POSITIVE
 0.37500000000  0.43750000000 -0.25000000000 -0.18750000000 [ 1.82081587566, 8.88843943703] POSITIVE
 0.37500000000  0.43750000000 -0.18750000000 -0.12500000000 [ 1.82706768353, 8.81667157312] POSITIVE
 0.43750000000  0.50000000000 -0.25000000000 -0.18750000000 [ 0.91687407624, 7.14549532765] POSITIVE
 0.43750000000  0.50000000000 -0.18750000000 -0.12500000000 [ 0.91582957106, 7.07764497146] POSITIVE
 0.25000000000  0.31250000000 -0.12500000000 -0.06250000000 [ 3.35933302211,13.65962240686] POSITIVE
 0.25000000000  0.31250000000 -0.06250000000  0.00000000000 [ 3.42143518770,13.53688475761] POSITIVE
 0.31250000000  0.37500000000 -0.12500000000 -0.06250000000 [ 2.69092279126,10.87659184149] POSITIVE
 0.31250000000  0.37500000000 -0.06250000000  0.00000000000 [ 2.71291899431,10.79348859725] POSITIVE
 0.37500000000  0.43750000000 -0.12500000000 -0.06250000000 [ 1.83314299775, 8.74525671946] POSITIVE
 0.37500000000  0.43750000000 -0.06250000000  0.00000000000 [ 1.83905046672, 8.67418345876] POSITIVE
 0.43750000000  0.50000000000 -0.12500000000 -0.06250000000 [ 0.91455106268, 7.01027018203] POSITIVE
 0.43750000000  0.50000000000 -0.06250000000  0.00000000000 [ 0.91305203545, 6.94335309849] POSITIVE
 0.50000000000  0.56250000000 -0.25000000000 -0.18750000000 [ 0.02487175630, 5.66306290004] POSITIVE
 0.50000000000  0.56250000000 -0.18750000000 -0.12500000000 [ 0.02032870780, 5.59693424858] POSITIVE
 0.50000000000  0.56250000000 -0.12500000000 -0.06250000000 [ 0.01547934583, 5.53142900124] POSITIVE
 0.50000000000  0.56250000000 -0.06250000000  0.00000000000 [ 0.01034403891, 5.46652026260] POSITIVE
 0.56250000000  0.57812500000 -0.25000000000 -0.21875000000 [ 1.24892294549, 2.59646471065] POSITIVE
 0.56250000000  0.57812500000 -0.21875000000 -0.18750000000 [ 1.23590583795, 2.57582722974] POSITIVE
 0.57812500000  0.59375000000 -0.25000000000 -0.21875000000 [ 1.02144487134, 2.35403885502] POSITIVE
 0.57812500000  0.59375000000 -0.21875000000 -0.18750000000 [ 1.00836551103, 2.33340143321] POSITIVE
 0.59375000000  0.60937500000 -0.25000000000 -0.21875000000 [ 0.80038673874, 2.11961062038] POSITIVE
 0.59375000000  0.60937500000 -0.21875000000 -0.18750000000 [ 0.78727039529, 2.09898316698] POSITIVE
 0.60937500000  0.62500000000 -0.25000000000 -0.21875000000 [ 0.58583344404, 1.86461569047] POSITIVE
 0.60937500000  0.62500000000 -0.21875000000 -0.18750000000 [ 0.57270273159, 1.84400731749] POSITIVE
 0.56250000000  0.57812500000 -0.18750000000 -0.15625000000 [ 1.22289017678, 2.55526434958] POSITIVE
 0.56250000000  0.57812500000 -0.15625000000 -0.12500000000 [ 1.20987672268, 2.53477471170] POSITIVE
 0.57812500000  0.59375000000 -0.18750000000 -0.15625000000 [ 0.99528764455, 2.31284375539] POSITIVE
 0.57812500000  0.59375000000 -0.15625000000 -0.12500000000 [ 0.98221211244, 2.29236431344] POSITIVE
 0.59375000000  0.60937500000 -0.18750000000 -0.15625000000 [ 0.77415556885, 2.07844086187] POSITIVE
 0.59375000000  0.60937500000 -0.15625000000 -0.12500000000 [ 0.76104318699, 2.05798203326] POSITIVE
 0.60937500000  0.62500000000 -0.18750000000 -0.15625000000 [ 0.55957353164, 1.82348977241] POSITIVE
 0.60937500000  0.62500000000 -0.15625000000 -0.12500000000 [ 0.54644686653, 1.80306120452] POSITIVE
 0.62500000000  0.64062500000 -0.25000000000 -0.21875000000 [ 0.37783437584, 1.63709463214] POSITIVE
 0.62500000000  0.64062500000 -0.21875000000 -0.18750000000 [ 0.36470955629, 1.61651348062] POSITIVE
 0.64062500000  0.65625000000 -0.25000000000 -0.21875000000 [ 0.17640866849, 1.41896970872] POSITIVE
 0.64062500000  0.65625000000 -0.21875000000 -0.18750000000 [ 0.16330791010, 1.39842281976] POSITIVE
 0.62500000000  0.64062500000 -0.18750000000 -0.15625000000 [ 0.35158621336, 1.59602912733] POSITIVE
 0.62500000000  0.64062500000 -0.15625000000 -0.12500000000 [ 0.33846547263, 1.57563952608] POSITIVE
 0.64062500000  0.65625000000 -0.18750000000 -0.15625000000 [ 0.15020855721, 1.37797900681] POSITIVE
 0.64062500000  0.65625000000 -0.15625000000 -0.12500000000 [ 0.13711184779, 1.35763601011] POSITIVE
 0.56250000000  0.57812500000 -0.12500000000 -0.09375000000 [ 1.19686619631, 2.51435700800] POSITIVE
 0.56250000000  0.57812500000 -0.09375000000 -0.06250000000 [ 1.18385928068, 2.49400997811] POSITIVE
 0.57812500000  0.59375000000 -0.12500000000 -0.09375000000 [ 0.96913970951, 2.27196165692] POSITIVE
 0.57812500000  0.59375000000 -0.09375000000 -0.06250000000 [ 0.95607118759, 2.25163439002] POSITIVE
 0.59375000000  0.60937500000 -0.12500000000 -0.09375000000 [ 0.74793412510, 2.03760507532] POSITIVE
 0.59375000000  0.60937500000 -0.09375000000 -0.06250000000 [ 0.73482920962, 2.01730844457] POSITIVE
 0.60937500000  0.62500000000 -0.12500000000 -0.09375000000 [ 0.53332369923, 1.78271983841] POSITIVE
 0.60937500000  0.62500000000 -0.09375000000 -0.06250000000 [ 0.52020493704, 1.76246396970] POSITIVE
 0.56250000000  0.57812500000 -0.06250000000 -0.03125000000 [ 1.17085662327, 2.47373240694] POSITIVE
 0.56250000000  0.57812500000 -0.03125000000  0.00000000000 [ 1.15785883808, 2.45352312235] POSITIVE
 0.57812500000  0.59375000000 -0.06250000000 -0.03125000000 [ 0.94300725807, 2.23138116861] POSITIVE
 0.57812500000  0.59375000000 -0.03125000000  0.00000000000 [ 0.92994859426, 2.21120069758] POSITIVE
 0.59375000000  0.60937500000 -0.06250000000 -0.03125000000 [ 0.72172922106, 1.99709065643] POSITIVE
 0.59375000000  0.60937500000 -0.03125000000  0.00000000000 [ 0.70863489673, 1.97695028208] POSITIVE
 0.60937500000  0.62500000000 -0.06250000000 -0.03125000000 [ 0.50709143519, 1.74229196100] POSITIVE
 0.60937500000  0.62500000000 -0.03125000000  0.00000000000 [ 0.49398400002, 1.72220223822] POSITIVE
 0.62500000000  0.64062500000 -0.12500000000 -0.09375000000 [ 0.32534839216, 1.55534271645] POSITIVE
 0.62500000000  0.64062500000 -0.09375000000 -0.06250000000 [ 0.31223596689, 1.53513681879] POSITIVE
 0.64062500000  0.65625000000 -0.12500000000 -0.09375000000 [ 0.12401894316, 1.33739166750] POSITIVE
 0.64062500000  0.65625000000 -0.09375000000 -0.06250000000 [ 0.11093093320, 1.31724390850] POSITIVE
 0.62500000000  0.64062500000 -0.06250000000 -0.03125000000 [ 0.29912913279, 1.51502002955] POSITIVE
 0.62500000000  0.64062500000 -0.03125000000  0.00000000000 [ 0.28602877063, 1.49499061690] POSITIVE
 0.64062500000  0.65625000000 -0.06250000000 -0.03125000000 [ 0.09784884113, 1.29719074890] POSITIVE
 0.64062500000  0.65625000000 -0.03125000000  0.00000000000 [ 0.08477362790, 1.27723028562] POSITIVE
 0.65625000000  0.66015625000 -0.25000000000 -0.23437500000 [ 0.50067979242, 0.81907052291] POSITIVE
 0.65625000000  0.66015625000 -0.23437500000 -0.21875000000 [ 0.49278815836, 0.81019740950] POSITIVE
 0.66015625000  0.66406250000 -0.25000000000 -0.23437500000 [ 0.45083789910, 0.76981259990] POSITIVE
 0.66015625000  0.66406250000 -0.23437500000 -0.21875000000 [ 0.44295172257, 0.76094424652] POSITIVE
 0.66406250000  0.66796875000 -0.25000000000 -0.23437500000 [ 0.40142274596, 0.78552602874] POSITIVE
 0.66406250000  0.66796875000 -0.23437500000 -0.21875000000 [ 0.39354239057, 0.77666267803] POSITIVE
 0.66796875000  0.67187500000 -0.25000000000 -0.23437500000 [ 0.35243296003, 0.66636634274] POSITIVE
 0.66796875000  0.67187500000 -0.23437500000 -0.21875000000 [ 0.34455881653, 0.65750821021] POSITIVE
 0.65625000000  0.66015625000 -0.21875000000 -0.20312500000 [ 0.48490625512, 0.80134145028] POSITIVE
 0.65625000000  0.66015625000 -0.20312500000 -0.18750000000 [ 0.47703408548, 0.79250251093] POSITIVE
 0.66015625000  0.66406250000 -0.21875000000 -0.20312500000 [ 0.43507541651, 0.75209331733] POSITIVE
 0.66015625000  0.66406250000 -0.20312500000 -0.18750000000 [ 0.42720898378, 0.74325967445] POSITIVE
 0.66406250000  0.66796875000 -0.21875000000 -0.20312500000 [ 0.38567204659, 0.76781702494] POSITIVE
 0.66406250000  0.66796875000 -0.20312500000 -0.18750000000 [ 0.37781171695, 0.75898892795] POSITIVE
 0.66796875000  0.67187500000 -0.21875000000 -0.20312500000 [ 0.33669482666, 0.64866805220] POSITIVE
 0.66796875000  0.67187500000 -0.20312500000 -0.18750000000 [ 0.32884099345, 0.63984572348] POSITIVE
 0.67187500000  0.67578125000 -0.25000000000 -0.23437500000 [ 0.30386770373, 0.61819307224] POSITIVE
 0.67187500000  0.67578125000 -0.23437500000 -0.21875000000 [ 0.29600007672, 0.60934040280] POSITIVE
 0.67578125000  0.67968750000 -0.25000000000 -0.23437500000 [ 0.25572566295, 0.56694927833] POSITIVE
 0.67578125000  0.67968750000 -0.23437500000 -0.21875000000 [ 0.24786489575, 0.55810228356] POSITIVE
 0.67968750000  0.68359375000 -0.25000000000 -0.23437500000 [ 0.20800477474, 0.51928135332] POSITIVE
 0.67968750000  0.68359375000 -0.23437500000 -0.21875000000 [ 0.20015119833, 0.51044021448] POSITIVE
 0.68359375000  0.68750000000 -0.25000000000 -0.23437500000 [ 0.16070447514, 0.52016376863] POSITIVE
 0.68359375000  0.68750000000 -0.23437500000 -0.21875000000 [ 0.15285837673, 0.51132871188] POSITIVE
 0.67187500000  0.67578125000 -0.21875000000 -0.20312500000 [ 0.28814274687, 0.60050598832] POSITIVE
 0.67187500000  0.67578125000 -0.20312500000 -0.18750000000 [ 0.28029571730, 0.59168967976] POSITIVE
 0.67578125000  0.67968750000 -0.21875000000 -0.20312500000 [ 0.24001457056, 0.54927382776] POSITIVE
 0.67578125000  0.67968750000 -0.20312500000 -0.18750000000 [ 0.23217469059, 0.54046375800] POSITIVE
 0.67968750000  0.68359375000 -0.21875000000 -0.20312500000 [ 0.19230821012, 0.50161790227] POSITIVE
 0.67968750000  0.68359375000 -0.20312500000 -0.18750000000 [ 0.18447581340, 0.49281425977] POSITIVE
 0.68359375000  0.68750000000 -0.21875000000 -0.20312500000 [ 0.14502301404, 0.50251277313] POSITIVE
 0.68359375000  0.68750000000 -0.20312500000 -0.18750000000 [ 0.13719839046, 0.49371579135] POSITIVE
 0.65625000000  0.66015625000 -0.18750000000 -0.17187500000 [ 0.46917165107, 0.78368045959] POSITIVE
 0.65625000000  0.66015625000 -0.17187500000 -0.15625000000 [ 0.46131895238, 0.77487516682] POSITIVE
 0.66015625000  0.66406250000 -0.18750000000 -0.17187500000 [ 0.41935242605, 0.73444318258] POSITIVE
 0.66015625000  0.66406250000 -0.17187500000 -0.15625000000 [ 0.41150574379, 0.72564370888] POSITIVE
 0.66406250000  0.66796875000 -0.18750000000 -0.17187500000 [ 0.36996140335, 0.75017824821] POSITIVE
 0.66406250000  0.66796875000 -0.17187500000 -0.15625000000 [ 0.36212110553, 0.74138485023] POSITIVE
 0.66796875000  0.67187500000 -0.18750000000 -0.17187500000 [ 0.32099731862, 0.63104108156] POSITIVE
 0.66796875000  0.67187500000 -0.17187500000 -0.15625000000 [ 0.31316380265, 0.62225398663] POSITIVE
 0.65625000000  0.66015625000 -0.15625000000 -0.14062500000 [ 0.45347598883, 0.76608650552] POSITIVE
 0.65625000000  0.66015625000 -0.14062500000 -0.12500000000 [ 0.44564275880, 0.75731435084] POSITIVE
 0.66015625000  0.66406250000 -0.15625000000 -0.14062500000 [ 0.40366893637, 0.71686112296] POSITIVE
 0.66015625000  0.66406250000 -0.14062500000 -0.12500000000 [ 0.39584200213, 0.70809529674] POSITIVE
 0.66406250000  0.66796875000 -0.15625000000 -0.14062500000 [ 0.35429082438, 0.73260859857] POSITIVE
 0.66406250000  0.66796875000 -0.14062500000 -0.12500000000 [ 0.34647055731, 0.72384936272] POSITIVE
 0.66796875000  0.67187500000 -0.15625000000 -0.14062500000 [ 0.30534044484, 0.61348430143] POSITIVE
 0.66796875000  0.67187500000 -0.14062500000 -0.12500000000 [ 0.29752724335, 0.60473189123] POSITIVE
 0.67187500000  0.67578125000 -0.18750000000 -0.17187500000 [ 0.27245898978, 0.58289133091] POSITIVE
 0.67187500000  0.67578125000 -0.17187500000 -0.15625000000 [ 0.26463256476, 0.57411079833] POSITIVE
 0.67578125000  0.67968750000 -0.18750000000 -0.17187500000 [ 0.22434525765, 0.53167192427] POSITIVE
 0.67578125000  0.67968750000 -0.17187500000 -0.15625000000 [ 0.21652627220, 0.52289817942] POSITIVE
 0.67968750000  0.68359375000 -0.18750000000 -0.17187500000 [ 0.17665401002, 0.48402913307] POSITIVE
 0.67968750000  0.68359375000 -0.17187500000 -0.15625000000 [ 0.16884280046, 0.47526237123] POSITIVE
 0.68359375000  0.68750000000 -0.18750000000 -0.17187500000 [ 0.12938450787, 0.48493760866] POSITIVE
 0.68359375000  0.68750000000 -0.17187500000 -0.15625000000 [ 0.12158136678, 0.47617807021] POSITIVE
 0.67187500000  0.67578125000 -0.15625000000 -0.14062500000 [ 0.25681644153, 0.56534794124] POSITIVE
 0.67187500000  0.67578125000 -0.14062500000 -0.12500000000 [ 0.24901061814, 0.55660262145] POSITIVE
 0.67578125000  0.67968750000 -0.15625000000 -0.14062500000 [ 0.20871773346, 0.51414237904] POSITIVE
 0.67578125000  0.67968750000 -0.14062500000 -0.12500000000 [ 0.20091963945, 0.50540438141] POSITIVE
 0.67968750000  0.68359375000 -0.15625000000 -0.14062500000 [ 0.16104218389, 0.46651382613] POSITIVE
 0.67968750000  0.68359375000 -0.14062500000 -0.12500000000 [ 0.15325215824, 0.45778335244] POSITIVE
 0.68359375000  0.68750000000 -0.15625000000 -0.14062500000 [ 0.11378896631, 0.46743702412] POSITIVE
 0.68359375000  0.68750000000 -0.14062500000 -0.12500000000 [ 0.10600730431, 0.45871432134] POSITIVE
 0.68750000000  0.69140625000 -0.25000000000 -0.23437500000 [ 0.11382294289, 0.42318774825] POSITIVE
 0.68750000000  0.69140625000 -0.23437500000 -0.21875000000 [ 0.10598464537, 0.41435892996] POSITIVE
 0.69140625000  0.69531250000 -0.25000000000 -0.23437500000 [ 0.06735900163, 0.37449365128] POSITIVE
 0.69140625000  0.69531250000 -0.23437500000 -0.21875000000 [ 0.05952876921, 0.36567126842] POSITIVE
 0.69531250000  0.69921875000 -0.25000000000 -0.23437500000 [ 0.02130992965, 0.33087392257] POSITIVE
 0.69531250000  0.69921875000 -0.23437500000 -0.21875000000 [ 0.01348806778, 0.32205809637] POSITIVE
 0.68750000000  0.69140625000 -0.21875000000 -0.20312500000 [ 0.09815723245, 0.40554952477] POSITIVE
 0.68750000000  0.69140625000 -0.20312500000 -0.18750000000 [ 0.09034070761, 0.39675936748] POSITIVE
 0.69140625000  0.69531250000 -0.21875000000 -0.20312500000 [ 0.05170957162, 0.35686859760] POSITIVE
 0.69140625000  0.69531250000 -0.20312500000 -0.18750000000 [ 0.04390141246, 0.34808546931] POSITIVE
 0.69531250000  0.69921875000 -0.21875000000 -0.20312500000 [ 0.00567739236, 0.31326228500] POSITIVE
 0.68750000000  0.69140625000 -0.18750000000 -0.17187500000 [ 0.08253507280, 0.38798829612] POSITIVE
 0.68750000000  0.69140625000 -0.17187500000 -0.15625000000 [ 0.07474032851, 0.37923615188] POSITIVE
 0.69140625000  0.69531250000 -0.18750000000 -0.17187500000 [ 0.03610429374, 0.33932171741] POSITIVE
 0.69140625000  0.69531250000 -0.17187500000 -0.15625000000 [ 0.02831821594, 0.33057717900] POSITIVE
 0.68750000000  0.69140625000 -0.15625000000 -0.14062500000 [ 0.06695647384, 0.37050277896] POSITIVE
 0.68750000000  0.69140625000 -0.14062500000 -0.12500000000 [ 0.05918350655, 0.36178802456] POSITIVE
 0.69140625000  0.69531250000 -0.15625000000 -0.14062500000 [ 0.02054317814, 0.32185169434] POSITIVE
 0.69140625000  0.69531250000 -0.14062500000 -0.12500000000 [ 0.01277917800, 0.31314510674] POSITIVE
 0.65625000000  0.66015625000 -0.12500000000 -0.10937500000 [ 0.43781925970, 0.74855858014] POSITIVE
 0.65625000000  0.66015625000 -0.10937500000 -0.09375000000 [ 0.43000548799, 0.73981907291] POSITIVE
 0.66015625000  0.66406250000 -0.12500000000 -0.10937500000 [ 0.38802493834, 0.69934610443] POSITIVE
 0.66015625000  0.66406250000 -0.10937500000 -0.09375000000 [ 0.38021774134, 0.69061342245] POSITIVE
 0.66406250000  0.66796875000 -0.12500000000 -0.10937500000 [ 0.33866030153, 0.71510701368] POSITIVE
 0.66406250000  0.66796875000 -0.10937500000 -0.09375000000 [ 0.33086005321, 0.70638142471] POSITIVE
 0.66796875000  0.67187500000 -0.12500000000 -0.10937500000 [ 0.28972419526, 0.59599662373] POSITIVE
 0.66796875000  0.67187500000 -0.10937500000 -0.09375000000 [ 0.28193129661, 0.58727836897] POSITIVE
 0.65625000000  0.66015625000 -0.09375000000 -0.07812500000 [ 0.42220143924, 0.73109571072] POSITIVE
 0.65625000000  0.66015625000 -0.07812500000 -0.06250000000 [ 0.41440710815, 0.72238837719] POSITIVE
 0.66015625000  0.66406250000 -0.09375000000 -0.07812500000 [ 0.37242040653, 0.68189712938] POSITIVE
 0.66015625000  0.66406250000 -0.07812500000 -0.06250000000 [ 0.36463292842, 0.67319710586] POSITIVE
 0.66406250000  0.66796875000 -0.09375000000 -0.07812500000 [ 0.32306980760, 0.69767247132] POSITIVE
 0.66406250000  0.66796875000 -0.07812500000 -0.06250000000 [ 0.31528955901, 0.68898003114] POSITIVE
 0.66796875000  0.67187500000 -0.09375000000 -0.07812500000 [ 0.27414854246, 0.57857699931] POSITIVE
 0.66796875000  0.67187500000 -0.07812500000 -0.06250000000 [ 0.26637592694, 0.56989238931] POSITIVE
 0.67187500000  0.67578125000 -0.12500000000 -0.10937500000 [ 0.24121509159, 0.54787470327] POSITIVE
 0.67187500000  0.67578125000 -0.10937500000 -0.09375000000 [ 0.23342985776, 0.53916405347] POSITIVE
 0.67578125000  0.67968750000 -0.12500000000 -0.10937500000 [ 0.19313198701, 0.49668404741] POSITIVE
 0.67578125000  0.67968750000 -0.10937500000 -0.09375000000 [ 0.18535477190, 0.48798124042] POSITIVE
 0.67968750000  0.68359375000 -0.12500000000 -0.10937500000 [ 0.14547272025, 0.44907080750] POSITIVE
 0.67968750000  0.68359375000 -0.10937500000 -0.09375000000 [ 0.13770386552, 0.44037605126] POSITIVE
 0.68359375000  0.68750000000 -0.12500000000 -0.10937500000 [ 0.09823637740, 0.45000981560] POSITIVE
 0.68359375000  0.68750000000 -0.10937500000 -0.09375000000 [ 0.09047618103, 0.44132336334] POSITIVE
 0.67187500000  0.67578125000 -0.09375000000 -0.07812500000 [ 0.22565491154, 0.53047054119] POSITIVE
 0.67187500000  0.67578125000 -0.07812500000 -0.06250000000 [ 0.21789024685, 0.52179403785] POSITIVE
 0.67578125000  0.67968750000 -0.09375000000 -0.07812500000 [ 0.17758798883, 0.47929582630] POSITIVE
 0.67578125000  0.67968750000 -0.07812500000 -0.06250000000 [ 0.16983163150, 0.47062767325] POSITIVE
 0.67968750000  0.68359375000 -0.09375000000 -0.07812500000 [ 0.12994558858, 0.43169894621] POSITIVE
 0.67968750000  0.68359375000 -0.07812500000 -0.06250000000 [ 0.12219788293, 0.42303935727] POSITIVE
 0.68359375000  0.68750000000 -0.09375000000 -0.07812500000 [ 0.08272670955, 0.43265482360] POSITIVE
 0.68359375000  0.68750000000 -0.07812500000 -0.06250000000 [ 0.07498795622, 0.42400405794] POSITIVE
 0.65625000000  0.66015625000 -0.06250000000 -0.04687500000 [ 0.40662248861, 0.71369695787] POSITIVE
 0.65625000000  0.66015625000 -0.04687500000 -0.03125000000 [ 0.39884757372, 0.70502134024] POSITIVE
 0.66015625000  0.66406250000 -0.06250000000 -0.04687500000 [ 0.35685530069, 0.66451323460] POSITIVE
 0.66015625000  0.66406250000 -0.04687500000 -0.03125000000 [ 0.34908751618, 0.65584540024] POSITIVE
 0.66406250000  0.66796875000 -0.06250000000 -0.04687500000 [ 0.30751930088, 0.68030398394] POSITIVE
 0.66406250000  0.66796875000 -0.04687500000 -0.03125000000 [ 0.29975902583, 0.67164421150] POSITIVE
 0.66796875000  0.67187500000 -0.06250000000 -0.04687500000 [ 0.25861344326, 0.56122441574] POSITIVE
 0.66796875000  0.67187500000 -0.04687500000 -0.03125000000 [ 0.25086108379, 0.55257295743] POSITIVE
 0.65625000000  0.66015625000 -0.03125000000 -0.01562500000 [ 0.39108235582, 0.69636141364] POSITIVE
 0.65625000000  0.66015625000 -0.01562500000  0.00000000000 [ 0.38332682656, 0.68771706922] POSITIVE
 0.66015625000  0.66406250000 -0.03125000000 -0.01562500000 [ 0.34132956700, 0.64719348939] POSITIVE
 0.66015625000  0.66406250000 -0.01562500000  0.00000000000 [ 0.33358144449, 0.63855739050] POSITIVE
 0.66406250000  0.66796875000 -0.03125000000 -0.01562500000 [ 0.29200872569, 0.66300059760] POSITIVE
 0.66406250000  0.66796875000 -0.01562500000  0.00000000000 [ 0.28426839149, 0.65437302793] POSITIVE
 0.66796875000  0.67187500000 -0.03125000000 -0.01562500000 [ 0.24311884007, 0.54393789528] POSITIVE
 0.66796875000  0.67187500000 -0.01562500000  0.00000000000 [ 0.23538670285, 0.53531911220] POSITIVE
 0.67187500000  0.67578125000 -0.06250000000 -0.04687500000 [ 0.21013585668, 0.51313441712] POSITIVE
 0.67187500000  0.67578125000 -0.04687500000 -0.03125000000 [ 0.20239173312, 0.50449155486] POSITIVE
 0.67578125000  0.67968750000 -0.06250000000 -0.04687500000 [ 0.16208569266, 0.46197665182] POSITIVE
 0.67578125000  0.67968750000 -0.04687500000 -0.03125000000 [ 0.15435016415, 0.45334263477] POSITIVE
 0.67968750000  0.68359375000 -0.06250000000 -0.04687500000 [ 0.11446074106, 0.41439715177] POSITIVE
 0.67968750000  0.68359375000 -0.04687500000 -0.03125000000 [ 0.10673415454, 0.40577219934] POSITIVE
 0.68359375000  0.68750000000 -0.06250000000 -0.04687500000 [ 0.06725991331, 0.41537093042] POSITIVE
 0.68359375000  0.68750000000 -0.04687500000 -0.03125000000 [ 0.05954257210, 0.40675530745] POSITIVE
 0.67187500000  0.67578125000 -0.03125000000 -0.01562500000 [ 0.19465786745, 0.49586532903] POSITIVE
 0.67187500000  0.67578125000 -0.01562500000  0.00000000000 [ 0.18693425010, 0.48725561964] POSITIVE
 0.67578125000  0.67968750000 -0.03125000000 -0.01562500000 [ 0.14662503695, 0.44472549708] POSITIVE
 0.67578125000  0.67968750000 -0.01562500000  0.00000000000 [ 0.13891030119, 0.43612511581] POSITIVE
 0.67968750000  0.68359375000 -0.03125000000 -0.01562500000 [ 0.09901811406, 0.39716437188] POSITIVE
 0.67968750000  0.68359375000 -0.01562500000  0.00000000000 [ 0.09131260943, 0.38857354347] POSITIVE
 0.68359375000  0.68750000000 -0.03125000000 -0.01562500000 [ 0.05183592297, 0.39815705780] POSITIVE
 0.68359375000  0.68750000000 -0.01562500000  0.00000000000 [ 0.04413995541, 0.38957605249] POSITIVE
 0.68750000000  0.69140625000 -0.12500000000 -0.10937500000 [ 0.05142142315, 0.35309173872] POSITIVE
 0.68750000000  0.69140625000 -0.10937500000 -0.09375000000 [ 0.04367021893, 0.34441377425] POSITIVE
 0.69140625000  0.69531250000 -0.12500000000 -0.10937500000 [ 0.00502621192, 0.30445726246] POSITIVE
 0.68750000000  0.69140625000 -0.09375000000 -0.07812500000 [ 0.03592988804, 0.33575398669] POSITIVE
 0.68750000000  0.69140625000 -0.07812500000 -0.06250000000 [ 0.02820042352, 0.32711223417] POSITIVE
 0.68750000000  0.69140625000 -0.06250000000 -0.04687500000 [ 0.02048181739, 0.31848837738] POSITIVE
 0.68750000000  0.69140625000 -0.04687500000 -0.03125000000 [ 0.01277406066, 0.30988227947] POSITIVE
 0.68750000000  0.69140625000 -0.03125000000 -0.01562500000 [ 0.00507714338, 0.30129380599] POSITIVE
 0.25000000000  0.31250000000 -0.00000000000  0.06250000000 [ 3.38545717254,13.49179645291] POSITIVE
 0.25000000000  0.31250000000  0.06250000000  0.12500000000 [ 3.28754194810,13.56923525707] POSITIVE
 0.31250000000  0.37500000000 -0.00000000000  0.06250000000 [ 2.66583597639,10.73682399630] POSITIVE
 0.31250000000  0.37500000000  0.06250000000  0.12500000000 [ 2.59700620248,10.76295741832] POSITIVE
 0.37500000000  0.43750000000 -0.00000000000  0.06250000000 [ 1.78429112960, 8.61007391236] POSITIVE
 0.37500000000  0.43750000000  0.06250000000  0.12500000000 [ 1.72397667594, 8.61661866676] POSITIVE
 0.43750000000  0.50000000000 -0.00000000000  0.06250000000 [ 0.85738524364, 6.87950511143] POSITIVE
 0.43750000000  0.50000000000  0.06250000000  0.12500000000 [ 0.79965768062, 6.87746842615] POSITIVE
 0.25000000000  0.31250000000  0.12500000000  0.18750000000 [ 3.18971004880,13.64662767635] POSITIVE
 0.25000000000  0.31250000000  0.18750000000  0.25000000000 [ 3.09196011672,13.72397511220] POSITIVE
 0.31250000000  0.37500000000  0.12500000000  0.18750000000 [ 2.52830672969,10.78902679952] POSITIVE
 0.31250000000  0.37500000000  0.18750000000  0.25000000000 [ 2.45973495952,10.81503464599] POSITIVE
 0.37500000000  0.43750000000  0.12500000000  0.18750000000 [ 1.66385021408, 8.62307954293] POSITIVE
 0.37500000000  0.43750000000  0.18750000000  0.25000000000 [ 1.60390730879, 8.62946059121] POSITIVE
 0.43750000000  0.50000000000  0.12500000000  0.18750000000 [ 0.74218676896, 6.87532454860] POSITIVE
 0.43750000000  0.50000000000  0.18750000000  0.25000000000 [ 0.68496551236, 6.87307962711] POSITIVE
 0.50000000000  0.51562500000 -0.00000000000  0.03125000000 [ 2.11359172051, 3.52190129142] POSITIVE
 0.50000000000  0.51562500000  0.03125000000  0.06250000000 [ 2.09411029335, 3.50908819422] POSITIVE
 0.51562500000  0.53125000000 -0.00000000000  0.03125000000 [ 1.86067439247, 3.34420120298] POSITIVE
 0.51562500000  0.53125000000  0.03125000000  0.06250000000 [ 1.84116691926, 3.33119686178] POSITIVE
 0.53125000000  0.54687500000 -0.00000000000  0.03125000000 [ 1.61371374206, 2.96299661788] POSITIVE
 0.53125000000  0.54687500000  0.03125000000  0.06250000000 [ 1.59419171043, 2.94984284481] POSITIVE
 0.54687500000  0.56250000000 -0.00000000000  0.03125000000 [ 1.37293945319, 2.69541843264] POSITIVE
 0.54687500000  0.56250000000  0.03125000000  0.06250000000 [ 1.35341535638, 2.68215185804] POSITIVE
 0.50000000000  0.51562500000  0.06250000000  0.09375000000 [ 2.07466974056, 3.49628734788] POSITIVE
 0.50000000000  0.51562500000  0.09375000000  0.12500000000 [ 2.05526961480, 3.48349889592] POSITIVE
 0.51562500000  0.53125000000  0.06250000000  0.09375000000 [ 1.82170324243, 3.31820575993] POSITIVE
 0.51562500000  0.53125000000  0.09375000000  0.12500000000 [ 1.80228286548, 3.30522805193] POSITIVE
 0.53125000000  0.54687500000  0.06250000000  0.09375000000 [ 1.57471651938, 2.93670334099] POSITIVE
 0.53125000000  0.54687500000  0.09375000000  0.12500000000 [ 1.55528761915, 2.92357827229] POSITIVE
 0.54687500000  0.56250000000  0.06250000000  0.09375000000 [ 1.33394127033, 2.66890062469] POSITIVE
 0.54687500000  0.56250000000  0.09375000000  0.12500000000 [ 1.31451658764, 2.65566491018] POSITIVE
 0.56250000000  0.57812500000 -0.00000000000  0.03125000000 [ 1.13853547784, 2.43362929896] POSITIVE
 0.56250000000  0.57812500000  0.03125000000  0.06250000000 [ 1.11902214307, 2.42028222748] POSITIVE
 0.57812500000  0.59375000000 -0.00000000000  0.03125000000 [ 0.91064151711, 2.19133594498] POSITIVE
 0.57812500000  0.59375000000  0.03125000000  0.06250000000 [ 0.89115162278, 2.17793701384] POSITIVE
 0.59375000000  0.60937500000 -0.00000000000  0.03125000000 [ 0.68935912726, 1.95712914161] POSITIVE
 0.59375000000  0.60937500000  0.03125000000  0.06250000000 [ 0.66990486062, 1.94370383142] POSITIVE
 0.60937500000  0.62500000000 -0.00000000000  0.03125000000 [ 0.47475307351, 1.70243774994] POSITIVE
 0.60937500000  0.62500000000  0.03125000000  0.06250000000 [ 0.45534589269, 1.68900878567] POSITIVE
 0.56250000000  0.57812500000  0.06250000000  0.09375000000 [ 1.09956211935, 2.40695161209] POSITIVE
 0.56250000000  0.57812500000  0.09375000000  0.12500000000 [ 1.08015473690, 2.39363764245] POSITIVE
 0.57812500000  0.59375000000  0.06250000000  0.09375000000 [ 0.87171847434, 2.16455569729] POSITIVE
 0.57812500000  0.59375000000  0.09375000000  0.12500000000 [ 0.85234133464, 2.15119219743] POSITIVE
 0.59375000000  0.60937500000  0.06250000000  0.09375000000 [ 0.65051091418, 1.93029733894] POSITIVE
 0.59375000000  0.60937500000  0.09375000000  0.12500000000 [ 0.63117647802, 1.91690987900] POSITIVE
 0.60937500000  0.62500000000  0.06250000000  0.09375000000 [ 0.43600275116, 1.67559988784] POSITIVE
 0.60937500000  0.62500000000  0.09375000000  0.12500000000 [ 0.41672276038, 1.66221128431] POSITIVE
 0.62500000000  0.64062500000 -0.00000000000  0.03125000000 [ 0.26685477572, 1.47529436373] POSITIVE
 0.62500000000  0.64062500000  0.03125000000  0.06250000000 [ 0.24750524891, 1.46188203354] POSITIVE
 0.64062500000  0.65625000000 -0.00000000000  0.03125000000 [ 0.06566723873, 1.25761242663] POSITIVE
 0.64062500000  0.65625000000  0.03125000000  0.06250000000 [ 0.04638492687, 1.24423485297] POSITIVE
 0.62500000000  0.64062500000  0.06250000000  0.09375000000 [ 0.22822363097, 1.44849106526] POSITIVE
 0.62500000000  0.64062500000  0.09375000000  0.12500000000 [ 0.20900894856, 1.43512170006] POSITIVE
 0.64062500000  0.65625000000  0.06250000000  0.09375000000 [ 0.02717455018, 1.23087998467] POSITIVE
 0.64062500000  0.65625000000  0.09375000000  0.12500000000 [ 0.00803504385, 1.21754807646] POSITIVE
 0.50000000000  0.51562500000  0.12500000000  0.15625000000 [ 2.03590947973, 3.47072297445] POSITIVE
 0.50000000000  0.51562500000  0.15625000000  0.18750000000 [ 2.01658890962, 3.45795971251] POSITIVE
 0.51562500000  0.53125000000  0.12500000000  0.15625000000 [ 1.78290530447, 3.29226388394] POSITIVE
 0.51562500000  0.53125000000  0.15625000000  0.18750000000 [ 1.76357008756, 3.27931339417] POSITIVE
 0.53125000000  0.54687500000  0.12500000000  0.15625000000 [ 1.53590447429, 2.91046779521] POSITIVE
 0.53125000000  0.54687500000  0.15625000000  0.18750000000 [ 1.51656656306, 2.89737205733] POSITIVE
 0.54687500000  0.56250000000  0.12500000000  0.15625000000 [ 1.29514071712, 2.64244488162] POSITIVE
 0.54687500000  0.56250000000  0.15625000000  0.18750000000 [ 1.27581308314, 2.62924069618] POSITIVE
 0.50000000000  0.51562500000  0.18750000000  0.21875000000 [ 1.99730748897, 3.44520923238] POSITIVE
 0.50000000000  0.51562500000  0.21875000000  0.25000000000 [ 1.97806481213, 3.43247164992] POSITIVE
 0.51562500000  0.53125000000  0.18750000000  0.21875000000 [ 1.74427675455, 3.26637671326] POSITIVE
 0.51562500000  0.53125000000  0.21875000000  0.25000000000 [ 1.72502485644, 3.25345396462] POSITIVE
 0.53125000000  0.54687500000  0.18750000000  0.21875000000 [ 1.49727337697, 2.88429119779] POSITIVE
 0.53125000000  0.54687500000  0.21875000000  0.25000000000 [ 1.47802442023, 2.87122534765] POSITIVE
 0.54687500000  0.56250000000  0.18750000000  0.21875000000 [ 1.25653312505, 2.61605250158] POSITIVE
 0.54687500000  0.56250000000  0.21875000000  0.25000000000 [ 1.23730029658, 2.60288043658] POSITIVE
 0.56250000000  0.57812500000  0.12500000000  0.15625000000 [ 1.06079934431, 2.38034049655] POSITIVE
 0.56250000000  0.57812500000  0.15625000000  0.18750000000 [ 1.04149530780, 2.36706034130] POSITIVE
 0.57812500000  0.59375000000  0.12500000000  0.15625000000 [ 0.83301948725, 2.13784670334] POSITIVE
 0.57812500000  0.59375000000  0.15625000000  0.18750000000 [ 0.81375223560, 2.12451939178] POSITIVE
 0.59375000000  0.60937500000  0.12500000000  0.15625000000 [ 0.61190076552, 1.90354165196] POSITIVE
 0.59375000000  0.60937500000  0.15625000000  0.18750000000 [ 0.59268301246, 1.89019284459] POSITIVE
 0.60937500000  0.62500000000  0.12500000000  0.15625000000 [ 0.39750505809, 1.64884318693] POSITIVE
 0.60937500000  0.62500000000  0.15625000000  0.18750000000 [ 0.37834880711, 1.63549579248] POSITIVE
 0.56250000000  0.57812500000  0.18750000000  0.21875000000 [ 1.02224201045, 2.35379733308] POSITIVE
 0.56250000000  0.57812500000  0.21875000000  0.25000000000 [ 1.00303885157, 2.34055161835] POSITIVE
 0.57812500000  0.59375000000  0.18750000000  0.21875000000 [ 0.79453890216, 2.11121042789] POSITIVE
 0.57812500000  0.59375000000  0.21875000000  0.25000000000 [ 0.77537882763, 2.09791996574] POSITIVE
 0.59375000000  0.60937500000  0.18750000000  0.21875000000 [ 0.57352247596, 1.87686363072] POSITIVE
 0.59375000000  0.60937500000  0.21875000000  0.25000000000 [ 0.55441843367, 1.86355417200] POSITIVE
 0.60937500000  0.62500000000  0.18750000000  0.21875000000 [ 0.35925319427, 1.62216928350] POSITIVE
 0.60937500000  0.62500000000  0.21875000000  0.25000000000 [ 0.34021742935, 1.60886382908] POSITIVE
 0.62500000000  0.64062500000  0.12500000000  0.15625000000 [ 0.18986025784, 1.42177416142] POSITIVE
 0.62500000000  0.64062500000  0.15625000000  0.18750000000 [ 0.17077664306, 1.40844865617] POSITIVE
 0.62500000000  0.64062500000  0.18750000000  0.21875000000 [ 0.15175721537, 1.39514537544] POSITIVE
 0.62500000000  0.64062500000  0.21875000000  0.25000000000 [ 0.13280111162, 1.38186449560] POSITIVE
 0.65625000000  0.66015625000 -0.00000000000  0.01562500000 [ 0.37479141675, 0.67912310910] POSITIVE
 0.65625000000  0.66015625000  0.01562500000  0.03125000000 [ 0.36623544240, 0.67133627070] POSITIVE
 0.66015625000  0.66406250000 -0.00000000000  0.01562500000 [ 0.32505432307, 0.62997195490] POSITIVE
 0.66015625000  0.66406250000  0.01562500000  0.03125000000 [ 0.31650679077, 0.62219305049] POSITIVE
 0.66406250000  0.66796875000 -0.00000000000  0.01562500000 [ 0.27574986714, 0.64579642202] POSITIVE
 0.66406250000  0.66796875000  0.01562500000  0.03125000000 [ 0.26721106884, 0.63802583357] POSITIVE
 0.66796875000  0.67187500000 -0.00000000000  0.01562500000 [ 0.22687705679, 0.52675161354] POSITIVE
 0.66796875000  0.67187500000  0.01562500000  0.03125000000 [ 0.21834725828, 0.51898975032] POSITIVE
 0.65625000000  0.66015625000  0.03125000000  0.04687500000 [ 0.35769374536, 0.66356003056] POSITIVE
 0.65625000000  0.66015625000  0.04687500000  0.06250000000 [ 0.34916624227, 0.65579435983] POSITIVE
 0.66015625000  0.66406250000  0.03125000000  0.04687500000 [ 0.30797374371, 0.61442489477] POSITIVE
 0.66015625000  0.66406250000  0.04687500000  0.06250000000 [ 0.29945509648, 0.60666745810] POSITIVE
 0.66406250000  0.66796875000  0.03125000000  0.04687500000 [ 0.25868696588, 0.63026614562] POSITIVE
 0.66406250000  0.66796875000  0.04687500000  0.06250000000 [ 0.25017747076, 0.62251732774] POSITIVE
 0.66796875000  0.67187500000  0.03125000000  0.04687500000 [ 0.20983236739, 0.51123894080] POSITIVE
 0.66796875000  0.67187500000  0.04687500000  0.06250000000 [ 0.20133229449, 0.50349915375] POSITIVE
 0.67187500000  0.67578125000 -0.00000000000  0.01562500000 [ 0.17843379205, 0.47869753449] POSITIVE
 0.67187500000  0.67578125000  0.01562500000  0.03125000000 [ 0.16991328872, 0.47094471953] POSITIVE
 0.67578125000  0.67968750000 -0.00000000000  0.01562500000 [ 0.13041930731, 0.42757671670] POSITIVE
 0.67578125000  0.67968750000  0.01562500000  0.03125000000 [ 0.12190836209, 0.41983331212] POSITIVE
 0.67968750000  0.68359375000 -0.00000000000  0.01562500000 [ 0.08283132541, 0.38003507229] POSITIVE
 0.67968750000  0.68359375000  0.01562500000  0.03125000000 [ 0.07433017175, 0.37230142804] POSITIVE
 0.68359375000  0.68750000000 -0.00000000000  0.01562500000 [ 0.03566867130, 0.38104779579] POSITIVE
 0.68359375000  0.68750000000  0.01562500000  0.03125000000 [ 0.02717758791, 0.37332421799] POSITIVE
 0.67187500000  0.67578125000  0.03125000000  0.04687500000 [ 0.16140790752, 0.46320311289] POSITIVE
 0.67187500000  0.67578125000  0.04687500000  0.06250000000 [ 0.15291755663, 0.45547268253] POSITIVE
 0.67578125000  0.67968750000  0.03125000000  0.04687500000 [ 0.11341275575, 0.41210127192] POSITIVE
 0.67578125000  0.67968750000  0.04687500000  0.06250000000 [ 0.10493239424, 0.40438056320] POSITIVE
 0.67968750000  0.68359375000  0.03125000000  0.04687500000 [ 0.06584457597, 0.36457930565] POSITIVE
 0.67968750000  0.68359375000  0.04687500000  0.06250000000 [ 0.05737444177, 0.35686867137] POSITIVE
 0.68359375000  0.68750000000  0.03125000000  0.04687500000 [ 0.01870228372, 0.36561232100] POSITIVE
 0.68359375000  0.68750000000  0.04687500000  0.06250000000 [ 0.01024266010, 0.35791207018] POSITIVE
 0.65625000000  0.66015625000  0.06250000000  0.07812500000 [ 0.34065285087, 0.64803922953] POSITIVE
 0.65625000000  0.66015625000  0.07812500000  0.09375000000 [ 0.33215348997, 0.64029461063] POSITIVE
 0.66015625000  0.66406250000  0.06250000000  0.07812500000 [ 0.29095076482, 0.59892071074] POSITIVE
 0.66015625000  0.66406250000  0.07812500000  0.09375000000 [ 0.28246066555, 0.59118462287] POSITIVE
 0.66406250000  0.66796875000  0.06250000000  0.07812500000 [ 0.24168249715, 0.61477934941] POSITIVE
 0.66406250000  0.66796875000  0.07812500000  0.09375000000 [ 0.23320195987, 0.60705218000] POSITIVE
 0.66796875000  0.67187500000  0.06250000000  0.07812500000 [ 0.19284695116, 0.49577035785] POSITIVE
 0.66796875000  0.67187500000  0.07812500000  0.09375000000 [ 0.18437625016, 0.48805252165] POSITIVE
 0.65625000000  0.66015625000  0.09375000000  0.10937500000 [ 0.32366807943, 0.63256047398] POSITIVE
 0.65625000000  0.66015625000  0.10937500000  0.12500000000 [ 0.31519654013, 0.62483679040] POSITIVE
 0.66015625000  0.66406250000  0.09375000000  0.10937500000 [ 0.27398471660, 0.58345916459] POSITIVE
 0.66015625000  0.66406250000  0.10937500000  0.12500000000 [ 0.26552283693, 0.57574430592] POSITIVE
 0.66406250000  0.66796875000  0.09375000000  0.10937500000 [ 0.22473577486, 0.59933578882] POSITIVE
 0.66406250000  0.66796875000  0.10937500000  0.12500000000 [ 0.21628385915, 0.59163014511] POSITIVE
 0.66796875000  0.67187500000  0.09375000000  0.10937500000 [ 0.17592010539, 0.48034561366] POSITIVE
 0.66796875000  0.67187500000  0.10937500000  0.12500000000 [ 0.16747843190, 0.47264960231] POSITIVE
 0.67187500000  0.67578125000  0.06250000000  0.07812500000 [ 0.14444214549, 0.44775339628] POSITIVE
 0.67187500000  0.67578125000  0.07812500000  0.09375000000 [ 0.13598158477, 0.44004522188] POSITIVE
 0.67578125000  0.67968750000  0.06250000000  0.07812500000 [ 0.09646718482, 0.39667115295] POSITIVE
 0.67578125000  0.67968750000  0.07812500000  0.09375000000 [ 0.08801703600, 0.38897300808] POSITIVE
 0.67968750000  0.68359375000  0.06250000000  0.07812500000 [ 0.04891967418, 0.34916949134] POSITIVE
 0.67968750000  0.68359375000  0.07812500000  0.09375000000 [ 0.04048017949, 0.34148173158] POSITIVE
 0.68359375000  0.68750000000  0.06250000000  0.07812500000 [ 0.00179861979, 0.35022343078] POSITIVE
 0.67187500000  0.67578125000  0.09375000000  0.10937500000 [ 0.12753578629, 0.43234812701] POSITIVE
 0.67187500000  0.67578125000  0.10937500000  0.12500000000 [ 0.11910466307, 0.42466207927] POSITIVE
 0.67578125000  0.67968750000  0.09375000000  0.10937500000 [ 0.07958185750, 0.38128609541] POSITIVE
 0.67578125000  0.67968750000  0.10937500000  0.12500000000 [ 0.07116156025, 0.37361038169] POSITIVE
 0.67968750000  0.68359375000  0.09375000000  0.10937500000 [ 0.03205586529, 0.33380535806] POSITIVE
 0.67968750000  0.68359375000  0.10937500000  0.12500000000 [ 0.02364664038, 0.32614033667] POSITIVE
 0.64062500000  0.64453125000  0.12500000000  0.14062500000 [ 0.50977026626, 0.82413218749] POSITIVE
 0.64062500000  0.64453125000  0.14062500000  0.15625000000 [ 0.50128929087, 0.81639712292] POSITIVE
 0.64453125000  0.64843750000  0.12500000000  0.14062500000 [ 0.45835358796, 0.77138350741] POSITIVE
 0.64453125000  0.64843750000  0.14062500000  0.15625000000 [ 0.44988134276, 0.76365582200] POSITIVE
 0.64843750000  0.65234375000  0.12500000000  0.14062500000 [ 0.40737682192, 0.71926336996] POSITIVE
 0.64843750000  0.65234375000  0.14062500000  0.15625000000 [ 0.39891364398, 0.71154352553] POSITIVE
 0.65234375000  0.65625000000  0.12500000000  0.14062500000 [ 0.35683898610, 0.66779281501] POSITIVE
 0.65234375000  0.65625000000  0.14062500000  0.15625000000 [ 0.34838521930, 0.66008125042] POSITIVE
 0.64062500000  0.64453125000  0.15625000000  0.17187500000 [ 0.49282120339, 0.80867185893] POSITIVE
 0.64062500000  0.64453125000  0.17187500000  0.18750000000 [ 0.48436593541, 0.80095636908] POSITIVE
 0.64453125000  0.64843750000  0.15625000000  0.17187500000 [ 0.44142217093, 0.75593807636] POSITIVE
 0.64453125000  0.64843750000  0.17187500000  0.18750000000 [ 0.43297600225, 0.74823024347] POSITIVE
 0.64843750000  0.65234375000  0.15625000000  0.17187500000 [ 0.39046372648, 0.70383376139] POSITIVE
 0.64843750000  0.65234375000  0.17187500000  0.18750000000 [ 0.38202699754, 0.69613404979] POSITIVE
 0.65234375000  0.65625000000  0.15625000000  0.17187500000 [ 0.33994490180, 0.65237990788] POSITIVE
 0.65234375000  0.65625000000  0.17187500000  0.18750000000 [ 0.33151796003, 0.64468875887] POSITIVE
 0.65625000000  0.66015625000  0.12500000000  0.14062500000 [ 0.30673879398, 0.61712353064] POSITIVE
 0.65625000000  0.66015625000  0.14062500000  0.15625000000 [ 0.29829476368, 0.60942066551] POSITIVE
 0.66015625000  0.66406250000  0.12500000000  0.14062500000 [ 0.25707494658, 0.56804001684] POSITIVE
 0.66015625000  0.66406250000  0.14062500000  0.15625000000 [ 0.24864096640, 0.56034626739] POSITIVE
 0.66406250000  0.66796875000  0.12500000000  0.14062500000 [ 0.20784613082, 0.58393521805] POSITIVE
 0.66406250000  0.66796875000  0.14062500000  0.15625000000 [ 0.19942250904, 0.57625097675] POSITIVE
 0.66796875000  0.67187500000  0.12500000000  0.14062500000 [ 0.15905114583, 0.46496445595] POSITIVE
 0.66796875000  0.67187500000  0.14062500000  0.15625000000 [ 0.15063816439, 0.45729014291] POSITIVE
 0.65625000000  0.66015625000  0.15625000000  0.17187500000 [ 0.28986437338, 0.60172816541] POSITIVE
 0.65625000000  0.66015625000  0.17187500000  0.18750000000 [ 0.28144754772, 0.59404600108] POSITIVE
 0.66015625000  0.66406250000  0.15625000000  0.17187500000 [ 0.24022081872, 0.55266302720] POSITIVE
 0.66015625000  0.66406250000  0.17187500000  0.18750000000 [ 0.23181442640, 0.54499026621] POSITIVE
 0.66406250000  0.66796875000  0.15625000000  0.17187500000 [ 0.19101291378, 0.56857739045] POSITIVE
 0.66406250000  0.66796875000  0.17187500000  0.18750000000 [ 0.18261726654, 0.56091442790] POSITIVE
 0.66796875000  0.67187500000  0.15625000000  0.17187500000 [ 0.14223940568, 0.44962663160] POSITIVE
 0.66796875000  0.67187500000  0.17187500000  0.18750000000 [ 0.13385478933, 0.44197388996] POSITIVE
 0.67187500000  0.67578125000  0.12500000000  0.14062500000 [ 0.11068812924, 0.41698704618] POSITIVE
 0.67187500000  0.67578125000  0.14062500000  0.15625000000 [ 0.10228610006, 0.40932299524] POSITIVE
 0.67578125000  0.67968750000  0.12500000000  0.14062500000 [ 0.06275605636, 0.36594583361] POSITIVE
 0.67578125000  0.67968750000  0.14062500000  0.15625000000 [ 0.05436525907, 0.35829241781] POSITIVE
 0.67968750000  0.68359375000  0.12500000000  0.14062500000 [ 0.01525241479, 0.31848663322] POSITIVE
 0.67968750000  0.68359375000  0.14062500000  0.15625000000 [ 0.00687309972, 0.31084421350] POSITIVE
 0.67187500000  0.67578125000  0.15625000000  0.17187500000 [ 0.09389849169, 0.40166989404] POSITIVE
 0.67187500000  0.67578125000  0.17187500000  0.18750000000 [ 0.08552522188, 0.39402770970] POSITIVE
 0.67578125000  0.67968750000  0.15625000000  0.17187500000 [ 0.04598908258, 0.35065010104] POSITIVE
 0.67578125000  0.67968750000  0.17187500000  0.18750000000 [ 0.03762744269, 0.34301884958] POSITIVE
 0.64062500000  0.64453125000  0.18750000000  0.20312500000 [ 0.47592341933, 0.79325062689] POSITIVE
 0.64062500000  0.64453125000  0.20312500000  0.21875000000 [ 0.46749358836, 0.78555460585] POSITIVE
 0.64453125000  0.64843750000  0.18750000000  0.20312500000 [ 0.42454276752, 0.74053229612] POSITIVE
 0.64453125000  0.64843750000  0.20312500000  0.21875000000 [ 0.41612239833, 0.73284420710] POSITIVE
 0.64843750000  0.65234375000  0.18750000000  0.20312500000 [ 0.37360338629, 0.68844436281] POSITIVE
 0.64843750000  0.65234375000  0.20312500000  0.21875000000 [ 0.36519282269, 0.68076467251] POSITIVE
 0.65234375000  0.65625000000  0.18750000000  0.20312500000 [ 0.32310432139, 0.63700777476] POSITIVE
 0.65234375000  0.65625000000  0.20312500000  0.21875000000 [ 0.31470391421, 0.62933692684] POSITIVE
 0.64062500000  0.64453125000  0.21875000000  0.23437500000 [ 0.45907637648, 0.77786827943] POSITIVE
 0.64062500000  0.64453125000  0.23437500000  0.25000000000 [ 0.45067171845, 0.77019162109] POSITIVE
 0.64453125000  0.64843750000  0.21875000000  0.23437500000 [ 0.40771482709, 0.72516594918] POSITIVE
 0.64453125000  0.64843750000  0.23437500000  0.25000000000 [ 0.39931998702, 0.71749749510] POSITIVE
 0.64843750000  0.65234375000  0.21875000000  0.23437500000 [ 0.35679523755, 0.67309495092] POSITIVE
 0.64843750000  0.65234375000  0.23437500000  0.25000000000 [ 0.34841056250, 0.66543517008] POSITIVE
 0.65234375000  0.65625000000  0.21875000000  0.23437500000 [ 0.30631666765, 0.62167618642] POSITIVE
 0.65234375000  0.65625000000  0.23437500000  0.25000000000 [ 0.29794251173, 0.61402552479] POSITIVE
 0.65625000000  0.66015625000  0.18750000000  0.20312500000 [ 0.27304421240, 0.58637414309] POSITIVE
 0.65625000000  0.66015625000  0.20312500000  0.21875000000 [ 0.26465429404, 0.57871256200] POSITIVE
 0.66015625000  0.66406250000  0.18750000000  0.20312500000 [ 0.22342171336, 0.53732795424] POSITIVE
 0.66015625000  0.66406250000  0.20312500000  0.21875000000 [ 0.21504260451, 0.52967606108] POSITIVE
 0.66406250000  0.66796875000  0.18750000000  0.20312500000 [ 0.17423548933, 0.55326205826] POSITIVE
 0.66406250000  0.66796875000  0.20312500000  0.21875000000 [ 0.16586750524, 0.54562025053] POSITIVE
 0.66796875000  0.67187500000  0.18750000000  0.20312500000 [ 0.12548423552, 0.43433188636] POSITIVE
 0.66796875000  0.67187500000  0.20312500000  0.21875000000 [ 0.11712766554, 0.42670058897] POSITIVE
 0.65625000000  0.66015625000  0.21875000000  0.23437500000 [ 0.25627772013, 0.57106122837] POSITIVE
 0.65625000000  0.66015625000  0.23437500000  0.25000000000 [ 0.24791441904, 0.56342011273] POSITIVE
 0.66015625000  0.66406250000  0.21875000000  0.23437500000 [ 0.20667702562, 0.52203455650] POSITIVE
 0.66015625000  0.66406250000  0.23437500000  0.25000000000 [ 0.19832490339, 0.51440341026] POSITIVE
 0.66406250000  0.66796875000  0.21875000000  0.23437500000 [ 0.15751323834, 0.53798897369] POSITIVE
 0.66406250000  0.66796875000  0.23437500000  0.25000000000 [ 0.14917261360, 0.53036819671] POSITIVE
 0.66796875000  0.67187500000  0.21875000000  0.23437500000 [ 0.10878500169, 0.41907996598] POSITIVE
 0.66796875000  0.67187500000  0.23437500000  0.25000000000 [ 0.10045616717, 0.41146998557] POSITIVE
 0.67187500000  0.67578125000  0.18750000000  0.20312500000 [ 0.07716620891, 0.38639640975] POSITIVE
 0.67187500000  0.67578125000  0.20312500000  0.21875000000 [ 0.06882137226, 0.37877596154] POSITIVE
 0.67578125000  0.67968750000  0.18750000000  0.20312500000 [ 0.02928025578, 0.33539863010] POSITIVE
 0.67578125000  0.67968750000  0.20312500000  0.21875000000 [ 0.02094743944, 0.32778940913] POSITIVE
 0.67187500000  0.67578125000  0.21875000000  0.23437500000 [ 0.06049063238, 0.37116633244] POSITIVE
 0.67187500000  0.67578125000  0.23437500000  0.25000000000 [ 0.05217391074, 0.36356748981] POSITIVE
 0.67578125000  0.67968750000  0.21875000000  0.23437500000 [ 0.01262891230, 0.32019115320] POSITIVE
 0.67578125000  0.67968750000  0.23437500000  0.25000000000 [ 0.00432459399, 0.31260382880] POSITIVE
 0.25000000000  0.31250000000  0.25000000000  0.31250000000 [ 2.99429083534,13.80127891789] POSITIVE
 0.25000000000  0.31250000000  0.31250000000  0.37500000000 [ 2.89670092785,13.87854040059] POSITIVE
 0.31250000000  0.37500000000  0.25000000000  0.31250000000 [ 2.39128839065,10.84098335661] POSITIVE
 0.31250000000  0.37500000000  0.31250000000  0.37500000000 [ 2.32296461393,10.86687522874] POSITIVE
 0.37500000000  0.43750000000  0.25000000000  0.31250000000 [ 1.54414372009, 8.63576565496] POSITIVE
 0.37500000000  0.43750000000  0.31250000000  0.37500000000 [ 1.48455539154, 8.64199838363] POSITIVE
 0.43750000000  0.50000000000  0.25000000000  0.31250000000 [ 0.62798726727, 6.87073944559] POSITIVE
 0.43750000000  0.50000000000  0.31250000000  0.37500000000 [ 0.57124571865, 6.86830944992] POSITIVE
 0.25000000000  0.31250000000  0.37500000000  0.43750000000 [ 2.79918915556,13.95576082331] POSITIVE
 0.25000000000  0.31250000000  0.43750000000  0.50000000000 [ 2.70175431629,14.03294140680] POSITIVE
 0.31250000000  0.37500000000  0.37500000000  0.43750000000 [ 2.25476130781,10.89271246356] POSITIVE
 0.31250000000  0.37500000000  0.43750000000  0.50000000000 [ 2.18667623390,10.91849717107] POSITIVE
 0.37500000000  0.43750000000  0.37500000000  0.43750000000 [ 1.42513843941, 8.64816224481] POSITIVE
 0.37500000000  0.43750000000  0.43750000000  0.50000000000 [ 1.36588914257, 8.65426053539] POSITIVE
 0.43750000000  0.50000000000  0.37500000000  0.43750000000 [ 0.51473485770, 6.86579477219] POSITIVE
 0.43750000000  0.50000000000  0.43750000000  0.50000000000 [ 0.45844896156, 6.86320025273] POSITIVE
 0.50000000000  0.51562500000  0.25000000000  0.28125000000 [ 1.95886048295, 3.41974707481] POSITIVE
 0.50000000000  0.51562500000  0.28125000000  0.31250000000 [ 1.93969411444, 3.40703561089] POSITIVE
 0.51562500000  0.53125000000  0.25000000000  0.28125000000 [ 1.70581395503, 3.24054526479] POSITIVE
 0.51562500000  0.53125000000  0.28125000000  0.31250000000 [ 1.68664362254, 3.22765072375] POSITIVE
 0.53125000000  0.54687500000  0.25000000000  0.28125000000 [ 1.45881920925, 2.85817463030] POSITIVE
 0.53125000000  0.54687500000  0.28125000000  0.31250000000 [ 1.43965727227, 2.84513916183] POSITIVE
 0.54687500000  0.56250000000  0.25000000000  0.28125000000 [ 1.21811406527, 2.58972463140] POSITIVE
 0.54687500000  0.56250000000  0.28125000000  0.31250000000 [ 1.19897391195, 2.57658520814] POSITIVE
 0.50000000000  0.51562500000  0.31250000000  0.34375000000 [ 1.92056532845, 3.39433735635] POSITIVE
 0.50000000000  0.51562500000  0.34375000000  0.37500000000 [ 1.90147375537, 3.38165240405] POSITIVE
 0.51562500000  0.53125000000  0.31250000000  0.34375000000 [ 1.66751344118, 3.21477044522] POSITIVE
 0.51562500000  0.53125000000  0.34375000000  0.37500000000 [ 1.64842300287, 3.20190452694] POSITIVE
 0.53125000000  0.54687500000  0.31250000000  0.34375000000 [ 1.42053814882, 2.83211905137] POSITIVE
 0.53125000000  0.54687500000  0.34375000000  0.37500000000 [ 1.40146138939, 2.81911440142] POSITIVE
 0.54687500000  0.56250000000  0.31250000000  0.34375000000 [ 1.17987933023, 2.56346228122] POSITIVE
 0.54687500000  0.56250000000  0.34375000000  0.37500000000 [ 1.16082982605, 2.55035595769] POSITIVE
 0.56250000000  0.57812500000  0.25000000000  0.28125000000 [ 0.98388524604, 2.32732333408] POSITIVE
 0.56250000000  0.57812500000  0.28125000000  0.31250000000 [ 0.96478062373, 2.31411260829] POSITIVE
 0.57812500000  0.59375000000  0.25000000000  0.28125000000 [ 0.75627137023, 2.08464814897] POSITIVE
 0.57812500000  0.59375000000  0.28125000000  0.31250000000 [ 0.73721590499, 2.07139511132] POSITIVE
 0.59375000000  0.60937500000  0.25000000000  0.28125000000 [ 0.53537018287, 1.85026461858] POSITIVE
 0.59375000000  0.60937500000  0.28125000000  0.31250000000 [ 0.51637703969, 1.83699510967] POSITIVE
 0.60937500000  0.62500000000  0.25000000000  0.28125000000 [ 0.32124074415, 1.59557958564] POSITIVE
 0.60937500000  0.62500000000  0.28125000000  0.31250000000 [ 0.30232239152, 1.58231669762] POSITIVE
 0.56250000000  0.57812500000  0.31250000000  0.34375000000 [ 0.94572442885, 2.30091956045] POSITIVE
 0.56250000000  0.57812500000  0.34375000000  0.37500000000 [ 0.92671611947, 2.28774430198] POSITIVE
 0.57812500000  0.59375000000  0.31250000000  0.34375000000 [ 0.71821182308, 2.05816097712] POSITIVE
 0.57812500000  0.59375000000  0.34375000000  0.37500000000 [ 0.69925853119, 2.04494586182] POSITIVE
 0.59375000000  0.60937500000  0.31250000000  0.34375000000 [ 0.49743833833, 1.82374577419] POSITIVE
 0.59375000000  0.60937500000  0.34375000000  0.37500000000 [ 0.47855343032, 1.81051673127] POSITIVE
 0.60937500000  0.62500000000  0.31250000000  0.34375000000 [ 0.28346164453, 1.56907529815] POSITIVE
 0.60937500000  0.62500000000  0.34375000000  0.37500000000 [ 0.26465779560, 1.55585550965] POSITIVE
 0.62500000000  0.64062500000  0.25000000000  0.28125000000 [ 0.11390749324, 1.36860617910] POSITIVE
 0.62500000000  0.64062500000  0.28125000000  0.31250000000 [ 0.09507554516, 1.35537057524] POSITIVE
 0.62500000000  0.64062500000  0.31250000000  0.34375000000 [ 0.07630447488, 1.34215782096] POSITIVE
 0.62500000000  0.64062500000  0.34375000000  0.37500000000 [ 0.05759351146, 1.32896804152] POSITIVE
 0.50000000000  0.51562500000  0.37500000000  0.40625000000 [ 1.88241903382, 3.36898084170] POSITIVE
 0.50000000000  0.51562500000  0.40625000000  0.43750000000 [ 1.86340081039, 3.35632275212] POSITIVE
 0.51562500000  0.53125000000  0.37500000000  0.40625000000 [ 1.62937190883, 3.18905306096] POSITIVE
 0.51562500000  0.53125000000  0.40625000000  0.43750000000 [ 1.61035976930, 3.17621613388] POSITIVE
 0.53125000000  0.54687500000  0.37500000000  0.40625000000 [ 1.38242655498, 2.80612530817] POSITIVE
 0.53125000000  0.54687500000  0.40625000000  0.43750000000 [ 1.36343321676, 2.79315186177] POSITIVE
 0.54687500000  0.56250000000  0.37500000000  0.40625000000 [ 1.14182491719, 2.53726633766] POSITIVE
 0.54687500000  0.56250000000  0.40625000000  0.43750000000 [ 1.12286413286, 2.52419351456] POSITIVE
 0.50000000000  0.51562500000  0.43750000000  0.46875000000 [ 1.84441873937, 3.34367821343] POSITIVE
 0.50000000000  0.51562500000  0.46875000000  0.50000000000 [ 1.82547248248, 3.33104729928] POSITIVE
 0.51562500000  0.53125000000  0.43750000000  0.46875000000 [ 1.59138620322, 3.16339382710] POSITIVE
 0.51562500000  0.53125000000  0.46875000000  0.50000000000 [ 1.57245083792, 3.15058621707] POSITIVE
 0.53125000000  0.54687500000  0.43750000000  0.46875000000 [ 1.34448095570, 2.78019414665] POSITIVE
 0.53125000000  0.54687500000  0.46875000000  0.50000000000 [ 1.32556936221, 2.76725224174] POSITIVE
 0.54687500000  0.56250000000  0.43750000000  0.46875000000 [ 1.10394701329, 2.51113757551] POSITIVE
 0.54687500000  0.56250000000  0.46875000000  0.50000000000 [ 1.08507310932, 2.49809860163] POSITIVE
 0.56250000000  0.57812500000  0.37500000000  0.40625000000 [ 0.90775516698, 2.27458693658] POSITIVE
 0.56250000000  0.57812500000  0.40625000000  0.43750000000 [ 0.88884105557, 2.26144756066] POSITIVE
 0.57812500000  0.59375000000  0.37500000000  0.40625000000 [ 0.68035545091, 2.03174987242] POSITIVE
 0.57812500000  0.59375000000  0.40625000000  0.43750000000 [ 0.66150201817, 2.01857310789] POSITIVE
 0.59375000000  0.60937500000  0.37500000000  0.40625000000 [ 0.45972168390, 1.79730809079] POSITIVE
 0.59375000000  0.60937500000  0.40625000000  0.43750000000 [ 0.44094248329, 1.78411995389] POSITIVE
 0.60937500000  0.62500000000  0.37500000000  0.40625000000 [ 0.24591015577, 1.54265744446] POSITIVE
 0.60937500000  0.62500000000  0.40625000000  0.43750000000 [ 0.22721805392, 1.52948120532] POSITIVE
 0.56250000000  0.57812500000  0.43750000000  0.46875000000 [ 0.86997328178, 2.24832626369] POSITIVE
 0.56250000000  0.57812500000  0.46875000000  0.50000000000 [ 0.85115135405, 2.23522312852] POSITIVE
 0.57812500000  0.59375000000  0.43750000000  0.46875000000 [ 0.64269768272, 2.00541565962] POSITIVE
 0.57812500000  0.59375000000  0.46875000000  0.50000000000 [ 0.62394190759, 1.99227761179] POSITIVE
 0.59375000000  0.60937500000  0.43750000000  0.46875000000 [ 0.42221522815, 1.77095241339] POSITIVE
 0.59375000000  0.60937500000  0.46875000000  0.50000000000 [ 0.40353933292, 1.75780555424] POSITIVE
 0.60937500000  0.62500000000  0.43750000000  0.46875000000 [ 0.20858083607, 1.51632688597] POSITIVE
 0.60937500000  0.62500000000  0.46875000000  0.50000000000 [ 0.18999786474, 1.50319457156] POSITIVE
 0.62500000000  0.64062500000  0.37500000000  0.40625000000 [ 0.03894190468, 1.31580135115] POSITIVE
 0.62500000000  0.64062500000  0.40625000000  0.43750000000 [ 0.02034892419, 1.30265785367] POSITIVE
 0.62500000000  0.64062500000  0.43750000000  0.46875000000 [ 0.00181385867, 1.28953764308] POSITIVE
 0.64062500000  0.64453125000  0.25000000000  0.26562500000 [ 0.44227954978, 0.76252460427] POSITIVE
 0.64062500000  0.64453125000  0.26562500000  0.28125000000 [ 0.43389980673, 0.75486720243] POSITIVE
 0.64453125000  0.64843750000  0.25000000000  0.26562500000 [ 0.39093781211, 0.70983881760] POSITIVE
 0.64453125000  0.64843750000  0.26562500000  0.28125000000 [ 0.38256823709, 0.70218988943] POSITIVE
 0.64843750000  0.65234375000  0.25000000000  0.26562500000 [ 0.34003872997, 0.65778530201] POSITIVE
 0.64843750000  0.65234375000  0.26562500000  0.28125000000 [ 0.33167967317, 0.65014531872] POSITIVE
 0.65234375000  0.65625000000  0.25000000000  0.26562500000 [ 0.28958137729, 0.60638491324] POSITIVE
 0.65234375000  0.65625000000  0.26562500000  0.28125000000 [ 0.28123319596, 0.59875432305] POSITIVE
 0.64062500000  0.64453125000  0.28125000000  0.29687500000 [ 0.42553242627, 0.74721938900] POSITIVE
 0.64062500000  0.64453125000  0.29687500000  0.31250000000 [ 0.41717734610, 0.73958113743] POSITIVE
 0.64453125000  0.64843750000  0.28125000000  0.29687500000 [ 0.37421119746, 0.69455068332] POSITIVE
 0.64453125000  0.64843750000  0.29687500000  0.31250000000 [ 0.36586662946, 0.68692117203] POSITIVE
 0.64843750000  0.65234375000  0.28125000000  0.29687500000 [ 0.32333332608, 0.64251519224] POSITIVE
 0.64843750000  0.65234375000  0.29687500000  0.31250000000 [ 0.31499962344, 0.63489489459] POSITIVE
 0.65234375000  0.65625000000  0.28125000000  0.29687500000 [ 0.27289790020, 0.59113372550] POSITIVE
 0.65234375000  0.65625000000  0.29687500000  0.31250000000 [ 0.26457542323, 0.58352309190] POSITIVE
 0.65625000000  0.66015625000  0.25000000000  0.26562500000 [ 0.23956431999, 0.55578918560] POSITIVE
 0.65625000000  0.66015625000  0.26562500000  0.28125000000 [ 0.23122735303, 0.54816841753] POSITIVE
 0.66015625000  0.66406250000  0.25000000000  0.26562500000 [ 0.18998616538, 0.50678259213] POSITIVE
 0.66015625000  0.66406250000  0.26562500000  0.28125000000 [ 0.18166074001, 0.49917207188] POSITIVE
 0.66406250000  0.66796875000  0.25000000000  0.26562500000 [ 0.14084555690, 0.52275788859] POSITIVE
 0.66406250000  0.66796875000  0.26562500000  0.28125000000 [ 0.13253199500, 0.51515801830] POSITIVE
 0.66796875000  0.67187500000  0.25000000000  0.26562500000 [ 0.09214108617, 0.40387061590] POSITIVE
 0.66796875000  0.67187500000  0.26562500000  0.28125000000 [ 0.08383968374, 0.39628182516] POSITIVE
 0.65625000000  0.66015625000  0.28125000000  0.29687500000 [ 0.22290344903, 0.54055777905] POSITIVE
 0.65625000000  0.66015625000  0.29687500000  0.31250000000 [ 0.21459253966, 0.53295724071] POSITIVE
 0.66015625000  0.66406250000  0.28125000000  0.29687500000 [ 0.17334855656, 0.49157181927] POSITIVE
 0.66015625000  0.66406250000  0.29687500000  0.31250000000 [ 0.16504954512, 0.48398180410] POSITIVE
 0.66406250000  0.66796875000  0.28125000000  0.29687500000 [ 0.12423185554, 0.50756855483] POSITIVE
 0.66406250000  0.66796875000  0.29687500000  0.31250000000 [ 0.11594506700, 0.49998946721] POSITIVE
 0.66796875000  0.67187500000  0.28125000000  0.29687500000 [ 0.07555188585, 0.38870358156] POSITIVE
 0.66796875000  0.67187500000  0.29687500000  0.31250000000 [ 0.06727761935, 0.38113585330] POSITIVE
 0.67187500000  0.67578125000  0.25000000000  0.26562500000 [ 0.04387112973, 0.35597940099] POSITIVE
 0.67187500000  0.67578125000  0.26562500000  0.28125000000 [ 0.03558221271, 0.34840203335] POSITIVE
 0.67187500000  0.67578125000  0.28125000000  0.29687500000 [ 0.02730708394, 0.34083535428] POSITIVE
 0.67187500000  0.67578125000  0.29687500000  0.31250000000 [ 0.01904566858, 0.33327933119] POSITIVE
 0.64062500000  0.64453125000  0.31250000000  0.32812500000 [ 0.40883450461, 0.73195242118] POSITIVE
 0.64062500000  0.64453125000  0.32812500000  0.34375000000 [ 0.40050384087, 0.72433321373] POSITIVE
 0.64453125000  0.64843750000  0.31250000000  0.32812500000 [ 0.35753447004, 0.67930132831] POSITIVE
 0.64453125000  0.64843750000  0.32812500000  0.34375000000 [ 0.34921465684, 0.67169112494] POSITIVE
 0.64843750000  0.65234375000  0.31250000000  0.32812500000 [ 0.30667850074, 0.62728439784] POSITIVE
 0.64843750000  0.65234375000  0.32812500000  0.34375000000 [ 0.29836989419, 0.61968367403] POSITIVE
 0.65234375000  0.65625000000  0.31250000000  0.32812500000 [ 0.25626569902, 0.57592239356] POSITIVE
 0.65234375000  0.65625000000  0.32812500000  0.34375000000 [ 0.24796866232, 0.56833160183] POSITIVE
 0.64062500000  0.64453125000  0.34375000000  0.35937500000 [ 0.39218529462, 0.71672348856] POSITIVE
 0.64062500000  0.64453125000  0.35937500000  0.37500000000 [ 0.38387880628, 0.70912321919] POSITIVE
 0.64453125000  0.64843750000  0.34375000000  0.35937500000 [ 0.34090712823, 0.66409053472] POSITIVE
 0.64453125000  0.64843750000  0.35937500000  0.37500000000 [ 0.33261182322, 0.65649953045] POSITIVE
 0.64843750000  0.65234375000  0.34375000000  0.35937500000 [ 0.29007374070, 0.61209269525] POSITIVE
 0.64843750000  0.65234375000  0.35937500000  0.37500000000 [ 0.28178997790, 0.60451143362] POSITIVE
 0.65234375000  0.65625000000  0.34375000000  0.35937500000 [ 0.23968424860, 0.56075068806] POSITIVE
 0.65234375000  0.65625000000  0.35937500000  0.37500000000 [ 0.23141239404, 0.55317962363] POSITIVE
 0.65625000000  0.66015625000  0.31250000000  0.32812500000 [ 0.20629455738, 0.52536677310] POSITIVE
 0.65625000000  0.66015625000  0.32812500000  0.34375000000 [ 0.19800943542, 0.51778634679] POSITIVE
 0.66015625000  0.66406250000  0.31250000000  0.32812500000 [ 0.15676363658, 0.47640199619] POSITIVE
 0.66015625000  0.66406250000  0.32812500000  0.34375000000 [ 0.14849076265, 0.46883236536] POSITIVE
 0.66406250000  0.66796875000  0.31250000000  0.32812500000 [ 0.10767155869, 0.49242072445] POSITIVE
 0.66406250000  0.66796875000  0.32812500000  0.34375000000 [ 0.09941126076, 0.48486229563] POSITIVE
 0.66796875000  0.67187500000  0.31250000000  0.32812500000 [ 0.05901681194, 0.37357860863] POSITIVE
 0.66796875000  0.67187500000  0.32812500000  0.34375000000 [ 0.05076939216, 0.36603181582] POSITIVE
 0.65625000000  0.66015625000  0.34375000000  0.35937500000 [ 0.18973710777, 0.51021593242] POSITIVE
 0.65625000000  0.66015625000  0.35937500000  0.37500000000 [ 0.18147750917, 0.50265550062] POSITIVE
 0.66015625000  0.66406250000  0.34375000000  0.35937500000 [ 0.14023085580, 0.46127288148] POSITIVE
 0.66015625000  0.66406250000  0.35937500000  0.37500000000 [ 0.13198384929, 0.45372351446] POSITIVE
 0.66406250000  0.66796875000  0.34375000000  0.35937500000 [ 0.09116410414, 0.47731414984] POSITIVE
 0.66406250000  0.66796875000  0.35937500000  0.37500000000 [ 0.08293002056, 0.46977625620] POSITIVE
 0.66796875000  0.67187500000  0.34375000000  0.35937500000 [ 0.04253528938, 0.35849544317] POSITIVE
 0.66796875000  0.67187500000  0.35937500000  0.37500000000 [ 0.03431443378, 0.35096945903] POSITIVE
 0.67187500000  0.67578125000  0.31250000000  0.32812500000 [ 0.01079789270, 0.32573393150] POSITIVE
 0.67187500000  0.67578125000  0.32812500000  0.34375000000 [ 0.00256368321, 0.31819912268] POSITIVE
 0.64062500000  0.64453125000  0.37500000000  0.39062500000 [ 0.37558431691, 0.70153237915] POSITIVE
 0.64062500000  0.64453125000  0.39062500000  0.40625000000 [ 0.36730176819, 0.69395094200] POSITIVE
 0.64453125000  0.64843750000  0.37500000000  0.39062500000 [ 0.32432868152, 0.64891808499] POSITIVE
 0.64453125000  0.64843750000  0.39062500000  0.40625000000 [ 0.31605764347, 0.64134617121] POSITIVE
 0.64843750000  0.65234375000  0.37500000000  0.39062500000 [ 0.27351854411, 0.59693986127] POSITIVE
 0.64843750000  0.65234375000  0.39062500000  0.40625000000 [ 0.26525937830, 0.58937795038] POSITIVE
 0.65234375000  0.65625000000  0.37500000000  0.39062500000 [ 0.22315303554, 0.54561837997] POSITIVE
 0.65234375000  0.65625000000  0.39062500000  0.40625000000 [ 0.21490611069, 0.53806692855] POSITIVE
 0.64062500000  0.64453125000  0.40625000000  0.42187500000 [ 0.35903110244, 0.68637888135] POSITIVE
 0.64062500000  0.64453125000  0.42187500000  0.43750000000 [ 0.35077226261, 0.67881617082] POSITIVE
 0.64453125000  0.64843750000  0.40625000000  0.42187500000 [ 0.30779865008, 0.63378376203] POSITIVE
 0.64453125000  0.64843750000  0.42187500000  0.43750000000 [ 0.29955164296, 0.62623083038] POSITIVE
 0.64843750000  0.65234375000  0.40625000000  0.42187500000 [ 0.25701242013, 0.58182567316] POSITIVE
 0.64843750000  0.65234375000  0.42187500000  0.43750000000 [ 0.24877760988, 0.57428300186] POSITIVE
 0.65234375000  0.65625000000  0.40625000000  0.42187500000 [ 0.20667155778, 0.53052524084] POSITIVE
 0.65234375000  0.65625000000  0.42187500000  0.43750000000 [ 0.19844931574, 0.52299328840] POSITIVE
 0.65625000000  0.66015625000  0.37500000000  0.39062500000 [ 0.17323057506, 0.49510502210] POSITIVE
 0.65625000000  0.66015625000  0.39062500000  0.40625000000 [ 0.16499624162, 0.48756446757] POSITIVE
 0.66015625000  0.66406250000  0.37500000000  0.39062500000 [ 0.12374967709, 0.44618423421] POSITIVE
 0.66015625000  0.66406250000  0.39062500000  0.40625000000 [ 0.11552827394, 0.43865501073] POSITIVE
 0.66406250000  0.66796875000  0.37500000000  0.39062500000 [ 0.07470894251, 0.46224858388] POSITIVE
 0.66406250000  0.66796875000  0.39062500000  0.40625000000 [ 0.06650080325, 0.45473110211] POSITIVE
 0.66796875000  0.67187500000  0.37500000000  0.39062500000 [ 0.02610675633, 0.34345383179] POSITIVE
 0.66796875000  0.67187500000  0.39062500000  0.40625000000 [ 0.01791218879, 0.33594852988] POSITIVE
 0.65625000000  0.66015625000  0.40625000000  0.42187500000 [ 0.15677444573, 0.48003380780] POSITIVE
 0.65625000000  0.66015625000  0.42187500000  0.43750000000 [ 0.14856512495, 0.47251301360] POSITIVE
 0.66015625000  0.66406250000  0.40625000000  0.42187500000 [ 0.10731957528, 0.43113581404] POSITIVE
 0.66015625000  0.66406250000  0.42187500000  0.43750000000 [ 0.09912351728, 0.42362661420] POSITIVE
 0.66406250000  0.66796875000  0.40625000000  0.42187500000 [ 0.05830553677, 0.44722378015] POSITIVE
 0.66406250000  0.66796875000  0.42187500000  0.43750000000 [ 0.05012307782, 0.43972658731] POSITIVE
 0.66796875000  0.67187500000  0.40625000000  0.42187500000 [ 0.00973066368, 0.32845352180] POSITIVE
 0.66796875000  0.67187500000  0.42187500000  0.43750000000 [ 0.00156211426, 0.32096877608] POSITIVE
 0.62500000000  0.62890625000  0.46875000000  0.48437500000 [ 0.53530814558, 0.87001570667] POSITIVE
 0.62500000000  0.62890625000  0.48437500000  0.50000000000 [ 0.52705021235, 0.86245396784] POSITIVE
 0.62890625000  0.63281250000  0.46875000000  0.48437500000 [ 0.48231954112, 0.82099082374] POSITIVE
 0.62890625000  0.63281250000  0.48437500000  0.50000000000 [ 0.47407245163, 0.81343735175] POSITIVE
 0.63281250000  0.63671875000  0.46875000000  0.48437500000 [ 0.42978389688, 0.76369403063] POSITIVE
 0.63281250000  0.63671875000  0.48437500000  0.50000000000 [ 0.42154806816, 0.75614935131] POSITIVE
 0.63671875000  0.64062500000  0.46875000000  0.48437500000 [ 0.37769990957, 0.70944342029] POSITIVE
 0.63671875000  0.64062500000  0.48437500000  0.50000000000 [ 0.36947575249, 0.70190804234] POSITIVE
 0.64062500000  0.64453125000  0.43750000000  0.45312500000 [ 0.34252519221, 0.67126278409] POSITIVE
 0.64062500000  0.64453125000  0.45312500000  0.46875000000 [ 0.33428983538, 0.66371869486] POSITIVE
 0.64453125000  0.64843750000  0.43750000000  0.45312500000 [ 0.29131656438, 0.61868734928] POSITIVE
 0.64453125000  0.64843750000  0.45312500000  0.46875000000 [ 0.28309335718, 0.61115329174] POSITIVE
 0.64843750000  0.65234375000  0.43750000000  0.45312500000 [ 0.24055488851, 0.56674990877] POSITIVE
 0.64843750000  0.65234375000  0.45312500000  0.46875000000 [ 0.23234419758, 0.55922636625] POSITIVE
 0.65234375000  0.65625000000  0.43750000000  0.45312500000 [ 0.19023932418, 0.51547104280] POSITIVE
 0.65234375000  0.65625000000  0.45312500000  0.46875000000 [ 0.18204152334, 0.50795847570] POSITIVE
 0.64062500000  0.64453125000  0.46875000000  0.48437500000 [ 0.32606613683, 0.65618387689] POSITIVE
 0.64062500000  0.64453125000  0.48437500000  0.50000000000 [ 0.31785404184, 0.64865830398] POSITIVE
 0.64453125000  0.64843750000  0.46875000000  0.48437500000 [ 0.27488196482, 0.60362863084] POSITIVE
 0.64453125000  0.64843750000  0.48437500000  0.50000000000 [ 0.26668233135, 0.59611333972] POSITIVE
 0.64843750000  0.65234375000  0.46875000000  0.48437500000 [ 0.22414547926, 0.55171234667] POSITIVE
 0.64843750000  0.65234375000  0.48437500000  0.50000000000 [ 0.21595867634, 0.54420782249] POSITIVE
 0.65234375000  0.65625000000  0.46875000000  0.48437500000 [ 0.17385585411, 0.50045555877] POSITIVE
 0.65234375000  0.65625000000  0.48437500000  0.50000000000 [ 0.16568225799, 0.49296226376] POSITIVE
 0.65625000000  0.66015625000  0.43750000000  0.45312500000 [ 0.14036821753, 0.46500205584] POSITIVE
 0.65625000000  0.66015625000  0.45312500000  0.46875000000 [ 0.13218366237, 0.45750090544] POSITIVE
 0.66015625000  0.66406250000  0.43750000000  0.45312500000 [ 0.09094003680, 0.41612738135] POSITIVE
 0.66015625000  0.66406250000  0.45312500000  0.46875000000 [ 0.08276907136, 0.40863808567] POSITIVE
 0.66406250000  0.66796875000  0.43750000000  0.45312500000 [ 0.04195336182, 0.43223949296] POSITIVE
 0.66406250000  0.66796875000  0.45312500000  0.46875000000 [ 0.03379632492, 0.42476246653] POSITIVE
 0.65625000000  0.66015625000  0.46875000000  0.48437500000 [ 0.12401139903, 0.45000953336] POSITIVE
 0.65625000000  0.66015625000  0.48437500000  0.50000000000 [ 0.11585136770, 0.44252791063] POSITIVE
 0.66015625000  0.66406250000  0.46875000000  0.48437500000 [ 0.07461055919, 0.40115869739] POSITIVE
 0.66015625000  0.66406250000  0.48437500000  0.50000000000 [ 0.06646443915, 0.39368918682] POSITIVE
 0.66406250000  0.66796875000  0.46875000000  0.48437500000 [ 0.02565190397, 0.41729547753] POSITIVE
 0.66406250000  0.66796875000  0.48437500000  0.50000000000 [ 0.01752003649, 0.40983849550] POSITIVE
 0.25000000000  0.31250000000  0.50000000000  0.56250000000 [ 2.60439524291,14.11008333130] POSITIVE
 0.25000000000  0.31250000000  0.56250000000  0.62500000000 [ 2.50711080197,14.18718773822] POSITIVE
 0.31250000000  0.37500000000  0.50000000000  0.56250000000 [ 2.11870723297,10.94423137480] POSITIVE
 0.31250000000  0.37500000000  0.56250000000  0.62500000000 [ 2.05085222106,10.96991701613] POSITIVE
 0.37500000000  0.43750000000  0.50000000000  0.56250000000 [ 1.30680393314, 8.66029639188] POSITIVE
 0.37500000000  0.43750000000  0.56250000000  0.62500000000 [ 1.24787938785, 8.66627280007] POSITIVE
 0.43750000000  0.50000000000  0.50000000000  0.56250000000 [ 0.40238257456, 6.86053046039] POSITIVE
 0.43750000000  0.50000000000  0.56250000000  0.62500000000 [ 0.34653049111, 6.85778971110] POSITIVE
 0.25000000000  0.31250000000  0.62500000000  0.68750000000 [ 2.40989989238,14.26425573174] POSITIVE
 0.25000000000  0.31250000000  0.68750000000  0.75000000000 [ 2.31276144409,14.34128838031] POSITIVE
 0.31250000000  0.37500000000  0.62500000000  0.68750000000 [ 1.98310918588,10.99555595853] POSITIVE
 0.31250000000  0.37500000000  0.68750000000  0.75000000000 [ 1.91547618346,11.02114999131] POSITIVE
 0.37500000000  0.43750000000  0.62500000000  0.68750000000 [ 1.18911221995, 8.67219260382] POSITIVE
 0.37500000000  0.43750000000  0.68750000000  0.75000000000 [ 1.13049927169, 8.67805851344] POSITIVE
 0.43750000000  0.50000000000  0.62500000000  0.68750000000 [ 0.29088773982, 6.85498208491] POSITIVE
 0.43750000000  0.50000000000  0.68750000000  0.75000000000 [ 0.23544956899, 6.85211144162] POSITIVE
 0.50000000000  0.51562500000  0.50000000000  0.53125000000 [ 1.80656170863, 3.31843007902] POSITIVE
 0.50000000000  0.51562500000  0.53125000000  0.56250000000 [ 1.78768609369, 3.30582661789] POSITIVE
 0.51562500000  0.53125000000  0.50000000000  0.53125000000 [ 1.55355330886, 3.13779337547] POSITIVE
 0.51562500000  0.53125000000  0.53125000000  0.56250000000 [ 1.53469325932, 3.12501536949] POSITIVE
 0.53125000000  0.54687500000  0.50000000000  0.53125000000 [ 1.30669803586, 2.75432622078] POSITIVE
 0.53125000000  0.54687500000  0.53125000000  0.56250000000 [ 1.28786658502, 2.74141615249] POSITIVE
 0.54687500000  0.56250000000  0.50000000000  0.53125000000 [ 1.06624198202, 2.48507666828] POSITIVE
 0.54687500000  0.56250000000  0.53125000000  0.56250000000 [ 1.04745320238, 2.47207184536] POSITIVE
 0.50000000000  0.51562500000  0.56250000000  0.59375000000 [ 1.76884532026, 3.29323697721] POSITIVE
 0.50000000000  0.51562500000  0.59375000000  0.62500000000 [ 1.75003907747, 3.28066121452] POSITIVE
 0.51562500000  0.53125000000  0.56250000000  0.59375000000 [ 1.51587034019, 3.11225226194] POSITIVE
 0.51562500000  0.53125000000  0.59375000000  0.62500000000 [ 1.49708420969, 3.09950411152] POSITIVE
 0.53125000000  0.54687500000  0.56250000000  0.59375000000 [ 1.26907462657, 2.72852210085] POSITIVE
 0.53125000000  0.54687500000  0.59375000000  0.62500000000 [ 1.25032178565, 2.71564412529] POSITIVE
 0.54687500000  0.56250000000  0.56250000000  0.59375000000 [ 1.02870635090, 2.45908419756] POSITIVE
 0.54687500000  0.56250000000  0.59375000000  0.62500000000 [ 1.01000101731, 2.44611378463] POSITIVE
 0.56250000000  0.57812500000  0.50000000000  0.53125000000 [ 0.83237479225, 2.22213823175] POSITIVE
 0.56250000000  0.57812500000  0.53125000000  0.56250000000 [ 0.81364312736, 2.20907164398] POSITIVE
 0.57812500000  0.59375000000  0.50000000000  0.53125000000 [ 0.60523416860, 1.97915904171] POSITIVE
 0.57812500000  0.59375000000  0.53125000000  0.56250000000 [ 0.58657395391, 1.96606002019] POSITIVE
 0.59375000000  0.60937500000  0.50000000000  0.53125000000 [ 0.38491422631, 1.74467945395] POSITIVE
 0.59375000000  0.60937500000  0.53125000000  0.56250000000 [ 0.36633935076, 1.73157418295] POSITIVE
 0.60937500000  0.62500000000  0.50000000000  0.53125000000 [ 0.17146851830, 1.49008433916] POSITIVE
 0.60937500000  0.62500000000  0.53125000000  0.56250000000 [ 0.15299219037, 1.47699625819] POSITIVE
 0.56250000000  0.57812500000  0.56250000000  0.59375000000 [ 0.79495590096, 2.19602343015] POSITIVE
 0.56250000000  0.57812500000  0.59375000000  0.62500000000 [ 0.77631266499, 2.18299364978] POSITIVE
 0.57812500000  0.59375000000  0.56250000000  0.59375000000 [ 0.56796076356, 1.95298061185] POSITIVE
 0.57812500000  0.59375000000  0.59375000000  0.62500000000 [ 0.54939410907, 1.93992087545] POSITIVE
 0.59375000000  0.60937500000  0.56250000000  0.59375000000 [ 0.34781416193, 1.71848980495] POSITIVE
 0.59375000000  0.60937500000  0.59375000000  0.62500000000 [ 0.32933812824, 1.70542637732] POSITIVE
 0.60937500000  0.62500000000  0.56250000000  0.59375000000 [ 0.13456828925, 1.46393039078] POSITIVE
 0.60937500000  0.62500000000  0.59375000000  0.62500000000 [ 0.11619623736, 1.45088679222] POSITIVE
 0.50000000000  0.51562500000  0.62500000000  0.65625000000 [ 1.73126706077, 3.26809938377] POSITIVE
 0.50000000000  0.51562500000  0.65625000000  0.68750000000 [ 1.71252897169, 3.25555153546] POSITIVE
 0.51562500000  0.53125000000  0.62500000000  0.65625000000 [ 1.47833453314, 3.08677097297] POSITIVE
 0.51562500000  0.53125000000  0.65625000000  0.68750000000 [ 1.45962098273, 3.07405289722] POSITIVE
 0.53125000000  0.54687500000  0.62500000000  0.65625000000 [ 1.23160769535, 2.70278228092] POSITIVE
 0.53125000000  0.54687500000  0.65625000000  0.68750000000 [ 1.21293199646, 2.68993661870] POSITIVE
 0.54687500000  0.56250000000  0.62500000000  0.65625000000 [ 0.99133680027, 2.43316066154] POSITIVE
 0.54687500000  0.56250000000  0.65625000000  0.68750000000 [ 0.97271330701, 2.42022487880] POSITIVE
 0.50000000000  0.51562500000  0.68750000000  0.71875000000 [ 1.69382451772, 3.24301771677] POSITIVE
 0.50000000000  0.51562500000  0.71875000000  0.75000000000 [ 1.67515341207, 3.23049797172] POSITIVE
 0.51562500000  0.53125000000  0.68750000000  0.71875000000 [ 1.44094323731, 3.06134993160] POSITIVE
 0.51562500000  0.53125000000  0.71875000000  0.75000000000 [ 1.42230098219, 3.04866211995] POSITIVE
 0.53125000000  0.54687500000  0.68750000000  0.71875000000 [ 1.19429433724, 2.67710718563] POSITIVE
 0.53125000000  0.54687500000  0.71875000000  0.75000000000 [ 1.17569437315, 2.66429402493] POSITIVE
 0.54687500000  0.56250000000  0.68750000000  0.71875000000 [ 0.95413015312, 2.40730648259] POSITIVE
 0.54687500000  0.56250000000  0.71875000000  0.75000000000 [ 0.93558696222, 2.39440551499] POSITIVE
 0.56250000000  0.57812500000  0.62500000000  0.65625000000 [ 0.75771298127, 2.16998235724] POSITIVE
 0.56250000000  0.57812500000  0.65625000000  0.68750000000 [ 0.73915642125, 2.15698960201] POSITIVE
 0.57812500000  0.59375000000  0.62500000000  0.65625000000 [ 0.53087351302, 1.92688086416] POSITIVE
 0.57812500000  0.59375000000  0.65625000000  0.68750000000 [ 0.51239850864, 1.91386062584] POSITIVE
 0.59375000000  0.60937500000  0.62500000000  0.65625000000 [ 0.31091073036, 1.69238395138] POSITIVE
 0.59375000000  0.60937500000  0.65625000000  0.68750000000 [ 0.29253146083, 1.67936257272] POSITIVE
 0.60937500000  0.62500000000  0.62500000000  0.65625000000 [ 0.09787547075, 1.43786551127] POSITIVE
 0.60937500000  0.62500000000  0.65625000000  0.68750000000 [ 0.07960543861, 1.42486659053] POSITIVE
 0.56250000000  0.57812500000  0.68750000000  0.71875000000 [ 0.72064256564, 2.14401542891] POSITIVE
 0.56250000000  0.57812500000  0.71875000000  0.75000000000 [ 0.70217100414, 2.13105987828] POSITIVE
 0.57812500000  0.59375000000  0.68750000000  0.71875000000 [ 0.49396863950, 1.90086020331] POSITIVE
 0.57812500000  0.59375000000  0.71875000000  0.75000000000 [ 0.47558345911, 1.88787963461] POSITIVE
 0.59375000000  0.60937500000  0.68750000000  0.71875000000 [ 0.27419982364, 1.66636228150] POSITIVE
 0.59375000000  0.60937500000  0.71875000000  0.75000000000 [ 0.25591533379, 1.65338311273] POSITIVE
 0.60937500000  0.62500000000  0.68750000000  0.71875000000 [ 0.06138560277, 1.41189006677] POSITIVE
 0.60937500000  0.62500000000  0.71875000000  0.75000000000 [ 0.04321543726, 1.39893597120] POSITIVE
 0.62500000000  0.62890625000  0.50000000000  0.51562500000 [ 0.51880322360, 0.85490096057] POSITIVE
 0.62500000000  0.62890625000  0.51562500000  0.53125000000 [ 0.51056713033, 0.84735666132] POSITIVE
 0.62890625000  0.63281250000  0.50000000000  0.51562500000 [ 0.46583645614, 0.80589273184] POSITIVE
 0.62890625000  0.63281250000  0.51562500000  0.53125000000 [ 0.45761150451, 0.79835693984] POSITIVE
 0.63281250000  0.63671875000  0.50000000000  0.51562500000 [ 0.41332348409, 0.74861364547] POSITIVE
 0.63281250000  0.63671875000  0.51562500000  0.53125000000 [ 0.40511009341, 0.74108688830] POSITIVE
 0.63671875000  0.64062500000  0.50000000000  0.51562500000 [ 0.36126299186, 0.69438176014] POSITIVE
 0.63671875000  0.64062500000  0.51562500000  0.53125000000 [ 0.35306157525, 0.68686454824] POSITIVE
 0.62500000000  0.62890625000  0.53125000000  0.54687500000 [ 0.50234188400, 0.83982104655] POSITIVE
 0.62500000000  0.62890625000  0.54687500000  0.56250000000 [ 0.49412743659, 0.83229409278] POSITIVE
 0.62890625000  0.63281250000  0.53125000000  0.54687500000 [ 0.44939754714, 0.79082995161] POSITIVE
 0.62890625000  0.63281250000  0.54687500000  0.56250000000 [ 0.44119453487, 0.78331174307] POSITIVE
 0.63281250000  0.63671875000  0.53125000000  0.54687500000 [ 0.39690784536, 0.73356905505] POSITIVE
 0.63281250000  0.63671875000  0.54687500000  0.56250000000 [ 0.38871668971, 0.72606012101] POSITIVE
 0.63671875000  0.64062500000  0.53125000000  0.54687500000 [ 0.34487145077, 0.67935638126] POSITIVE
 0.63671875000  0.64062500000  0.54687500000  0.56250000000 [ 0.33669256705, 0.67185723386] POSITIVE
 0.64062500000  0.64453125000  0.50000000000  0.51562500000 [ 0.30965349625, 0.64114194999] POSITIVE
 0.64062500000  0.64453125000  0.51562500000  0.53125000000 [ 0.30146444646, 0.63363478881] POSITIVE
 0.64453125000  0.64843750000  0.50000000000  0.51562500000 [ 0.25849440139, 0.58860739156] POSITIVE
 0.64453125000  0.64843750000  0.51562500000  0.53125000000 [ 0.25031812013, 0.58111075960] POSITIVE
 0.64843750000  0.65234375000  0.50000000000  0.51562500000 [ 0.20778373221, 0.53671276621] POSITIVE
 0.64843750000  0.65234375000  0.51562500000  0.53125000000 [ 0.19962059082, 0.52922715037] POSITIVE
 0.65234375000  0.65625000000  0.50000000000  0.51562500000 [ 0.15752067709, 0.48547856247] POSITIVE
 0.65234375000  0.65625000000  0.51562500000  0.53125000000 [ 0.14937105414, 0.47800442676] POSITIVE
 0.64062500000  0.64453125000  0.53125000000  0.54687500000 [ 0.29328683940, 0.62613679440] POSITIVE
 0.64062500000  0.64453125000  0.54687500000  0.56250000000 [ 0.28512062254, 0.61864794077] POSITIVE
 0.64453125000  0.64843750000  0.53125000000  0.54687500000 [ 0.24215343332, 0.57362341711] POSITIVE
 0.64453125000  0.64843750000  0.54687500000  0.56250000000 [ 0.23400028727, 0.56614533747] POSITIVE
 0.64843750000  0.65234375000  0.53125000000  0.54687500000 [ 0.19146919673, 0.52175094760] POSITIVE
 0.64843750000  0.65234375000  0.54687500000  0.56250000000 [ 0.18332949503, 0.51428413057] POSITIVE
 0.65234375000  0.65625000000  0.53125000000  0.54687500000 [ 0.14123333244, 0.47053982857] POSITIVE
 0.65234375000  0.65625000000  0.54687500000  0.56250000000 [ 0.13310745589, 0.46308473988] POSITIVE
 0.65625000000  0.66015625000  0.50000000000  0.51562500000 [ 0.10770350923, 0.43505600836] POSITIVE
 0.65625000000  0.66015625000  0.51562500000  0.53125000000 [ 0.09956776504, 0.42759379769] POSITIVE
 0.66015625000  0.66406250000  0.50000000000  0.51562500000 [ 0.05833065076, 0.38622952432] POSITIVE
 0.66015625000  0.66406250000  0.51562500000  0.53125000000 [ 0.05020913418, 0.37877968033] POSITIVE
 0.66406250000  0.66796875000  0.50000000000  0.51562500000 [ 0.00940066064, 0.40239149007] POSITIVE
 0.66406250000  0.66796875000  0.51562500000  0.53125000000 [ 0.00129371527, 0.39495443095] POSITIVE
 0.65625000000  0.66015625000  0.53125000000  0.54687500000 [ 0.09144407721, 0.42014124984] POSITIVE
 0.65625000000  0.66015625000  0.54687500000  0.56250000000 [ 0.08333238837, 0.41269833611] POSITIVE
 0.66015625000  0.66406250000  0.53125000000  0.54687500000 [ 0.04209983017, 0.37133962536] POSITIVE
 0.66015625000  0.66406250000  0.54687500000  0.56250000000 [ 0.03400268014, 0.36390932997] POSITIVE
 0.62500000000  0.62890625000  0.56250000000  0.57812500000 [ 0.48592374051, 0.82477577658] POSITIVE
 0.62500000000  0.62890625000  0.57812500000  0.59375000000 [ 0.47773074865, 0.81726607458] POSITIVE
 0.62890625000  0.63281250000  0.56250000000  0.57812500000 [ 0.43300241905, 0.77580229018] POSITIVE
 0.62890625000  0.63281250000  0.57812500000  0.59375000000 [ 0.42482115152, 0.76830156894] POSITIVE
 0.63281250000  0.63671875000  0.56250000000  0.57812500000 [ 0.38053657669, 0.71856006151] POSITIVE
 0.63281250000  0.63671875000  0.57812500000  0.59375000000 [ 0.37236745705, 0.71106885197] POSITIVE
 0.63671875000  0.64062500000  0.56250000000  0.57812500000 [ 0.32852487321, 0.66436708073] POSITIVE
 0.63671875000  0.64062500000  0.57812500000  0.59375000000 [ 0.32036831890, 0.65688589666] POSITIVE
 0.62500000000  0.62890625000  0.59375000000  0.60937500000 [ 0.46954841434, 0.80976496343] POSITIVE
 0.62500000000  0.62890625000  0.60937500000  0.62500000000 [ 0.46137669137, 0.80227241985] POSITIVE
 0.62890625000  0.63281250000  0.59375000000  0.60937500000 [ 0.41665068274, 0.76080955739] POSITIVE
 0.62890625000  0.63281250000  0.60937500000  0.62500000000 [ 0.40849096904, 0.75332622779] POSITIVE
 0.63281250000  0.63671875000  0.59375000000  0.60937500000 [ 0.36420928201, 0.70358646783] POSITIVE
 0.63281250000  0.63671875000  0.60937500000  0.62500000000 [ 0.35606200325, 0.69611288460] POSITIVE
 0.63671875000  0.64062500000  0.59375000000  0.60937500000 [ 0.31222285423, 0.64941365648] POSITIVE
 0.63671875000  0.64062500000  0.60937500000  0.62500000000 [ 0.30408842983, 0.64195033506] POSITIVE
 0.64062500000  0.64453125000  0.56250000000  0.57812500000 [ 0.27696574389, 0.61116820199] POSITIVE
 0.64062500000  0.64453125000  0.57812500000  0.59375000000 [ 0.26882215195, 0.60369755219] POSITIVE
 0.64453125000  0.64843750000  0.56250000000  0.57812500000 [ 0.22585862880, 0.55867649407] POSITIVE
 0.64453125000  0.64843750000  0.57812500000  0.59375000000 [ 0.21772840529, 0.55121686040] POSITIVE
 0.64843750000  0.65234375000  0.56250000000  0.57812500000 [ 0.17520143138, 0.50682667202] POSITIVE
 0.64843750000  0.65234375000  0.57812500000  0.59375000000 [ 0.16708495200, 0.49937854478] POSITIVE
 0.65234375000  0.65625000000  0.56250000000  0.57812500000 [ 0.12499336894, 0.45563913275] POSITIVE
 0.65234375000  0.65625000000  0.57812500000  0.59375000000 [ 0.11689101662, 0.44820297932] POSITIVE
 0.64062500000  0.64453125000  0.59375000000  0.60937500000 [ 0.26068979574, 0.59623596556] POSITIVE
 0.64062500000  0.64453125000  0.60937500000  0.62500000000 [ 0.25256862479, 0.58878341635] POSITIVE
 0.64453125000  0.64843750000  0.59375000000  0.60937500000 [ 0.20960956464, 0.54376641000] POSITIVE
 0.64453125000  0.64843750000  0.60937500000  0.62500000000 [ 0.20150205523, 0.53632511647] POSITIVE
 0.64843750000  0.65234375000  0.59375000000  0.60937500000 [ 0.15898000363, 0.49193972170] POSITIVE
 0.64843750000  0.65234375000  0.60937500000  0.62500000000 [ 0.15088653352, 0.48451017574] POSITIVE
 0.65234375000  0.65625000000  0.59375000000  0.60937500000 [ 0.10880034450, 0.44077625177] POSITIVE
 0.65234375000  0.65625000000  0.60937500000  0.62500000000 [ 0.10072129869, 0.43335892239] POSITIVE
 0.65625000000  0.66015625000  0.56250000000  0.57812500000 [ 0.07523264178, 0.40526502787] POSITIVE
 0.65625000000  0.66015625000  0.57812500000  0.59375000000 [ 0.06714478125, 0.39784129653] POSITIVE
 0.66015625000  0.66406250000  0.56250000000  0.57812500000 [ 0.02591762347, 0.35648876744] POSITIVE
 0.66015625000  0.66406250000  0.57812500000  0.59375000000 [ 0.01784460790, 0.34907790334] POSITIVE
 0.65625000000  0.66015625000  0.59375000000  0.60937500000 [ 0.05906875115, 0.39042711363] POSITIVE
 0.65625000000  0.66015625000  0.60937500000  0.62500000000 [ 0.05100449644, 0.38302245073] POSITIVE
 0.66015625000  0.66406250000  0.59375000000  0.60937500000 [ 0.00978357407, 0.34167671101] POSITIVE
 0.66015625000  0.66406250000  0.60937500000  0.62500000000 [ 0.00173446571, 0.33428516136] POSITIVE
 0.62500000000  0.62890625000  0.62500000000  0.64062500000 [ 0.45321553397, 0.79478842063] POSITIVE
 0.62500000000  0.62890625000  0.64062500000  0.65625000000 [ 0.44506489678, 0.78731294258] POSITIVE
 0.62890625000  0.63281250000  0.62500000000  0.64062500000 [ 0.40034196184, 0.74585155821] POSITIVE
 0.62890625000  0.63281250000  0.64062500000  0.65625000000 [ 0.39220361480, 0.73838552489] POSITIVE
 0.63281250000  0.63671875000  0.62500000000  0.64062500000 [ 0.34792557293, 0.68864807786] POSITIVE
 0.63281250000  0.63671875000  0.64062500000  0.65625000000 [ 0.33979994366, 0.68119202323] POSITIVE
 0.63671875000  0.64062500000  0.62500000000  0.64062500000 [ 0.29596499679, 0.63449590737] POSITIVE
 0.63671875000  0.64062500000  0.64062500000  0.65625000000 [ 0.28785250666, 0.62705034841] POSITIVE
 0.62500000000  0.62890625000  0.65625000000  0.67187500000 [ 0.43692473489, 0.77984596258] POSITIVE
 0.62500000000  0.62890625000  0.67187500000  0.68750000000 [ 0.42879500380, 0.77238745758] POSITIVE
 0.62890625000  0.63281250000  0.65625000000  0.67187500000 [ 0.38407588198, 0.73092810412] POSITIVE
 0.62890625000  0.63281250000  0.67187500000  0.68750000000 [ 0.37595871790, 0.72347927226] POSITIVE
 0.63281250000  0.63671875000  0.65625000000  0.67187500000 [ 0.33168506850, 0.67374469640] POSITIVE
 0.63281250000  0.63671875000  0.67187500000  0.68750000000 [ 0.32358090094, 0.66630607314] POSITIVE
 0.63671875000  0.64062500000  0.65625000000  0.67187500000 [ 0.27975091146, 0.61961363327] POSITIVE
 0.63671875000  0.64062500000  0.67187500000  0.68750000000 [ 0.27166016368, 0.61218573709] POSITIVE
 0.64062500000  0.64453125000  0.62500000000  0.64062500000 [ 0.24445858910, 0.58133987889] POSITIVE
 0.64062500000  0.64453125000  0.64062500000  0.65625000000 [ 0.23635963916, 0.57390532755] POSITIVE
 0.64453125000  0.64843750000  0.62500000000  0.64062500000 [ 0.19340582600, 0.52889295348] POSITIVE
 0.64453125000  0.64843750000  0.64062500000  0.65625000000 [ 0.18532082633, 0.52146989479] POSITIVE
 0.64843750000  0.65234375000  0.62500000000  0.64062500000 [ 0.14280448948, 0.47708987992] POSITIVE
 0.64843750000  0.65234375000  0.64062500000  0.65625000000 [ 0.13473381981, 0.46967880733] POSITIVE
 0.65234375000  0.65625000000  0.62500000000  0.64062500000 [ 0.09265382585, 0.42595096352] POSITIVE
 0.65234375000  0.65625000000  0.64062500000  0.65625000000 [ 0.08459787315, 0.41855234760] POSITIVE
 0.64062500000  0.64453125000  0.65625000000  0.67187500000 [ 0.22827172595, 0.56647973680] POSITIVE
 0.64062500000  0.64453125000  0.67187500000  0.68750000000 [ 0.22019480090, 0.55906308116] POSITIVE
 0.64453125000  0.64843750000  0.65625000000  0.67187500000 [ 0.17724700613, 0.51405591421] POSITIVE
 0.64453125000  0.64843750000  0.67187500000  0.68750000000 [ 0.16918431576, 0.50665098563] POSITIVE
 0.64843750000  0.65234375000  0.65625000000  0.67187500000 [ 0.12667447330, 0.46227693114] POSITIVE
 0.64843750000  0.65234375000  0.67187500000  0.68750000000 [ 0.11862639925, 0.45488422460] POSITIVE
 0.65234375000  0.65625000000  0.65625000000  0.67187500000 [ 0.07655338828, 0.41116304713] POSITIVE
 0.65234375000  0.65625000000  0.67187500000  0.68750000000 [ 0.06852031944, 0.40378303468] POSITIVE
 0.65625000000  0.66015625000  0.62500000000  0.64062500000 [ 0.04295196260, 0.37562727952] POSITIVE
 0.65625000000  0.66015625000  0.64062500000  0.65625000000 [ 0.03491109567, 0.36824157174] POSITIVE
 0.65625000000  0.66015625000  0.65625000000  0.67187500000 [ 0.02688184219, 0.36086529922] POSITIVE
 0.65625000000  0.66015625000  0.67187500000  0.68750000000 [ 0.01886414926, 0.35349843387] POSITIVE
 0.62500000000  0.62890625000  0.68750000000  0.70312500000 [ 0.42067565940, 0.76493740458] POSITIVE
 0.62500000000  0.62890625000  0.70312500000  0.71875000000 [ 0.41256665802, 0.75749578063] POSITIVE
 0.62890625000  0.63281250000  0.68750000000  0.70312500000 [ 0.36785207749, 0.71603900572] POSITIVE
 0.62890625000  0.63281250000  0.70312500000  0.71875000000 [ 0.35975591609, 0.70860728098] POSITIVE
 0.63281250000  0.63671875000  0.68750000000  0.70312500000 [ 0.31548739493, 0.65887612926] POSITIVE
 0.63281250000  0.63671875000  0.70312500000  0.71875000000 [ 0.30740450483, 0.65145484065] POSITIVE
 0.63671875000  0.64062500000  0.68750000000  0.70312500000 [ 0.26358021625, 0.60476663509] POSITIVE
 0.63671875000  0.64062500000  0.70312500000  0.71875000000 [ 0.25551102252, 0.59735630254] POSITIVE
 0.62500000000  0.62890625000  0.71875000000  0.73437500000 [ 0.40446795637, 0.75006256285] POSITIVE
 0.62500000000  0.62890625000  0.73437500000  0.75000000000 [ 0.39637951156, 0.74263772843] POSITIVE
 0.62890625000  0.63281250000  0.71875000000  0.73437500000 [ 0.35167018946, 0.70118407459] POSITIVE
 0.62890625000  0.63281250000  0.73437500000  0.75000000000 [ 0.34359485378, 0.69376936315] POSITIVE
 0.63281250000  0.63671875000  0.71875000000  0.73437500000 [ 0.29933218543, 0.64404218326] POSITIVE
 0.63281250000  0.63671875000  0.73437500000  0.75000000000 [ 0.29127039193, 0.63663813311] POSITIVE
 0.63671875000  0.64062500000  0.71875000000  0.73437500000 [ 0.24745253629, 0.58995471481] POSITIVE
 0.63671875000  0.64062500000  0.73437500000  0.75000000000 [ 0.23940471180, 0.58256184731] POSITIVE
 0.64062500000  0.64453125000  0.68750000000  0.70312500000 [ 0.21212881589, 0.55165533522] POSITIVE
 0.64062500000  0.64453125000  0.70312500000  0.71875000000 [ 0.20407372330, 0.54425647365] POSITIVE
 0.64453125000  0.64843750000  0.68750000000  0.70312500000 [ 0.16113270609, 0.49925508302] POSITIVE
 0.64453125000  0.64843750000  0.70312500000  0.71875000000 [ 0.15309212841, 0.49186818041] POSITIVE
 0.64843750000  0.65234375000  0.68750000000  0.70312500000 [ 0.11058954745, 0.44750066101] POSITIVE
 0.64843750000  0.65234375000  0.70312500000  0.71875000000 [ 0.10256386815, 0.44012621380] POSITIVE
 0.65234375000  0.65625000000  0.68750000000  0.70312500000 [ 0.06049861532, 0.39641228294] POSITIVE
 0.65234375000  0.65625000000  0.70312500000  0.71875000000 [ 0.05248822513, 0.38905076465] POSITIVE
 0.64062500000  0.64453125000  0.71875000000  0.73437500000 [ 0.19602947589, 0.53686647119] POSITIVE
 0.64062500000  0.64453125000  0.73437500000  0.75000000000 [ 0.18799602692, 0.52948530267] POSITIVE
 0.64453125000  0.64843750000  0.71875000000  0.73437500000 [ 0.14506253451, 0.48449025193] POSITIVE
 0.64453125000  0.64843750000  0.73437500000  0.75000000000 [ 0.13704387660, 0.47712127177] POSITIVE
 0.64843750000  0.65234375000  0.71875000000  0.73437500000 [ 0.09454931209, 0.43276085643] POSITIVE
 0.64843750000  0.65234375000  0.73437500000  0.75000000000 [ 0.08654583047, 0.42540456247] POSITIVE
 0.65234375000  0.65625000000  0.71875000000  0.73437500000 [ 0.04448909852, 0.38169845264] POSITIVE
 0.65234375000  0.65625000000  0.73437500000  0.75000000000 [ 0.03650118566, 0.37435531984] POSITIVE
 0.65625000000  0.66015625000  0.68750000000  0.70312500000 [ 0.01085796447, 0.34614094769] POSITIVE
 0.65625000000  0.66015625000  0.70312500000  0.71875000000 [ 0.00286323592, 0.33879281277] POSITIVE
 0.25000000000  0.31250000000  0.75000000000  0.81250000000 [ 2.21569441694,14.41828671812] POSITIVE
 0.25000000000  0.31250000000  0.81250000000  0.87500000000 [ 2.11869779947,14.49525174646] POSITIVE
 0.31250000000  0.37500000000  0.75000000000  0.81250000000 [ 1.84795133489,11.04670083338] POSITIVE
 0.31250000000  0.37500000000  0.81250000000  0.87500000000 [ 1.78053282338,11.07221013659] POSITIVE
 0.37500000000  0.43750000000  0.75000000000  0.81250000000 [ 1.07203750732, 8.68387311329] POSITIVE
 0.37500000000  0.43750000000  0.81250000000  0.87500000000 [ 1.01372400661, 8.68963886902] POSITIVE
 0.43750000000  0.50000000000  0.75000000000  0.81250000000 [ 0.18021143314, 6.84918143527] POSITIVE
 0.43750000000  0.50000000000  0.81250000000  0.87500000000 [ 0.12516898059, 6.84619552739] POSITIVE
 0.25000000000  0.31250000000  0.87500000000  0.93750000000 [ 2.02177060789,14.57218443501] POSITIVE
 0.25000000000  0.31250000000  0.93750000000  1.00000000000 [ 1.92491188500,14.64908572312] POSITIVE
 0.31250000000  0.37500000000  0.87500000000  0.93750000000 [ 1.71321889138,11.09767948903] POSITIVE
 0.31250000000  0.37500000000  0.93750000000  1.00000000000 [ 1.64600783792,11.12311041801] POSITIVE
 0.37500000000  0.43750000000  0.87500000000  0.93750000000 [ 0.95555595868, 8.69535813416] POSITIVE
 0.37500000000  0.43750000000  0.93750000000  1.00000000000 [ 0.89753065636, 8.70103315641] POSITIVE
 0.43750000000  0.50000000000  0.87500000000  0.93750000000 [ 0.07031804198, 6.84315699927] POSITIVE
 0.43750000000  0.50000000000  0.93750000000  1.00000000000 [ 0.01565461961, 6.84006896333] POSITIVE
 0.50000000000  0.51562500000  0.75000000000  0.78125000000 [ 1.65651537355, 3.21799234129] POSITIVE
 0.50000000000  0.51562500000  0.78125000000  0.81250000000 [ 1.63791012633, 3.20550086355] POSITIVE
 0.51562500000  0.53125000000  0.75000000000  0.78125000000 [ 1.40369390889, 3.03598950283] POSITIVE
 0.51562500000  0.53125000000  0.78125000000  0.81250000000 [ 1.38512171502, 3.02333211758] POSITIVE
 0.53125000000  0.54687500000  0.75000000000  0.78125000000 [ 1.15713176664, 2.65149717622] POSITIVE
 0.53125000000  0.54687500000  0.78125000000  0.81250000000 [ 1.13860618693, 2.63871667566] POSITIVE
 0.54687500000  0.56250000000  0.75000000000  0.78125000000 [ 0.91708336574, 2.38152201416] POSITIVE
 0.54687500000  0.56250000000  0.78125000000  0.81250000000 [ 0.89861900263, 2.36865601453] POSITIVE
 0.50000000000  0.51562500000  0.81250000000  0.84375000000 [ 1.61933739985, 3.19302357378] POSITIVE
 0.50000000000  0.51562500000  0.84375000000  0.87500000000 [ 1.60079692863, 3.18056050459] POSITIVE
 0.51562500000  0.53125000000  0.81250000000  0.84375000000 [ 1.36658410405, 3.01068999853] POSITIVE
 0.51562500000  0.53125000000  0.84375000000  0.87500000000 [ 1.34808078514, 2.99806317710] POSITIVE
 0.53125000000  0.54687500000  0.81250000000  0.84375000000 [ 1.12011730980, 2.62595255611] POSITIVE
 0.53125000000  0.54687500000  0.84375000000  0.87500000000 [ 1.10166481737, 2.61320484730] POSITIVE
 0.54687500000  0.56250000000  0.81250000000  0.84375000000 [ 0.88019351917, 2.35580754696] POSITIVE
 0.54687500000  0.56250000000  0.84375000000  0.87500000000 [ 0.86180656868, 2.34297663891] POSITIVE
 0.56250000000  0.57812500000  0.75000000000  0.78125000000 [ 0.68374133508, 2.11812298628] POSITIVE
 0.56250000000  0.57812500000  0.78125000000  0.81250000000 [ 0.66535316522, 2.10520478499] POSITIVE
 0.57812500000  0.59375000000  0.75000000000  0.78125000000 [ 0.45724253062, 1.87491895319] POSITIVE
 0.57812500000  0.59375000000  0.78125000000  0.81250000000 [ 0.43894542645, 1.86197818818] POSITIVE
 0.59375000000  0.60937500000  0.75000000000  0.78125000000 [ 0.23767751695, 1.64042509649] POSITIVE
 0.59375000000  0.60937500000  0.78125000000  0.81250000000 [ 0.21948590909, 1.62748825824] POSITIVE
 0.60937500000  0.62500000000  0.75000000000  0.78125000000 [ 0.02509442792, 1.38600432980] POSITIVE
 0.60937500000  0.62500000000  0.78125000000  0.81250000000 [ 0.00702207194, 1.37309516357] POSITIVE
 0.56250000000  0.57812500000  0.81250000000  0.84375000000 [ 0.64700610939, 2.09230530268] POSITIVE
 0.56250000000  0.57812500000  0.84375000000  0.87500000000 [ 0.62869979032, 2.07942456393] POSITIVE
 0.57812500000  0.59375000000  0.81250000000  0.84375000000 [ 0.42069172806, 1.84905736457] POSITIVE
 0.57812500000  0.59375000000  0.84375000000  0.87500000000 [ 0.40248102558, 1.83615650343] POSITIVE
 0.59375000000  0.60937500000  0.81250000000  0.84375000000 [ 0.20134005613, 1.61457261900] POSITIVE
 0.59375000000  0.60937500000  0.84375000000  0.87500000000 [ 0.18323951361, 1.60167819559] POSITIVE
 0.50000000000  0.51562500000  0.87500000000  0.90625000000 [ 1.58228845212, 3.16811168601] POSITIVE
 0.50000000000  0.51562500000  0.90625000000  0.93750000000 [ 1.56381171457, 3.15567714563] POSITIVE
 0.51562500000  0.53125000000  0.87500000000  0.90625000000 [ 1.32961147296, 2.98545168191] POSITIVE
 0.51562500000  0.53125000000  0.90625000000  0.93750000000 [ 1.31117588757, 2.97285553892] POSITIVE
 0.53125000000  0.54687500000  0.87500000000  0.90625000000 [ 1.08324839792, 2.60047357592] POSITIVE
 0.53125000000  0.54687500000  0.90625000000  0.93750000000 [ 1.06486774573, 2.58775876579] POSITIVE
 0.54687500000  0.56250000000  0.87500000000  0.90625000000 [ 0.84345781137, 2.33016331458] POSITIVE
 0.54687500000  0.56250000000  0.90625000000  0.93750000000 [ 0.82514691408, 2.31736759509] POSITIVE
 0.50000000000  0.51562500000  0.93750000000  0.96875000000 [ 1.54536646488, 3.14325690868] POSITIVE
 0.50000000000  0.51562500000  0.96875000000  1.00000000000 [ 1.52695245648, 3.13085099809] POSITIVE
 0.51562500000  0.53125000000  0.93750000000  0.96875000000 [ 1.29277375421, 2.96027477154] POSITIVE
 0.51562500000  0.53125000000  0.96875000000  1.00000000000 [ 1.27440480317, 2.94770940072] POSITIVE
 0.53125000000  0.54687500000  0.93750000000  0.96875000000 [ 1.04652256086, 2.57506043797] POSITIVE
 0.53125000000  0.54687500000  0.96875000000  1.00000000000 [ 1.02821254899, 2.56237861087] POSITIVE
 0.54687500000  0.56250000000  0.93750000000  0.96875000000 [ 0.80687355007, 2.30458949857] POSITIVE
 0.54687500000  0.56250000000  0.96875000000  1.00000000000 [ 0.78863739888, 2.29182904034] POSITIVE
 0.56250000000  0.57812500000  0.87500000000  0.90625000000 [ 0.61043383831, 2.06656258985] POSITIVE
 0.56250000000  0.57812500000  0.90625000000  0.93750000000 [ 0.59220789104, 2.05371939822] POSITIVE
 0.57812500000  0.59375000000  0.87500000000  0.90625000000 [ 0.38431291758, 1.82327562210] POSITIVE
 0.57812500000  0.59375000000  0.90625000000  0.93750000000 [ 0.36618701077, 1.81041473436] POSITIVE
 0.59375000000  0.60937500000  0.87500000000  0.90625000000 [ 0.16518384639, 1.58880500087] POSITIVE
 0.59375000000  0.60937500000  0.90625000000  0.93750000000 [ 0.14717262830, 1.57595304388] POSITIVE
 0.56250000000  0.57812500000  0.93750000000  0.96875000000 [ 0.57402159334, 2.04089500364] POSITIVE
 0.56250000000  0.57812500000  0.96875000000  1.00000000000 [ 0.55587459696, 2.02808941770] POSITIVE
 0.57812500000  0.59375000000  0.93750000000  0.96875000000 [ 0.34810291976, 1.79757385059] POSITIVE
 0.57812500000  0.59375000000  0.96875000000  1.00000000000 [ 0.33006026683, 1.78475297798] POSITIVE
 0.59375000000  0.60937500000  0.93750000000  0.96875000000 [ 0.12920544192, 1.56312233008] POSITIVE
 0.59375000000  0.60937500000  0.96875000000  1.00000000000 [ 0.11128187826, 1.55031286151] POSITIVE
 0.60937500000  0.61328125000  0.81250000000  0.82812500000 [ 0.57159698280, 0.93369261568] POSITIVE
 0.60937500000  0.61328125000  0.82812500000  0.84375000000 [ 0.56351816321, 0.92628022078] POSITIVE
 0.61328125000  0.61718750000  0.81250000000  0.82812500000 [ 0.51702233843, 0.87141123314] POSITIVE
 0.61328125000  0.61718750000  0.82812500000  0.84375000000 [ 0.50895557767, 0.86400729451] POSITIVE
 0.61718750000  0.62109375000  0.81250000000  0.82812500000 [ 0.46291314869, 0.82168697289] POSITIVE
 0.61718750000  0.62109375000  0.82812500000  0.84375000000 [ 0.45485891949, 0.81429209424] POSITIVE
 0.62109375000  0.62500000000  0.81250000000  0.82812500000 [ 0.40926936051, 0.76118899635] POSITIVE
 0.62109375000  0.62500000000  0.82812500000  0.84375000000 [ 0.40122812667, 0.75380376583] POSITIVE
 0.60937500000  0.61328125000  0.84375000000  0.85937500000 [ 0.55544880713, 0.91887562696] POSITIVE
 0.60937500000  0.61328125000  0.85937500000  0.87500000000 [ 0.54738887792, 0.91147881405] POSITIVE
 0.61328125000  0.61718750000  0.84375000000  0.85937500000 [ 0.50089840519, 0.85661126212] POSITIVE
 0.61328125000  0.61718750000  0.85937500000  0.87500000000 [ 0.49285078353, 0.84922311528] POSITIVE
 0.61718750000  0.62109375000  0.84375000000  0.85937500000 [ 0.44681440409, 0.80690522761] POSITIVE
 0.61718750000  0.62109375000  0.85937500000  0.87500000000 [ 0.43877956420, 0.79952635178] POSITIVE
 0.62109375000  0.62500000000  0.84375000000  0.85937500000 [ 0.39319673291, 0.74642665373] POSITIVE
 0.62109375000  0.62500000000  0.85937500000  0.87500000000 [ 0.38517514010, 0.73905763831] POSITIVE
 0.62500000000  0.62890625000  0.75000000000  0.76562500000 [ 0.38830128108, 0.73522125462] POSITIVE
 0.62500000000  0.62890625000  0.76562500000  0.78125000000 [ 0.38023322280, 0.72781311871] POSITIVE
 0.62890625000  0.63281250000  0.75000000000  0.76562500000 [ 0.33552986559, 0.68636312333] POSITIVE
 0.62890625000  0.63281250000  0.76562500000  0.78125000000 [ 0.32747518185, 0.67896533188] POSITIVE
 0.63281250000  0.63671875000  0.75000000000  0.76562500000 [ 0.28321907995, 0.62924266630] POSITIVE
 0.63281250000  0.63671875000  0.76562500000  0.78125000000 [ 0.27517820550, 0.62185575899] POSITIVE
 0.63671875000  0.64062500000  0.75000000000  0.76562500000 [ 0.23136750369, 0.57517767555] POSITIVE
 0.63671875000  0.64062500000  0.76562500000  0.78125000000 [ 0.22334086702, 0.56780217510] POSITIVE
 0.62500000000  0.62890625000  0.78125000000  0.79687500000 [ 0.37217529498, 0.72041329810] POSITIVE
 0.62500000000  0.62890625000  0.79687500000  0.81250000000 [ 0.36412745623, 0.71302177021] POSITIVE
 0.62890625000  0.63281250000  0.78125000000  0.79687500000 [ 0.31943075991, 0.67157596561] POSITIVE
 0.62890625000  0.63281250000  0.79687500000  0.81250000000 [ 0.31139655747, 0.66419500139] POSITIVE
 0.63281250000  0.63671875000  0.78125000000  0.79687500000 [ 0.26714772498, 0.61447738741] POSITIVE
 0.63281250000  0.63671875000  0.79687500000  0.81250000000 [ 0.25912759521, 0.60710752787] POSITIVE
 0.63671875000  0.64062500000  0.78125000000  0.79687500000 [ 0.21532475725, 0.56043532160] POSITIVE
 0.63671875000  0.64062500000  0.79687500000  0.81250000000 [ 0.20731913027, 0.55307709078] POSITIVE
 0.64062500000  0.64453125000  0.75000000000  0.76562500000 [ 0.17997333004, 0.52211294296] POSITIVE
 0.64062500000  0.64453125000  0.76562500000  0.78125000000 [ 0.17196133935, 0.51474936705] POSITIVE
 0.64453125000  0.64843750000  0.75000000000  0.76562500000 [ 0.12903610736, 0.46976121421] POSITIVE
 0.64453125000  0.64843750000  0.76562500000  0.78125000000 [ 0.12103917988, 0.46241005360] POSITIVE
 0.64843750000  0.65234375000  0.75000000000  0.76562500000 [ 0.07855337492, 0.41805730558] POSITIVE
 0.64843750000  0.65234375000  0.76562500000  0.78125000000 [ 0.07057189756, 0.41071905947] POSITIVE
 0.65234375000  0.65625000000  0.75000000000  0.76562500000 [ 0.02852443716, 0.36702133924] POSITIVE
 0.65234375000  0.65625000000  0.76562500000  0.78125000000 [ 0.02055880409, 0.35969648395] POSITIVE
 0.64062500000  0.64453125000  0.78125000000  0.79687500000 [ 0.16396000936, 0.50739454998] POSITIVE
 0.64062500000  0.64453125000  0.79687500000  0.81250000000 [ 0.15596929498, 0.50004846687] POSITIVE
 0.64453125000  0.64843750000  0.78125000000  0.79687500000 [ 0.11305304771, 0.45506776438] POSITIVE
 0.64453125000  0.64843750000  0.79687500000  0.81250000000 [ 0.10507766479, 0.44773432107] POSITIVE
 0.64843750000  0.65234375000  0.78125000000  0.79687500000 [ 0.06260135093, 0.40338979797] POSITIVE
 0.64843750000  0.65234375000  0.79687500000  0.81250000000 [ 0.05464168800, 0.39606949498] POSITIVE
 0.65234375000  0.65625000000  0.78125000000  0.79687500000 [ 0.01260423800, 0.35238072715] POSITIVE
 0.65234375000  0.65625000000  0.79687500000  0.81250000000 [ 0.00466069087, 0.34507404211] POSITIVE
 0.62500000000  0.62890625000  0.81250000000  0.82812500000 [ 0.35608966554, 0.70563851256] POSITIVE
 0.62500000000  0.62890625000  0.82812500000  0.84375000000 [ 0.34806188226, 0.69826350273] POSITIVE
 0.62890625000  0.63281250000  0.81250000000  0.82812500000 [ 0.30337253263, 0.65682241618] POSITIVE
 0.62890625000  0.63281250000  0.82812500000  0.84375000000 [ 0.29535864386, 0.64945818699] POSITIVE
 0.63281250000  0.63671875000  0.81250000000  0.82812500000 [ 0.25111777337, 0.59974615675] POSITIVE
 0.63281250000  0.63671875000  0.82812500000  0.84375000000 [ 0.24311821703, 0.59239325050] POSITIVE
 0.63671875000  0.64062500000  0.81250000000  0.82812500000 [ 0.19932394233, 0.54572745842] POSITIVE
 0.63671875000  0.64062500000  0.82812500000  0.84375000000 [ 0.19133915009, 0.53838640042] POSITIVE
 0.62500000000  0.62890625000  0.84375000000  0.85937500000 [ 0.34004406608, 0.69089671835] POSITIVE
 0.62500000000  0.62890625000  0.85937500000  0.87500000000 [ 0.33203617704, 0.68353813715] POSITIVE
 0.62890625000  0.63281250000  0.84375000000  0.85937500000 [ 0.28735484998, 0.64210229092] POSITIVE
 0.62890625000  0.63281250000  0.85937500000  0.87500000000 [ 0.27936111018, 0.63475470512] POSITIVE
 0.63281250000  0.63671875000  0.84375000000  0.85937500000 [ 0.23512888412, 0.58504878564] POSITIVE
 0.63281250000  0.63671875000  0.85937500000  0.87500000000 [ 0.22714973296, 0.57771273878] POSITIVE
 0.63671875000  0.64062500000  0.84375000000  0.85937500000 [ 0.18336471059, 0.53105389271] POSITIVE
 0.63671875000  0.64062500000  0.85937500000  0.87500000000 [ 0.17540058125, 0.52372991134] POSITIVE
 0.64062500000  0.64453125000  0.81250000000  0.82812500000 [ 0.14798915154, 0.49271109293] POSITIVE
 0.64062500000  0.64453125000  0.82812500000  0.84375000000 [ 0.14001953479, 0.48538240345] POSITIVE
 0.64453125000  0.64843750000  0.81250000000  0.82812500000 [ 0.09711298551, 0.44040969827] POSITIVE
 0.64453125000  0.64843750000  0.82812500000  0.84375000000 [ 0.08915896465, 0.43309387068] POSITIVE
 0.64843750000  0.65234375000  0.81250000000  0.82812500000 [ 0.04669286219, 0.38875812449] POSITIVE
 0.64843750000  0.65234375000  0.82812500000  0.84375000000 [ 0.03875482731, 0.38145566057] POSITIVE
 0.64062500000  0.64453125000  0.84375000000  0.85937500000 [ 0.13206040083, 0.47806237380] POSITIVE
 0.64062500000  0.64453125000  0.85937500000  0.87500000000 [ 0.12411170617, 0.47075097943] POSITIVE
 0.64453125000  0.64843750000  0.84375000000  0.85937500000 [ 0.08121555740, 0.42578681305] POSITIVE
 0.64453125000  0.64843750000  0.85937500000  0.87500000000 [ 0.07328271936, 0.41848850026] POSITIVE
 0.64843750000  0.65234375000  0.84375000000  0.85937500000 [ 0.03082753762, 0.37416207739] POSITIVE
 0.64843750000  0.65234375000  0.85937500000  0.87500000000 [ 0.02291094777, 0.36687734920] POSITIVE
 0.60937500000  0.61328125000  0.87500000000  0.89062500000 [ 0.53933833923, 0.90408976191] POSITIVE
 0.60937500000  0.61328125000  0.89062500000  0.90625000000 [ 0.53129715503, 0.89670845048] POSITIVE
 0.61328125000  0.61718750000  0.87500000000  0.89062500000 [ 0.48481267555, 0.84184283334] POSITIVE
 0.61328125000  0.61718750000  0.89062500000  0.90625000000 [ 0.47678404443, 0.83447039575] POSITIVE
 0.61718750000  0.62109375000  0.87500000000  0.89062500000 [ 0.43075436189, 0.79215544561] POSITIVE
 0.61718750000  0.62109375000  0.89062500000  0.90625000000 [ 0.42273875953, 0.78479248800] POSITIVE
 0.62109375000  0.62500000000  0.87500000000  0.89062500000 [ 0.37716330949, 0.73169669789] POSITIVE
 0.62109375000  0.62500000000  0.89062500000  0.90625000000 [ 0.36916120262, 0.72434381087] POSITIVE
 0.60937500000  0.61328125000  0.90625000000  0.92187500000 [ 0.52326528958, 0.88933485976] POSITIVE
 0.60937500000  0.61328125000  0.92187500000  0.93750000000 [ 0.51524270745, 0.88196896978] POSITIVE
 0.61328125000  0.61718750000  0.90625000000  0.92187500000 [ 0.46876485366, 0.82710578198] POSITIVE
 0.61328125000  0.61718750000  0.92187500000  0.93750000000 [ 0.46075506701, 0.81974897159] POSITIVE
 0.61718750000  0.62109375000  0.90625000000  0.92187500000 [ 0.41473271980, 0.77743745793] POSITIVE
 0.61718750000  0.62109375000  0.92187500000  0.93750000000 [ 0.40673620572, 0.77009033446] POSITIVE
 0.62109375000  0.62500000000  0.90625000000  0.92187500000 [ 0.36116878139, 0.71699895569] POSITIVE
 0.62109375000  0.62500000000  0.92187500000  0.93750000000 [ 0.35318600800, 0.70966211088] POSITIVE
 0.60937500000  0.61328125000  0.93750000000  0.95312500000 [ 0.50722937349, 0.87461076067] POSITIVE
 0.60937500000  0.61328125000  0.95312500000  0.96875000000 [ 0.49922525283, 0.86726021261] POSITIVE
 0.61328125000  0.61718750000  0.93750000000  0.95312500000 [ 0.45275464859, 0.81239994420] POSITIVE
 0.61328125000  0.61718750000  0.95312500000  0.96875000000 [ 0.44476356277, 0.80505867948] POSITIVE
 0.61718750000  0.62109375000  0.93750000000  0.95312500000 [ 0.39874918058, 0.76275109668] POSITIVE
 0.61718750000  0.62109375000  0.95312500000  0.96875000000 [ 0.39077160800, 0.75541972377] POSITIVE
 0.62109375000  0.62500000000  0.93750000000  0.95312500000 [ 0.34521284496, 0.70233325505] POSITIVE
 0.62109375000  0.62500000000  0.95312500000  0.96875000000 [ 0.33724925510, 0.69501236684] POSITIVE
 0.60937500000  0.61328125000  0.96875000000  0.98437500000 [ 0.49123031089, 0.85991730582] POSITIVE
 0.60937500000  0.61328125000  0.98437500000  1.00000000000 [ 0.48324451339, 0.85258202062] POSITIVE
 0.61328125000  0.61718750000  0.96875000000  0.98437500000 [ 0.43678177421, 0.79772515719] POSITIVE
 0.61328125000  0.61718750000  0.98437500000  1.00000000000 [ 0.42880924790, 0.79039935714] POSITIVE
 0.61718750000  0.62109375000  0.96875000000  0.98437500000 [ 0.38280345190, 0.74809619499] POSITIVE
 0.61718750000  0.62109375000  0.98437500000  1.00000000000 [ 0.37484467647, 0.74078048964] POSITIVE
 0.62109375000  0.62500000000  0.96875000000  0.98437500000 [ 0.32929520157, 0.68769942501] POSITIVE
 0.62109375000  0.62500000000  0.98437500000  1.00000000000 [ 0.32135064781, 0.68039440835] POSITIVE
 0.62500000000  0.62890625000  0.87500000000  0.89062500000 [ 0.32403817555, 0.67618773691] POSITIVE
 0.62500000000  0.62890625000  0.89062500000  0.90625000000 [ 0.31605002232, 0.66884549547] POSITIVE
 0.62890625000  0.63281250000  0.87500000000  0.89062500000 [ 0.27137738398, 0.62741540685] POSITIVE
 0.62890625000  0.63281250000  0.89062500000  0.90625000000 [ 0.26340363129, 0.62008437340] POSITIVE
 0.63281250000  0.63671875000  0.87500000000  0.89062500000 [ 0.21918072222, 0.57038508661] POSITIVE
 0.63281250000  0.63671875000  0.89062500000  0.90625000000 [ 0.21122181092, 0.56306580586] POSITIVE
 0.63671875000  0.64062500000  0.87500000000  0.89062500000 [ 0.16744671985, 0.51641443241] POSITIVE
 0.63671875000  0.64062500000  0.89062500000  0.90625000000 [ 0.15950308455, 0.50910743212] POSITIVE
 0.62500000000  0.62890625000  0.90625000000  0.92187500000 [ 0.30807167842, 0.66151139078] POSITIVE
 0.62500000000  0.62890625000  0.92187500000  0.93750000000 [ 0.30010310524, 0.65418540082] POSITIVE
 0.62890625000  0.63281250000  0.90625000000  0.92187500000 [ 0.25543981232, 0.61276158217] POSITIVE
 0.62890625000  0.63281250000  0.92187500000  0.93750000000 [ 0.24748588765, 0.60544701060] POSITIVE
 0.63281250000  0.63671875000  0.90625000000  0.92187500000 [ 0.20327295844, 0.55575487339] POSITIVE
 0.63281250000  0.63671875000  0.92187500000  0.93750000000 [ 0.19533412452, 0.54845226610] POSITIVE
 0.63671875000  0.64062500000  0.90625000000  0.92187500000 [ 0.15156963388, 0.50180888674] POSITIVE
 0.63671875000  0.64062500000  0.92187500000  0.93750000000 [ 0.14364632671, 0.49451877262] POSITIVE
 0.64062500000  0.64453125000  0.87500000000  0.89062500000 [ 0.11617340773, 0.46344819586] POSITIVE
 0.64062500000  0.64453125000  0.89062500000  0.90625000000 [ 0.10824546275, 0.45615399872] POSITIVE
 0.64453125000  0.64843750000  0.87500000000  0.89062500000 [ 0.06536040650, 0.41119890724] POSITIVE
 0.64453125000  0.64843750000  0.89062500000  0.90625000000 [ 0.05744857521, 0.40391800903] POSITIVE
 0.64843750000  0.65234375000  0.87500000000  0.89062500000 [ 0.01500501282, 0.35960145035] POSITIVE
 0.64843750000  0.65234375000  0.89062500000  0.90625000000 [ 0.00710968822, 0.35233435527] POSITIVE
 0.64062500000  0.64453125000  0.90625000000  0.92187500000 [ 0.10032782890, 0.44886836371] POSITIVE
 0.64062500000  0.64453125000  0.92187500000  0.93750000000 [ 0.09242046417, 0.44159126660] POSITIVE
 0.64453125000  0.64843750000  0.90625000000  0.92187500000 [ 0.04954718222, 0.39664578073] POSITIVE
 0.64453125000  0.64843750000  0.92187500000  0.93750000000 [ 0.04165618468, 0.38938219757] POSITIVE
 0.62500000000  0.62890625000  0.93750000000  0.95312500000 [ 0.29214426450, 0.64686750366] POSITIVE
 0.62500000000  0.62890625000  0.95312500000  0.96875000000 [ 0.28419511823, 0.63955767746] POSITIVE
 0.62890625000  0.63281250000  0.93750000000  0.95312500000 [ 0.23954181817, 0.59814063624] POSITIVE
 0.62890625000  0.63281250000  0.95312500000  0.96875000000 [ 0.23160756512, 0.59084243670] POSITIVE
 0.63281250000  0.63671875000  0.93750000000  0.95312500000 [ 0.18740526922, 0.54115796098] POSITIVE
 0.63281250000  0.63671875000  0.95312500000  0.96875000000 [ 0.17948635295, 0.53387193510] POSITIVE
 0.63671875000  0.64062500000  0.93750000000  0.95312500000 [ 0.13573312225, 0.48723706619] POSITIVE
 0.63671875000  0.64062500000  0.95312500000  0.96875000000 [ 0.12782998010, 0.47996374398] POSITIVE
 0.62500000000  0.62890625000  0.96875000000  0.98437500000 [ 0.27625562879, 0.63225590041] POSITIVE
 0.62500000000  0.62890625000  0.98437500000  1.00000000000 [ 0.26832575884, 0.62496215082] POSITIVE
 0.62890625000  0.63281250000  0.96875000000  0.98437500000 [ 0.22368309004, 0.58355238967] POSITIVE
 0.62890625000  0.63281250000  0.98437500000  1.00000000000 [ 0.21576835481, 0.57627047290] POSITIVE
 0.63281250000  0.63671875000  0.96875000000  0.98437500000 [ 0.17157733645, 0.52659416561] POSITIVE
 0.63281250000  0.63671875000  0.98437500000  1.00000000000 [ 0.16367818080, 0.51932462973] POSITIVE
 0.63671875000  0.64062500000  0.96875000000  0.98437500000 [ 0.11993686017, 0.47269878258] POSITIVE
 0.63671875000  0.64062500000  0.98437500000  1.00000000000 [ 0.11205372270, 0.46544215867] POSITIVE
 0.64062500000  0.64453125000  0.93750000000  0.95312500000 [ 0.08452332694, 0.43432268328] POSITIVE
 0.64062500000  0.64453125000  0.95312500000  0.96875000000 [ 0.07663637593, 0.42706258970] POSITIVE
 0.64453125000  0.64843750000  0.93750000000  0.95312500000 [ 0.03377554007, 0.38212723483] POSITIVE
 0.64453125000  0.64843750000  0.95312500000  0.96875000000 [ 0.02590520627, 0.37488086789] POSITIVE
 0.64062500000  0.64453125000  0.96875000000  0.98437500000 [ 0.06875957023, 0.41981096189] POSITIVE
 0.64062500000  0.64453125000  0.98437500000  1.00000000000 [ 0.06089286925, 0.41256777598] POSITIVE
 0.64453125000  0.64843750000  0.96875000000  0.98437500000 [ 0.01804514150, 0.36764307224] POSITIVE
 0.64453125000  0.64843750000  0.98437500000  1.00000000000 [ 0.01019530434, 0.36041382342] POSITIVE


==> Supplementary_Material_v2/Theorem_4/output/Theorem_4a/all_derivative_unk.dat <==
 0.73046875000  0.73437500000 -0.96875000000 -0.95312500000 [-0.00618821548, 0.35671299856] UNKNOWN
 0.73046875000  0.73437500000 -0.95312500000 -0.93750000000 [-0.01445901622, 0.34653117348] UNKNOWN
 0.73437500000  0.73828125000 -1.00000000000 -0.98437500000 [-0.03219851663, 0.33512214707] UNKNOWN
 0.73437500000  0.73828125000 -0.98437500000 -0.96875000000 [-0.04047158474, 0.32482813046] UNKNOWN
 0.73828125000  0.74218750000 -1.00000000000 -0.98437500000 [-0.07437463835, 0.29461146158] UNKNOWN
 0.73828125000  0.74218750000 -0.98437500000 -0.96875000000 [-0.08264039494, 0.28429509693] UNKNOWN
 0.74218750000  0.74609375000 -1.00000000000 -0.98437500000 [-0.11615803710, 0.27451725712] UNKNOWN
 0.74218750000  0.74609375000 -0.98437500000 -0.96875000000 [-0.12441626784, 0.26417799479] UNKNOWN
 0.74609375000  0.75000000000 -1.00000000000 -0.98437500000 [-0.15755449089, 0.20743564039] UNKNOWN
 0.74609375000  0.75000000000 -0.98437500000 -0.96875000000 [-0.16580491621, 0.19707283014] UNKNOWN
 0.73437500000  0.73828125000 -0.96875000000 -0.95312500000 [-0.04874048680, 0.31458094871] UNKNOWN
 0.73437500000  0.73828125000 -0.95312500000 -0.93750000000 [-0.05700462524, 0.30437956796] UNKNOWN
 0.73828125000  0.74218750000 -0.96875000000 -0.95312500000 [-0.09090219380, 0.27402672205] UNKNOWN
 0.73828125000  0.74218750000 -0.95312500000 -0.93750000000 [-0.09915940828, 0.26380526003] UNKNOWN
 0.74218750000  0.74609375000 -0.96875000000 -0.95312500000 [-0.13267076422, 0.25388791058] UNKNOWN
 0.74218750000  0.74609375000 -0.95312500000 -0.93750000000 [-0.14092086911, 0.24364588258] UNKNOWN
 0.74609375000  0.75000000000 -0.96875000000 -0.95312500000 [-0.17405184632, 0.18676042107] UNKNOWN
 0.74609375000  0.75000000000 -0.95312500000 -0.93750000000 [-0.18229459209, 0.17649724420] UNKNOWN
 0.73046875000  0.73437500000 -0.93750000000 -0.92187500000 [-0.02272435373, 0.33639311941] UNKNOWN
 0.73046875000  0.73437500000 -0.92187500000 -0.90625000000 [-0.03098372881, 0.32629792893] UNKNOWN
 0.72656250000  0.73046875000 -0.89062500000 -0.87500000000 [-0.00456546095, 0.34924802683] UNKNOWN
 0.73046875000  0.73437500000 -0.90625000000 -0.89062500000 [-0.03923667406, 0.31624473330] UNKNOWN
 0.73046875000  0.73437500000 -0.89062500000 -0.87500000000 [-0.04748275177, 0.30623270023] UNKNOWN
 0.73437500000  0.73828125000 -0.93750000000 -0.92187500000 [-0.06526344115, 0.29422300071] UNKNOWN
 0.73437500000  0.73828125000 -0.92187500000 -0.90625000000 [-0.07351641164, 0.28411030277] UNKNOWN
 0.73828125000  0.74218750000 -0.93750000000 -0.92187500000 [-0.10741145264, 0.25362968266] UNKNOWN
 0.73828125000  0.74218750000 -0.92187500000 -0.90625000000 [-0.11565777916, 0.24349900759] UNKNOWN
 0.74218750000  0.74609375000 -0.93750000000 -0.92187500000 [-0.14916596858, 0.23345084031] UNKNOWN
 0.74218750000  0.74609375000 -0.92187500000 -0.90625000000 [-0.15740548886, 0.22330176144] UNKNOWN
 0.74609375000  0.75000000000 -0.93750000000 -0.92187500000 [-0.19053251003, 0.16628218487] UNKNOWN
 0.74609375000  0.75000000000 -0.92187500000 -0.90625000000 [-0.19876499907, 0.15611417920] UNKNOWN
 0.73437500000  0.73828125000 -0.90625000000 -0.89062500000 [-0.08176304739, 0.27404057076] UNKNOWN
 0.73437500000  0.73828125000 -0.89062500000 -0.87500000000 [-0.09000289038, 0.26401293972] UNKNOWN
 0.73828125000  0.74218750000 -0.90625000000 -0.89062500000 [-0.12389787556, 0.23341229536] UNKNOWN
 0.73828125000  0.74218750000 -0.89062500000 -0.87500000000 [-0.13213126255, 0.22336864692] UNKNOWN
 0.74218750000  0.74609375000 -0.90625000000 -0.89062500000 [-0.16563889361, 0.21319766892] UNKNOWN
 0.74218750000  0.74609375000 -0.89062500000 -0.87500000000 [-0.17386568130, 0.20313762825] UNKNOWN
 0.74609375000  0.75000000000 -0.90625000000 -0.89062500000 [-0.20699149762, 0.14599221096] UNKNOWN
 0.74609375000  0.75000000000 -0.89062500000 -0.87500000000 [-0.21521148083, 0.13591530862] UNKNOWN
 0.72656250000  0.73046875000 -0.87500000000 -0.85937500000 [-0.01281028366, 0.33929072762] UNKNOWN
 0.72656250000  0.73046875000 -0.85937500000 -0.84375000000 [-0.02104741285, 0.32937217067] UNKNOWN
 0.73046875000  0.73437500000 -0.87500000000 -0.85937500000 [-0.05572155197, 0.29626103181] UNKNOWN
 0.73046875000  0.73437500000 -0.85937500000 -0.84375000000 [-0.06395269059, 0.28632896243] UNKNOWN
 0.72656250000  0.73046875000 -0.84375000000 -0.82812500000 [-0.02927650402, 0.31949164764] UNKNOWN
 0.72656250000  0.73046875000 -0.82812500000 -0.81250000000 [-0.03749723428, 0.30964847790] UNKNOWN
 0.73046875000  0.73437500000 -0.84375000000 -0.82812500000 [-0.07217580784, 0.27643575703] UNKNOWN
 0.73046875000  0.73437500000 -0.82812500000 -0.81250000000 [-0.08039056637, 0.26658070966] UNKNOWN
 0.73437500000  0.73828125000 -0.87500000000 -0.85937500000 [-0.09823551183, 0.25402658078] UNKNOWN
 0.73437500000  0.73828125000 -0.85937500000 -0.84375000000 [-0.10646051025, 0.24408069901] UNKNOWN
 0.73828125000  0.74218750000 -0.87500000000 -0.85937500000 [-0.14035749166, 0.21336720119] UNKNOWN
 0.73828125000  0.74218750000 -0.85937500000 -0.84375000000 [-0.14857614316, 0.20340713280] UNKNOWN
 0.74218750000  0.74609375000 -0.87500000000 -0.85937500000 [-0.18208538281, 0.19312074481] UNKNOWN
 0.74218750000  0.74609375000 -0.85937500000 -0.84375000000 [-0.19029755936, 0.18314616157] UNKNOWN
 0.74609375000  0.75000000000 -0.87500000000 -0.85937500000 [-0.22342445805, 0.12588254272] UNKNOWN
 0.74609375000  0.75000000000 -0.85937500000 -0.84375000000 [-0.23162997050, 0.11589302325] UNKNOWN
 0.73437500000  0.73828125000 -0.84375000000 -0.82812500000 [-0.11467750965, 0.23417453159] UNKNOWN
 0.73437500000  0.73828125000 -0.82812500000 -0.81250000000 [-0.12288615763, 0.22430734591] UNKNOWN
 0.73828125000  0.74218750000 -0.84375000000 -0.82812500000 [-0.15678682419, 0.19348765003] UNKNOWN
 0.73828125000  0.74218750000 -0.82812500000 -0.81250000000 [-0.16498916685, 0.18360799295] UNKNOWN
 0.74218750000  0.74609375000 -0.84375000000 -0.82812500000 [-0.19850180040, 0.17321305679] UNKNOWN
 0.74218750000  0.74609375000 -0.82812500000 -0.81250000000 [-0.20669772183, 0.16332064213] UNKNOWN
 0.74609375000  0.75000000000 -0.84375000000 -0.82812500000 [-0.23982758918, 0.10594589731] UNKNOWN
 0.74609375000  0.75000000000 -0.82812500000 -0.81250000000 [-0.24801691287, 0.09604034702] UNKNOWN
 0.72265625000  0.72656250000 -0.81250000000 -0.79687500000 [-0.00242606938, 0.34356934848] UNKNOWN
 0.72265625000  0.72656250000 -0.79687500000 -0.78125000000 [-0.01063498312, 0.33380901342] UNKNOWN
 0.72656250000  0.73046875000 -0.81250000000 -0.79687500000 [-0.04570930067, 0.29984200576] UNKNOWN
 0.72656250000  0.73046875000 -0.79687500000 -0.78125000000 [-0.05391242014, 0.29007160111] UNKNOWN
 0.73046875000  0.73437500000 -0.81250000000 -0.79687500000 [-0.08859664979, 0.25676314051] UNKNOWN
 0.73046875000  0.73437500000 -0.79687500000 -0.78125000000 [-0.09679376272, 0.24698239660] UNKNOWN
 0.72265625000  0.72656250000 -0.78125000000 -0.76562500000 [-0.01883472266, 0.32408341885] UNKNOWN
 0.72265625000  0.72656250000 -0.76562500000 -0.75000000000 [-0.02702504926, 0.31439199949] UNKNOWN
 0.72656250000  0.73046875000 -0.78125000000 -0.76562500000 [-0.06210632700, 0.28033665665] UNKNOWN
 0.72656250000  0.73046875000 -0.76562500000 -0.75000000000 [-0.07029077228, 0.27063658708] UNKNOWN
 0.73046875000  0.73437500000 -0.78125000000 -0.76562500000 [-0.10498162805, 0.23723784887] UNKNOWN
 0.73046875000  0.73437500000 -0.76562500000 -0.75000000000 [-0.11315998615, 0.22752889128] UNKNOWN
 0.73437500000  0.73828125000 -0.81250000000 -0.79687500000 [-0.13108612452, 0.21447843819] UNKNOWN
 0.73437500000  0.73828125000 -0.79687500000 -0.78125000000 [-0.13927710110, 0.20468713065] UNKNOWN
 0.73828125000  0.74218750000 -0.81250000000 -0.79687500000 [-0.17318282670, 0.17376743186] UNKNOWN
 0.73828125000  0.74218750000 -0.79687500000 -0.78125000000 [-0.18136748105, 0.16396526427] UNKNOWN
 0.74218750000  0.74609375000 -0.81250000000 -0.79687500000 [-0.21488496362, 0.15346816060] UNKNOWN
 0.74218750000  0.74609375000 -0.79687500000 -0.78125000000 [-0.22306318990, 0.14365488521] UNKNOWN
 0.74609375000  0.75000000000 -0.81250000000 -0.79687500000 [-0.25619756602, 0.08617558743] UNKNOWN
 0.74609375000  0.75000000000 -0.79687500000 -0.78125000000 [-0.26436919765, 0.07635086503] UNKNOWN
 0.73437500000  0.73828125000 -0.78125000000 -0.76562500000 [-0.14745879867, 0.19493277201] UNKNOWN
 0.73437500000  0.73828125000 -0.76562500000 -0.75000000000 [-0.15563094650, 0.18521473475] UNKNOWN
 0.73828125000  0.74218750000 -0.78125000000 -0.76562500000 [-0.18954282875, 0.15420081551] UNKNOWN
 0.73828125000  0.74218750000 -0.76562500000 -0.75000000000 [-0.19770858754, 0.14447343579] UNKNOWN
 0.74218750000  0.74609375000 -0.78125000000 -0.76562500000 [-0.23123208550, 0.13388011593] UNKNOWN
 0.74218750000  0.74609375000 -0.76562500000 -0.75000000000 [-0.23939135647, 0.12414318024] UNKNOWN
 0.74609375000  0.75000000000 -0.78125000000 -0.76562500000 [-0.27253147906, 0.06656545458] UNKNOWN
 0.74609375000  0.75000000000 -0.76562500000 -0.75000000000 [-0.28068410377, 0.05681865962] UNKNOWN
 0.75000000000  0.75390625000 -1.00000000000 -0.98437500000 [-0.19856244801, 0.16691748354] UNKNOWN
 0.75000000000  0.75390625000 -0.98437500000 -0.96875000000 [-0.20680485541, 0.15653051505] UNKNOWN
 0.75390625000  0.75781250000 -1.00000000000 -0.98437500000 [-0.23918858405, 0.12765911881] UNKNOWN
 0.75390625000  0.75781250000 -0.98437500000 -0.96875000000 [-0.24742268179, 0.11724729002] UNKNOWN
 0.75781250000  0.76171875000 -1.00000000000 -0.98437500000 [-0.27943029925, 0.21156870420] UNKNOWN
 0.75781250000  0.76171875000 -0.98437500000 -0.96875000000 [-0.28765586910, 0.20113131870] UNKNOWN
 0.76171875000  0.76562500000 -1.00000000000 -0.98437500000 [-0.31929245530, 0.04597283820] UNKNOWN
 0.76171875000  0.76562500000 -0.98437500000 -0.96875000000 [-0.32750922891, 0.03550916352] UNKNOWN
 0.75000000000  0.75390625000 -0.96875000000 -0.95312500000 [-0.21504402329, 0.14619520675] UNKNOWN
 0.75000000000  0.75390625000 -0.95312500000 -0.93750000000 [-0.22327922891, 0.13591034044] UNKNOWN
 0.75390625000  0.75781250000 -0.96875000000 -0.95312500000 [-0.25565381308, 0.10688841780] UNKNOWN
 0.75390625000  0.75781250000 -0.95312500000 -0.93750000000 [-0.26388121987, 0.09658123239] UNKNOWN
 0.75781250000  0.76171875000 -0.96875000000 -0.95312500000 [-0.29587876371, 0.19074822513] UNKNOWN
 0.75781250000  0.76171875000 -0.95312500000 -0.93750000000 [-0.30409818803, 0.18041809937] UNKNOWN
 0.76171875000  0.76562500000 -0.96875000000 -0.95312500000 [-0.33572363763, 0.02510115641] UNKNOWN
 0.76171875000  0.76562500000 -0.95312500000 -0.93750000000 [-0.34393484742, 0.01474743575] UNKNOWN
 0.76562500000  0.76953125000 -1.00000000000 -0.98437500000 [-0.35877594101, 0.00853754327] UNKNOWN
 0.75000000000  0.75390625000 -0.93750000000 -0.92187500000 [-0.23150979779, 0.12567475534] UNKNOWN
 0.75000000000  0.75390625000 -0.92187500000 -0.90625000000 [-0.23973510023, 0.11548734422] UNKNOWN
 0.75390625000  0.75781250000 -0.93750000000 -0.92187500000 [-0.27210419514, 0.08632452486] UNKNOWN
 0.75390625000  0.75781250000 -0.92187500000 -0.90625000000 [-0.28032207918, 0.07611714269] UNKNOWN
 0.75781250000  0.76171875000 -0.93750000000 -0.92187500000 [-0.31231340087, 0.17013968225] UNKNOWN
 0.75781250000  0.76171875000 -0.92187500000 -0.90625000000 [-0.32052371105, 0.15991177410] UNKNOWN
 0.76171875000  0.76562500000 -0.93750000000 -0.92187500000 [-0.35214208131, 0.00444668978] UNKNOWN
 0.75000000000  0.75390625000 -0.90625000000 -0.89062500000 [-0.24795454822, 0.10534705001] UNKNOWN
 0.75000000000  0.75390625000 -0.89062500000 -0.87500000000 [-0.25616759243, 0.09525286270] UNKNOWN
 0.75390625000  0.75781250000 -0.90625000000 -0.89062500000 [-0.28853425627, 0.06595798629] UNKNOWN
 0.75390625000  0.75781250000 -0.89062500000 -0.87500000000 [-0.29674015153, 0.05584600551] UNKNOWN
 0.75781250000  0.76171875000 -0.90625000000 -0.89062500000 [-0.32872847379, 0.14973323086] UNKNOWN
 0.75781250000  0.76171875000 -0.89062500000 -0.87500000000 [-0.33692708742, 0.13960296069] UNKNOWN
 0.75000000000  0.75390625000 -0.87500000000 -0.85937500000 [-0.26437371966, 0.08520381649] UNKNOWN
 0.75000000000  0.75390625000 -0.85937500000 -0.84375000000 [-0.27257245025, 0.07519898704] UNKNOWN
 0.75390625000  0.75781250000 -0.87500000000 -0.85937500000 [-0.30493922804, 0.04578019678] UNKNOWN
 0.75390625000  0.75781250000 -0.85937500000 -0.84375000000 [-0.31313098436, 0.03575960009] UNKNOWN
 0.75781250000  0.76171875000 -0.87500000000 -0.85937500000 [-0.34511899032, 0.12951992062] UNKNOWN
 0.75781250000  0.76171875000 -0.85937500000 -0.84375000000 [-0.35330365812, 0.11948311356] UNKNOWN
 0.75000000000  0.75390625000 -0.84375000000 -0.82812500000 [-0.28076333590, 0.06523748912] UNKNOWN
 0.75000000000  0.75390625000 -0.82812500000 -0.81250000000 [-0.28894595750, 0.05531847410] UNKNOWN
 0.75390625000  0.75781250000 -0.84375000000 -0.82812500000 [-0.32131495196, 0.02578329648] UNKNOWN
 0.75390625000  0.75781250000 -0.82812500000 -0.81250000000 [-0.32949069309, 0.01585040544] UNKNOWN
 0.75781250000  0.76171875000 -0.84375000000 -0.82812500000 [-0.36148060122, 0.10949158545] UNKNOWN
 0.75781250000  0.76171875000 -0.82812500000 -0.81250000000 [-0.36964936233, 0.09954442267] UNKNOWN
 0.75000000000  0.75390625000 -0.81250000000 -0.79687500000 [-0.29711992318, 0.04544112802] UNKNOWN
 0.75000000000  0.75390625000 -0.79687500000 -0.78125000000 [-0.30528486604, 0.03560466949] UNKNOWN
 0.75390625000  0.75781250000 -0.81250000000 -0.79687500000 [-0.33765779867, 0.00596008286] UNKNOWN
 0.75781250000  0.76171875000 -0.81250000000 -0.79687500000 [-0.37780951433, 0.08964074978] UNKNOWN
 0.75781250000  0.76171875000 -0.79687500000 -0.78125000000 [-0.38596065800, 0.07977972715] UNKNOWN
 0.75000000000  0.75390625000 -0.78125000000 -0.76562500000 [-0.31344044424, 0.02580834817] UNKNOWN
 0.75000000000  0.75390625000 -0.76562500000 -0.75000000000 [-0.32158633714, 0.01605144175] UNKNOWN
 0.75781250000  0.76171875000 -0.78125000000 -0.76562500000 [-0.39410242027, 0.06996054888] UNKNOWN
 0.75781250000  0.76171875000 -0.76562500000 -0.75000000000 [-0.40223445368, 0.06018244126] UNKNOWN
 0.72265625000  0.72656250000 -0.75000000000 -0.73437500000 [-0.03520573915, 0.30473420998] UNKNOWN
 0.72265625000  0.72656250000 -0.73437500000 -0.71875000000 [-0.04337658267, 0.29510952383] UNKNOWN
 0.72656250000  0.73046875000 -0.75000000000 -0.73437500000 [-0.07846552274, 0.26097082798] UNKNOWN
 0.72656250000  0.73046875000 -0.73437500000 -0.71875000000 [-0.08663035991, 0.25133883466] UNKNOWN
 0.73046875000  0.73437500000 -0.75000000000 -0.73437500000 [-0.12132859390, 0.21785493964] UNKNOWN
 0.73046875000  0.73437500000 -0.73437500000 -0.71875000000 [-0.12948722367, 0.20821543043] UNKNOWN
 0.71875000000  0.72265625000 -0.71875000000 -0.70312500000 [-0.00788851629, 0.32995077844] UNKNOWN
 0.71875000000  0.72265625000 -0.70312500000 -0.68750000000 [-0.01604509745, 0.32039669860] UNKNOWN
 0.72265625000  0.72656250000 -0.71875000000 -0.70312500000 [-0.05153738338, 0.28551743252] UNKNOWN
 0.72265625000  0.72656250000 -0.70312500000 -0.68750000000 [-0.05968795728, 0.27595744464] UNKNOWN
 0.72656250000  0.73046875000 -0.71875000000 -0.70312500000 [-0.09478507923, 0.24174008123] UNKNOWN
 0.72656250000  0.73046875000 -0.70312500000 -0.68750000000 [-0.10292948910, 0.23217405963] UNKNOWN
 0.73046875000  0.73437500000 -0.71875000000 -0.70312500000 [-0.13763566240, 0.19860981977] UNKNOWN
 0.73046875000  0.73437500000 -0.70312500000 -0.68750000000 [-0.14577371063, 0.18903758244] UNKNOWN
 0.73437500000  0.73828125000 -0.75000000000 -0.73437500000 [-0.16379329119, 0.17553241420] UNKNOWN
 0.73437500000  0.73828125000 -0.73437500000 -0.71875000000 [-0.17194559555, 0.16588522734] UNKNOWN
 0.73828125000  0.74218750000 -0.75000000000 -0.73437500000 [-0.20586449323, 0.13478249925] UNKNOWN
 0.73828125000  0.74218750000 -0.73437500000 -0.71875000000 [-0.21401029871, 0.12512740265] UNKNOWN
 0.74218750000  0.74609375000 -0.75000000000 -0.73437500000 [-0.24754072744, 0.11444343030] UNKNOWN
 0.74218750000  0.74609375000 -0.73437500000 -0.71875000000 [-0.25567994092, 0.10478024197] UNKNOWN
 0.74609375000  0.75000000000 -0.75000000000 -0.73437500000 [-0.28882678477, 0.04710980955] UNKNOWN
 0.74609375000  0.75000000000 -0.73437500000 -0.71875000000 [-0.29695925374, 0.03743825859] UNKNOWN
 0.73437500000  0.73828125000 -0.71875000000 -0.70312500000 [-0.18008763765, 0.15627261168] UNKNOWN
 0.73437500000  0.73828125000 -0.70312500000 -0.68750000000 [-0.18821920986, 0.14669402423] UNKNOWN
 0.73828125000  0.74218750000 -0.71875000000 -0.70312500000 [-0.22214577284, 0.11550756425] UNKNOWN
 0.73828125000  0.74218750000 -0.70312500000 -0.68750000000 [-0.23027069944, 0.10592242266] UNKNOWN
 0.74218750000  0.74609375000 -0.71875000000 -0.70312500000 [-0.26380875615, 0.09515301357] UNKNOWN
 0.74218750000  0.74609375000 -0.70312500000 -0.68750000000 [-0.27192694808, 0.08556116469] UNKNOWN
 0.74609375000  0.75000000000 -0.71875000000 -0.70312500000 [-0.30508125991, 0.02780338439] UNKNOWN
 0.74609375000  0.75000000000 -0.70312500000 -0.68750000000 [-0.31319256898, 0.01820458690] UNKNOWN
 0.71484375000  0.71875000000 -0.64062500000 -0.62500000000 [-0.00454540783, 0.32778621962] UNKNOWN
 0.71875000000  0.72265625000 -0.68750000000 -0.67187500000 [-0.02419137001, 0.31087364587] UNKNOWN
 0.71875000000  0.72265625000 -0.67187500000 -0.65625000000 [-0.03232717914, 0.30138117503] UNKNOWN
 0.72265625000  0.72656250000 -0.68750000000 -0.67187500000 [-0.06782813185, 0.26642908467] UNKNOWN
 0.72265625000  0.72656250000 -0.67187500000 -0.65625000000 [-0.07595774577, 0.25693189193] UNKNOWN
 0.72656250000  0.73046875000 -0.68750000000 -0.67187500000 [-0.11106341015, 0.22264027875] UNKNOWN
 0.72656250000  0.73046875000 -0.67187500000 -0.65625000000 [-0.11918667431, 0.21313826256] UNKNOWN
 0.73046875000  0.73437500000 -0.68750000000 -0.67187500000 [-0.15390118174, 0.17949821092] UNKNOWN
 0.73046875000  0.73437500000 -0.67187500000 -0.65625000000 [-0.16201790085, 0.16999121392] UNKNOWN
 0.71875000000  0.72265625000 -0.65625000000 -0.64062500000 [-0.04045237962, 0.29191885583] UNKNOWN
 0.71875000000  0.72265625000 -0.64062500000 -0.62500000000 [-0.04856683649, 0.28248627107] UNKNOWN
 0.72265625000  0.72656250000 -0.65625000000 -0.64062500000 [-0.08407664805, 0.24746542218] UNKNOWN
 0.72265625000  0.72656250000 -0.64062500000 -0.62500000000 [-0.09218469837, 0.23802924486] UNKNOWN
 0.72656250000  0.73046875000 -0.65625000000 -0.64062500000 [-0.12729912453, 0.20366755182] UNKNOWN
 0.72656250000  0.73046875000 -0.64062500000 -0.62500000000 [-0.13540061493, 0.19422770228] UNKNOWN
 0.73046875000  0.73437500000 -0.65625000000 -0.64062500000 [-0.17012370446, 0.16051611627] UNKNOWN
 0.73046875000  0.73437500000 -0.64062500000 -0.62500000000 [-0.17821844095, 0.15107245963] UNKNOWN
 0.73437500000  0.73828125000 -0.68750000000 -0.67187500000 [-0.19634011797, 0.13714894048] UNKNOWN
 0.73437500000  0.73828125000 -0.67187500000 -0.65625000000 [-0.20445018014, 0.12763685335] UNKNOWN
 0.73828125000  0.74218750000 -0.68750000000 -0.67187500000 [-0.23838487637, 0.09637143586] UNKNOWN
 0.73828125000  0.74218750000 -0.67187500000 -0.65625000000 [-0.24648811463, 0.08685408014] UNKNOWN
 0.74218750000  0.74609375000 -0.68750000000 -0.67187500000 [-0.28003430635, 0.07600413516] UNKNOWN
 0.74218750000  0.74609375000 -0.67187500000 -0.65625000000 [-0.28813063439, 0.06648138394] UNKNOWN
 0.74609375000  0.75000000000 -0.68750000000 -0.67187500000 [-0.32129296202, 0.00864128716] UNKNOWN
 0.73437500000  0.73828125000 -0.65625000000 -0.64062500000 [-0.21254922610, 0.11815727148] UNKNOWN
 0.73437500000  0.73828125000 -0.64062500000 -0.62500000000 [-0.22063709822, 0.10870972168] UNKNOWN
 0.73828125000  0.74218750000 -0.65625000000 -0.64062500000 [-0.25458023691, 0.07736984814] UNKNOWN
 0.73828125000  0.74218750000 -0.64062500000 -0.62500000000 [-0.26266107928, 0.06791825071] UNKNOWN
 0.74218750000  0.74609375000 -0.65625000000 -0.64062500000 [-0.29621574776, 0.05699238758] UNKNOWN
 0.74218750000  0.74609375000 -0.64062500000 -0.62500000000 [-0.30428947588, 0.04753664019] UNKNOWN
 0.71484375000  0.71875000000 -0.62500000000 -0.60937500000 [-0.01265534781, 0.31838596398] UNKNOWN
 0.71484375000  0.71875000000 -0.60937500000 -0.59375000000 [-0.02075441680, 0.30901412218] UNKNOWN
 0.71484375000  0.71875000000 -0.59375000000 -0.57812500000 [-0.02884250945, 0.29967032585] UNKNOWN
 0.71484375000  0.71875000000 -0.57812500000 -0.56250000000 [-0.03691952680, 0.29035421658] UNKNOWN
 0.71875000000  0.72265625000 -0.62500000000 -0.60937500000 [-0.05667042331, 0.27308301619] UNKNOWN
 0.71875000000  0.72265625000 -0.60937500000 -0.59375000000 [-0.06476302262, 0.26370869955] UNKNOWN
 0.72265625000  0.72656250000 -0.62500000000 -0.60937500000 [-0.10028176532, 0.22862294249] UNKNOWN
 0.72265625000  0.72656250000 -0.60937500000 -0.59375000000 [-0.10836772686, 0.21924611099] UNKNOWN
 0.72656250000  0.73046875000 -0.62500000000 -0.60937500000 [-0.14349100895, 0.18481828315] UNKNOWN
 0.72656250000  0.73046875000 -0.60937500000 -0.59375000000 [-0.15157017902, 0.17543887677] UNKNOWN
 0.73046875000  0.73437500000 -0.62500000000 -0.60937500000 [-0.18630196840, 0.14165979948] UNKNOWN
 0.73046875000  0.73437500000 -0.60937500000 -0.59375000000 [-0.19437415425, 0.13227770496] UNKNOWN
 0.71875000000  0.72265625000 -0.59375000000 -0.57812500000 [-0.07284452270, 0.25436293888] UNKNOWN
 0.71875000000  0.72265625000 -0.57812500000 -0.56250000000 [-0.08091482153, 0.24504536540] UNKNOWN
 0.72265625000  0.72656250000 -0.59375000000 -0.57812500000 [-0.11644246694, 0.20989835616] UNKNOWN
 0.72265625000  0.72656250000 -0.57812500000 -0.56250000000 [-0.12450587960, 0.20057929772] UNKNOWN
 0.72656250000  0.73046875000 -0.59375000000 -0.57812500000 [-0.15963800686, 0.16608907888] UNKNOWN
 0.72656250000  0.73046875000 -0.57812500000 -0.56250000000 [-0.16769438020, 0.15676849512] UNKNOWN
 0.73046875000  0.73437500000 -0.59375000000 -0.57812500000 [-0.20243487562, 0.12292575911] UNKNOWN
 0.73046875000  0.73437500000 -0.57812500000 -0.56250000000 [-0.21048401597, 0.11360355534] UNKNOWN
 0.73437500000  0.73828125000 -0.62500000000 -0.60937500000 [-0.22871364904, 0.09929374533] UNKNOWN
 0.73437500000  0.73828125000 -0.60937500000 -0.59375000000 [-0.23677874081, 0.08990889796] UNKNOWN
 0.73828125000  0.74218750000 -0.62500000000 -0.60937500000 [-0.27073048853, 0.05849881486] UNKNOWN
 0.73828125000  0.74218750000 -0.60937500000 -0.59375000000 [-0.27878832155, 0.04911108203] UNKNOWN
 0.74218750000  0.74609375000 -0.62500000000 -0.60937500000 [-0.31235165955, 0.03811365383] UNKNOWN
 0.74218750000  0.74609375000 -0.60937500000 -0.59375000000 [-0.32040215010, 0.02872295553] UNKNOWN
 0.73437500000  0.73828125000 -0.59375000000 -0.57812500000 [-0.24483224518, 0.08055474878] UNKNOWN
 0.73437500000  0.73828125000 -0.57812500000 -0.56250000000 [-0.25287404332, 0.07123088082] UNKNOWN
 0.73828125000  0.74218750000 -0.59375000000 -0.57812500000 [-0.28683444502, 0.03975460795] UNKNOWN
 0.73828125000  0.74218750000 -0.57812500000 -0.56250000000 [-0.29486873551, 0.03042896270] UNKNOWN
 0.74218750000  0.74609375000 -0.59375000000 -0.57812500000 [-0.32844080904, 0.01936408709] UNKNOWN
 0.74218750000  0.74609375000 -0.57812500000 -0.56250000000 [-0.33646750822, 0.01003660524] UNKNOWN
 0.71093750000  0.71484375000 -0.56250000000 -0.54687500000 [-0.00059107768, 0.32821462601] UNKNOWN
 0.71093750000  0.71484375000 -0.54687500000 -0.53125000000 [-0.00865246623, 0.31895334197] UNKNOWN
 0.71484375000  0.71875000000 -0.56250000000 -0.54687500000 [-0.04498537670, 0.28106544623] UNKNOWN
 0.71484375000  0.71875000000 -0.54687500000 -0.53125000000 [-0.05303997345, 0.27180367647] UNKNOWN
 0.71093750000  0.71484375000 -0.53125000000 -0.51562500000 [-0.01670265708, 0.30971826835] UNKNOWN
 0.71093750000  0.71484375000 -0.51562500000 -0.50000000000 [-0.02474157914, 0.30050909465] UNKNOWN
 0.71484375000  0.71875000000 -0.53125000000 -0.51562500000 [-0.06108323751, 0.26256857844] UNKNOWN
 0.71484375000  0.71875000000 -0.51562500000 -0.50000000000 [-0.06911509494, 0.25335983215] UNKNOWN
 0.71875000000  0.72265625000 -0.56250000000 -0.54687500000 [-0.08897382345, 0.23575562025] UNKNOWN
 0.71875000000  0.72265625000 -0.54687500000 -0.53125000000 [-0.09702143951, 0.22649335478] UNKNOWN
 0.72265625000  0.72656250000 -0.56250000000 -0.54687500000 [-0.13255786555, 0.19128856576] UNKNOWN
 0.72265625000  0.72656250000 -0.54687500000 -0.53125000000 [-0.14059833244, 0.18202580102] UNKNOWN
 0.72656250000  0.73046875000 -0.56250000000 -0.54687500000 [-0.17573919666, 0.14747674494] UNKNOWN
 0.72656250000  0.73046875000 -0.54687500000 -0.53125000000 [-0.18377236044, 0.13821345813] UNKNOWN
 0.73046875000  0.73437500000 -0.56250000000 -0.54687500000 [-0.21852146901, 0.10431070140] UNKNOWN
 0.73046875000  0.73437500000 -0.54687500000 -0.53125000000 [-0.22654713527, 0.09504681579] UNKNOWN
 0.71875000000  0.72265625000 -0.53125000000 -0.51562500000 [-0.10505758717, 0.21725823022] UNKNOWN
 0.71875000000  0.72265625000 -0.51562500000 -0.50000000000 [-0.11308218973, 0.20804991696] UNKNOWN
 0.72265625000  0.72656250000 -0.53125000000 -0.51562500000 [-0.14862719458, 0.17279065442] UNKNOWN
 0.72265625000  0.72656250000 -0.51562500000 -0.50000000000 [-0.15664437260, 0.16358278669] UNKNOWN
 0.72656250000  0.73046875000 -0.53125000000 -0.51562500000 [-0.19179378259, 0.12897827507] UNKNOWN
 0.72656250000  0.73046875000 -0.51562500000 -0.50000000000 [-0.19980338079, 0.11977084635] UNKNOWN
 0.73046875000  0.73437500000 -0.53125000000 -0.51562500000 [-0.23456092250, 0.08581152804] UNKNOWN
 0.73046875000  0.73437500000 -0.51562500000 -0.50000000000 [-0.24256274528, 0.07660447829] UNKNOWN
 0.73437500000  0.73828125000 -0.56250000000 -0.54687500000 [-0.26090402268, 0.06193688754] UNKNOWN
 0.73437500000  0.73828125000 -0.54687500000 -0.53125000000 [-0.26892208080, 0.05267237655] UNKNOWN
 0.73828125000  0.74218750000 -0.56250000000 -0.54687500000 [-0.30289107625, 0.02113372725] UNKNOWN
 0.73828125000  0.74218750000 -0.54687500000 -0.53125000000 [-0.31090136086, 0.01186849726] UNKNOWN
 0.74218750000  0.74609375000 -0.56250000000 -0.54687500000 [-0.34448212642, 0.00074007808] UNKNOWN
 0.73437500000  0.73828125000 -0.53125000000 -0.51562500000 [-0.27692812192, 0.04343696620] UNKNOWN
 0.73437500000  0.73828125000 -0.51562500000 -0.50000000000 [-0.28492205739, 0.03423028583] UNKNOWN
 0.73828125000  0.74218750000 -0.53125000000 -0.51562500000 [-0.31889948999, 0.00263287958] UNKNOWN
 0.75000000000  0.75390625000 -0.75000000000 -0.73437500000 [-0.32972224595, 0.00633325641] UNKNOWN
 0.75781250000  0.76171875000 -0.75000000000 -0.73437500000 [-0.41035643261, 0.05044465969] UNKNOWN
 0.75781250000  0.76171875000 -0.73437500000 -0.71875000000 [-0.41846805386, 0.04074648897] UNKNOWN
 0.75781250000  0.76171875000 -0.71875000000 -0.70312500000 [-0.42656903407, 0.03108724039] UNKNOWN
 0.75781250000  0.76171875000 -0.70312500000 -0.68750000000 [-0.43465910877, 0.02146625067] UNKNOWN
 0.75781250000  0.76171875000 -0.68750000000 -0.67187500000 [-0.44273803124, 0.01188288060] UNKNOWN
 0.75781250000  0.76171875000 -0.67187500000 -0.65625000000 [-0.45080557401, 0.00233651684] UNKNOWN
 0.71093750000  0.71484375000 -0.50000000000 -0.48437500000 [-0.03276916649, 0.29132551859] UNKNOWN
 0.71093750000  0.71484375000 -0.48437500000 -0.46875000000 [-0.04078535821, 0.28216724590] UNKNOWN
 0.71484375000  0.71875000000 -0.50000000000 -0.48437500000 [-0.07713547746, 0.24417712641] UNKNOWN
 0.71484375000  0.71875000000 -0.48437500000 -0.46875000000 [-0.08514432190, 0.23502015830] UNKNOWN
 0.70703125000  0.71093750000 -0.46875000000 -0.45312500000 [-0.00402943107, 0.39554927709] UNKNOWN
 0.70703125000  0.71093750000 -0.45312500000 -0.43750000000 [-0.01203011424, 0.38643864092] UNKNOWN
 0.71093750000  0.71484375000 -0.46875000000 -0.45312500000 [-0.04879009811, 0.27303398995] UNKNOWN
 0.71093750000  0.71484375000 -0.45312500000 -0.43750000000 [-0.05678333446, 0.26392547149] UNKNOWN
 0.71484375000  0.71875000000 -0.46875000000 -0.45312500000 [-0.09314157001, 0.22588863282] UNKNOWN
 0.71484375000  0.71875000000 -0.45312500000 -0.43750000000 [-0.10112716819, 0.21678226264] UNKNOWN
 0.71875000000  0.72265625000 -0.50000000000 -0.48437500000 [-0.12109517639, 0.19886809462] UNKNOWN
 0.71875000000  0.72265625000 -0.48437500000 -0.46875000000 [-0.12909648163, 0.18971245132] UNKNOWN
 0.72265625000  0.72656250000 -0.50000000000 -0.48437500000 [-0.16464979286, 0.15440186775] UNKNOWN
 0.72265625000  0.72656250000 -0.48437500000 -0.46875000000 [-0.17264338753, 0.14524757663] UNKNOWN
 0.72656250000  0.73046875000 -0.50000000000 -0.48437500000 [-0.20780107869, 0.11059083209] UNKNOWN
 0.72656250000  0.73046875000 -0.48437500000 -0.46875000000 [-0.21578680596, 0.10143790191] UNKNOWN
 0.73046875000  0.73437500000 -0.50000000000 -0.48437500000 [-0.25055252445, 0.06742531659] UNKNOWN
 0.73046875000  0.73437500000 -0.48437500000 -0.46875000000 [-0.25853018708, 0.05827370286] UNKNOWN
 0.71875000000  0.72265625000 -0.46875000000 -0.45312500000 [-0.13708604510, 0.18058268351] UNKNOWN
 0.71875000000  0.72265625000 -0.45312500000 -0.43750000000 [-0.14506381125, 0.17147849552] UNKNOWN
 0.72265625000  0.72656250000 -0.46875000000 -0.45312500000 [-0.18062509403, 0.13611960091] UNKNOWN
 0.72265625000  0.72656250000 -0.45312500000 -0.43750000000 [-0.18859485481, 0.12701763640] UNKNOWN
 0.72656250000  0.73046875000 -0.46875000000 -0.45312500000 [-0.22376049772, 0.09231173429] UNKNOWN
 0.72656250000  0.73046875000 -0.45312500000 -0.43750000000 [-0.23172209434, 0.08321201627] UNKNOWN
 0.73046875000  0.73437500000 -0.46875000000 -0.45312500000 [-0.26649566594, 0.04914930623] UNKNOWN
 0.73046875000  0.73437500000 -0.45312500000 -0.43750000000 [-0.27444889924, 0.04005180471] UNKNOWN
 0.73437500000  0.73828125000 -0.50000000000 -0.48437500000 [-0.29290380530, 0.02505197530] UNKNOWN
 0.73437500000  0.73828125000 -0.48437500000 -0.46875000000 [-0.30087328986, 0.01590168438] UNKNOWN
 0.73437500000  0.73828125000 -0.46875000000 -0.45312500000 [-0.30883044145, 0.00677907262] UNKNOWN
 0.70703125000  0.71093750000 -0.43750000000 -0.42187500000 [-0.02001939548, 0.37735206847] UNKNOWN
 0.70703125000  0.71093750000 -0.42187500000 -0.40625000000 [-0.02799722868, 0.36828929756] UNKNOWN
 0.71093750000  0.71484375000 -0.43750000000 -0.42187500000 [-0.06476501981, 0.25484141834] UNKNOWN
 0.71093750000  0.71484375000 -0.42187500000 -0.40625000000 [-0.07273511072, 0.24578156511] UNKNOWN
 0.71484375000  0.71875000000 -0.43750000000 -0.42187500000 [-0.10910106727, 0.20770076776] UNKNOWN
 0.71484375000  0.71875000000 -0.42187500000 -0.40625000000 [-0.11706322226, 0.19864387527] UNKNOWN
 0.70703125000  0.71093750000 -0.40625000000 -0.39062500000 [-0.03596357840, 0.35925007928] UNKNOWN
 0.70703125000  0.71093750000 -0.39062500000 -0.37500000000 [-0.04391840852, 0.35023416651] UNKNOWN
 0.71093750000  0.71484375000 -0.40625000000 -0.39062500000 [-0.08069356760, 0.23674565296] UNKNOWN
 0.71093750000  0.71484375000 -0.39062500000 -0.37500000000 [-0.08864035510, 0.22773343001] UNKNOWN
 0.71484375000  0.71875000000 -0.40625000000 -0.39062500000 [-0.12501359217, 0.18961131899] UNKNOWN
 0.71484375000  0.71875000000 -0.39062500000 -0.37500000000 [-0.13295214039, 0.18060283999] UNKNOWN
 0.71875000000  0.72265625000 -0.43750000000 -0.42187500000 [-0.15302972913, 0.16239959934] UNKNOWN
 0.71875000000  0.72265625000 -0.42187500000 -0.40625000000 [-0.16098375216, 0.15334571429] UNKNOWN
 0.72265625000  0.72656250000 -0.43750000000 -0.42187500000 [-0.19655261708, 0.11794138685] UNKNOWN
 0.72265625000  0.72656250000 -0.42187500000 -0.40625000000 [-0.20449833259, 0.10889056359] UNKNOWN
 0.72656250000  0.73046875000 -0.43750000000 -0.42187500000 [-0.23967154115, 0.07413844310] UNKNOWN
 0.72656250000  0.73046875000 -0.42187500000 -0.40625000000 [-0.24760878815, 0.06509071793] UNKNOWN
 0.73046875000  0.73437500000 -0.43750000000 -0.42187500000 [-0.28238983032, 0.03098088485] UNKNOWN
 0.73046875000  0.73437500000 -0.42187500000 -0.40625000000 [-0.29031840743, 0.02193624137] UNKNOWN
 0.71875000000  0.72265625000 -0.40625000000 -0.39062500000 [-0.16892583786, 0.14431656671] UNKNOWN
 0.71875000000  0.72265625000 -0.39062500000 -0.37500000000 [-0.17685594833, 0.13531189038] UNKNOWN
 0.72265625000  0.72656250000 -0.40625000000 -0.39062500000 [-0.21243195737, 0.09986488525] UNKNOWN
 0.72265625000  0.72656250000 -0.39062500000 -0.37500000000 [-0.22035345150, 0.09086407750] UNKNOWN
 0.72656250000  0.73046875000 -0.40625000000 -0.39062500000 [-0.25553378981, 0.05606855148] UNKNOWN
 0.72656250000  0.73046875000 -0.39062500000 -0.37500000000 [-0.26344650482, 0.04707166175] UNKNOWN
 0.73046875000  0.73437500000 -0.40625000000 -0.39062500000 [-0.29823458339, 0.01291757686] UNKNOWN
 0.73046875000  0.73437500000 -0.39062500000 -0.37500000000 [-0.30613831545, 0.00392460145] UNKNOWN
 0.70312500000  0.70703125000 -0.37500000000 -0.35937500000 [-0.00673547598, 0.30585354221] UNKNOWN
 0.70312500000  0.70703125000 -0.35937500000 -0.34375000000 [-0.01467531291, 0.29687921530] UNKNOWN
 0.70703125000  0.71093750000 -0.37500000000 -0.35937500000 [-0.05186168833, 0.34124132017] UNKNOWN
 0.70703125000  0.71093750000 -0.35937500000 -0.34375000000 [-0.05979338958, 0.33227130608] UNKNOWN
 0.71093750000  0.71484375000 -0.37500000000 -0.35937500000 [-0.09657543942, 0.21874464839] UNKNOWN
 0.71093750000  0.71484375000 -0.35937500000 -0.34375000000 [-0.10449879199, 0.20977906815] UNKNOWN
 0.71484375000  0.71875000000 -0.37500000000 -0.35937500000 [-0.14087883195, 0.17161818354] UNKNOWN
 0.71484375000  0.71875000000 -0.35937500000 -0.34375000000 [-0.14879363728, 0.16265710306] UNKNOWN
 0.70312500000  0.70703125000 -0.34375000000 -0.32812500000 [-0.02260369879, 0.28792713418] UNKNOWN
 0.70312500000  0.70703125000 -0.32812500000 -0.31250000000 [-0.03052061195, 0.27899708125] UNKNOWN
 0.70703125000  0.71093750000 -0.34375000000 -0.32812500000 [-0.06771348702, 0.32332389547] UNKNOWN
 0.70703125000  0.71093750000 -0.32812500000 -0.31250000000 [-0.07562195824, 0.31439886479] UNKNOWN
 0.71093750000  0.71484375000 -0.34375000000 -0.32812500000 [-0.11241038667, 0.20083645426] UNKNOWN
 0.71093750000  0.71484375000 -0.32812500000 -0.31250000000 [-0.12031020031, 0.19191657711] UNKNOWN
 0.71484375000  0.71875000000 -0.34375000000 -0.32812500000 [-0.15669652934, 0.15371935710] UNKNOWN
 0.71484375000  0.71875000000 -0.32812500000 -0.31250000000 [-0.16458748418, 0.14480470980] UNKNOWN
 0.71875000000  0.72265625000 -0.37500000000 -0.35937500000 [-0.18477404742, 0.12633142356] UNKNOWN
 0.71875000000  0.72265625000 -0.35937500000 -0.34375000000 [-0.19268010450, 0.11737491285] UNKNOWN
 0.72265625000  0.72656250000 -0.37500000000 -0.35937500000 [-0.22826277954, 0.08188787339] UNKNOWN
 0.72265625000  0.72656250000 -0.35937500000 -0.34375000000 [-0.23615990783, 0.07293601051] UNKNOWN
 0.72656250000  0.73046875000 -0.37500000000 -0.35937500000 [-0.27134689647, 0.03809977440] UNKNOWN
 0.72656250000  0.73046875000 -0.35937500000 -0.34375000000 [-0.27923492996, 0.02915261982] UNKNOWN
 0.71875000000  0.72265625000 -0.34375000000 -0.32812500000 [-0.20057409160, 0.10844211019] UNKNOWN
 0.71875000000  0.72265625000 -0.32812500000 -0.31250000000 [-0.20845598393, 0.09953277335] UNKNOWN
 0.72265625000  0.72656250000 -0.34375000000 -0.32812500000 [-0.24404480809, 0.06400823472] UNKNOWN
 0.72265625000  0.72656250000 -0.32812500000 -0.31250000000 [-0.25191745468, 0.05510429720] UNKNOWN
 0.72656250000  0.73046875000 -0.34375000000 -0.32812500000 [-0.28711057601, 0.02022993694] UNKNOWN
 0.72656250000  0.73046875000 -0.32812500000 -0.31250000000 [-0.29497380809, 0.01133147020] UNKNOWN
 0.69921875000  0.70312500000 -0.29687500000 -0.28125000000 [-0.00082045678, 0.30818921036] UNKNOWN
 0.69921875000  0.70312500000 -0.28125000000 -0.26562500000 [-0.00871156739, 0.29931808639] UNKNOWN
 0.69921875000  0.70312500000 -0.26562500000 -0.25000000000 [-0.01659129777, 0.29046784188] UNKNOWN
 0.70312500000  0.70703125000 -0.31250000000 -0.29687500000 [-0.03842603336, 0.27008884376] UNKNOWN
 0.70312500000  0.70703125000 -0.29687500000 -0.28125000000 [-0.04631994781, 0.26120221502] UNKNOWN
 0.70703125000  0.71093750000 -0.31250000000 -0.29687500000 [-0.08351878356, 0.30549599555] UNKNOWN
 0.70703125000  0.71093750000 -0.29687500000 -0.28125000000 [-0.09140394587, 0.29661507413] UNKNOWN
 0.71093750000  0.71484375000 -0.31250000000 -0.29687500000 [-0.12819821253, 0.18301921230] UNKNOWN
 0.71093750000  0.71484375000 -0.29687500000 -0.28125000000 [-0.13607440566, 0.17414414047] UNKNOWN
 0.71484375000  0.71875000000 -0.31250000000 -0.29687500000 [-0.17246648073, 0.13591293072] UNKNOWN
 0.71484375000  0.71875000000 -0.29687500000 -0.28125000000 [-0.18033350070, 0.12704379464] UNKNOWN
 0.70312500000  0.70703125000 -0.28125000000 -0.26562500000 [-0.05420233836, 0.25233698874] UNKNOWN
 0.70312500000  0.70703125000 -0.26562500000 -0.25000000000 [-0.06207319449, 0.24349296723] UNKNOWN
 0.70703125000  0.71093750000 -0.28125000000 -0.26562500000 [-0.09927743051, 0.28775589160] UNKNOWN
 0.70703125000  0.71093750000 -0.26562500000 -0.25000000000 [-0.10713922516, 0.27891824357] UNKNOWN
 0.71093750000  0.71484375000 -0.28125000000 -0.26562500000 [-0.14393876454, 0.16529114716] UNKNOWN
 0.71093750000  0.71484375000 -0.26562500000 -0.25000000000 [-0.15179127643, 0.15646002256] UNKNOWN
 0.71484375000  0.71875000000 -0.28125000000 -0.26562500000 [-0.18818852843, 0.11819708138] UNKNOWN
 0.71484375000  0.71875000000 -0.26562500000 -0.25000000000 [-0.19603155076, 0.10937257562] UNKNOWN
 0.71875000000  0.72265625000 -0.31250000000 -0.29687500000 [-0.21632575971, 0.09064666568] UNKNOWN
 0.71875000000  0.72265625000 -0.29687500000 -0.28125000000 [-0.22418340004, 0.08178355594] UNKNOWN
 0.72265625000  0.72656250000 -0.31250000000 -0.29687500000 [-0.25977782506, 0.04622395496] UNKNOWN
 0.72265625000  0.72656250000 -0.29687500000 -0.28125000000 [-0.26762589969, 0.03736697058] UNKNOWN
 0.72656250000  0.73046875000 -0.31250000000 -0.29687500000 [-0.30282460292, 0.00245697010] UNKNOWN
 0.71875000000  0.72265625000 -0.28125000000 -0.26562500000 [-0.23202888872, 0.07294321811] UNKNOWN
 0.71875000000  0.72265625000 -0.26562500000 -0.25000000000 [-0.23986221214, 0.06412543119] UNKNOWN
 0.72265625000  0.72656250000 -0.28125000000 -0.26562500000 [-0.27546166183, 0.02853311206] UNKNOWN
 0.72265625000  0.72656250000 -0.26562500000 -0.25000000000 [-0.28328509741, 0.01972215259] UNKNOWN
 0.69921875000  0.70312500000 -0.25000000000 -0.23437500000 [-0.02445963846, 0.28163828694] UNKNOWN
 0.69921875000  0.70312500000 -0.23437500000 -0.21875000000 [-0.03231658196, 0.27282923566] UNKNOWN
 0.69531250000  0.69921875000 -0.20312500000 -0.18750000000 [-0.00213401476, 0.30448631456] UNKNOWN
 0.69921875000  0.70312500000 -0.21875000000 -0.20312500000 [-0.04016212263, 0.26404050593] UNKNOWN
 0.69921875000  0.70312500000 -0.20312500000 -0.18750000000 [-0.04799625664, 0.25527191938] UNKNOWN
 0.70312500000  0.70703125000 -0.25000000000 -0.23437500000 [-0.06993250643, 0.23466995562] UNKNOWN
 0.70312500000  0.70703125000 -0.23437500000 -0.21875000000 [-0.07778026642, 0.22586776311] UNKNOWN
 0.70703125000  0.71093750000 -0.25000000000 -0.23437500000 [-0.11498931970, 0.27010193004] UNKNOWN
 0.70703125000  0.71093750000 -0.23437500000 -0.21875000000 [-0.12282770613, 0.26130675524] UNKNOWN
 0.71093750000  0.71484375000 -0.25000000000 -0.23437500000 [-0.15963193088, 0.14765056143] UNKNOWN
 0.71093750000  0.71484375000 -0.23437500000 -0.21875000000 [-0.16746071964, 0.13886256289] UNKNOWN
 0.71484375000  0.71875000000 -0.25000000000 -0.23437500000 [-0.20386255689, 0.10057006672] UNKNOWN
 0.71484375000  0.71875000000 -0.23437500000 -0.21875000000 [-0.21168153828, 0.09178934860] UNKNOWN
 0.70312500000  0.70703125000 -0.21875000000 -0.20312500000 [-0.08561646867, 0.21708620288] UNKNOWN
 0.70312500000  0.70703125000 -0.20312500000 -0.18750000000 [-0.09344110920, 0.20832509193] UNKNOWN
 0.70703125000  0.71093750000 -0.21875000000 -0.20312500000 [-0.13065437846, 0.25253252750] UNKNOWN
 0.70703125000  0.71093750000 -0.20312500000 -0.18750000000 [-0.13846933259, 0.24377905912] UNKNOWN
 0.71093750000  0.71484375000 -0.21875000000 -0.20312500000 [-0.17527763649, 0.13009583033] UNKNOWN
 0.71093750000  0.71484375000 -0.20312500000 -0.18750000000 [-0.18308267723, 0.12135017119] UNKNOWN
 0.71484375000  0.71875000000 -0.21875000000 -0.20312500000 [-0.21948848853, 0.08303021953] UNKNOWN
 0.71484375000  0.71875000000 -0.20312500000 -0.18750000000 [-0.22728340327, 0.07429248205] UNKNOWN
 0.71875000000  0.72265625000 -0.25000000000 -0.23437500000 [-0.24768335915, 0.05532997905] UNKNOWN
 0.71875000000  0.72265625000 -0.23437500000 -0.21875000000 [-0.25549232092, 0.04655665023] UNKNOWN
 0.72265625000  0.72656250000 -0.25000000000 -0.23437500000 [-0.29109619489, 0.01093387038] UNKNOWN
 0.72265625000  0.72656250000 -0.23437500000 -0.21875000000 [-0.29889494515, 0.00216804851] UNKNOWN
 0.71875000000  0.72265625000 -0.21875000000 -0.20312500000 [-0.26328909083, 0.03780523782] UNKNOWN
 0.71875000000  0.72265625000 -0.20312500000 -0.18750000000 [-0.27107366438, 0.02907553928] UNKNOWN
 0.69531250000  0.69921875000 -0.18750000000 -0.17187500000 [-0.00996606225, 0.29573001464] UNKNOWN
 0.69531250000  0.69921875000 -0.17187500000 -0.15625000000 [-0.01778685413, 0.28699321818] UNKNOWN
 0.69921875000  0.70312500000 -0.18750000000 -0.17187500000 [-0.05581898185, 0.24652330119] UNKNOWN
 0.69921875000  0.70312500000 -0.17187500000 -0.15625000000 [-0.06363029775, 0.23779448004] UNKNOWN
 0.69531250000  0.69921875000 -0.15625000000 -0.14062500000 [-0.02559639139, 0.27827576135] UNKNOWN
 0.69531250000  0.69921875000 -0.14062500000 -0.12500000000 [-0.03339467643, 0.26957748352] UNKNOWN
 0.69921875000  0.70312500000 -0.15625000000 -0.14062500000 [-0.07143020602, 0.22908528867] UNKNOWN
 0.69921875000  0.70312500000 -0.14062500000 -0.12500000000 [-0.07921870774, 0.22039556088] UNKNOWN
 0.70312500000  0.70703125000 -0.18750000000 -0.17187500000 [-0.10125418582, 0.19958425099] UNKNOWN
 0.70312500000  0.70703125000 -0.17187500000 -0.15625000000 [-0.10905569799, 0.19086350436] UNKNOWN
 0.70703125000  0.71093750000 -0.18750000000 -0.17187500000 [-0.14627256626, 0.23504616621] UNKNOWN
 0.70703125000  0.71093750000 -0.17187500000 -0.15625000000 [-0.15406407892, 0.22633366862] UNKNOWN
 0.71093750000  0.71484375000 -0.18750000000 -0.17187500000 [-0.19087583951, 0.11262539690] UNKNOWN
 0.71093750000  0.71484375000 -0.17187500000 -0.15625000000 [-0.19865712276, 0.10392132273] UNKNOWN
 0.71484375000  0.71875000000 -0.18750000000 -0.17187500000 [-0.23506628009, 0.06557594275] UNKNOWN
 0.71484375000  0.71875000000 -0.17187500000 -0.15625000000 [-0.24283711840, 0.05688041223] UNKNOWN
 0.70312500000  0.70703125000 -0.15625000000 -0.14062500000 [-0.11684564677, 0.18216267981] UNKNOWN
 0.70312500000  0.70703125000 -0.14062500000 -0.12500000000 [-0.12462403475, 0.17348160850] UNKNOWN
 0.70703125000  0.71093750000 -0.15625000000 -0.14062500000 [-0.16184387167, 0.21764138976] UNKNOWN
 0.70703125000  0.71093750000 -0.14062500000 -0.12500000000 [-0.16961194715, 0.20896915655] UNKNOWN
 0.71093750000  0.71484375000 -0.15625000000 -0.14062500000 [-0.20642652811, 0.09523776765] UNKNOWN
 0.71093750000  0.71484375000 -0.14062500000 -0.12500000000 [-0.21418405831, 0.08657455422] UNKNOWN
 0.71484375000  0.71875000000 -0.15625000000 -0.14062500000 [-0.25059591936, 0.04820570490] UNKNOWN
 0.71484375000  0.71875000000 -0.14062500000 -0.12500000000 [-0.25834268581, 0.03955163887] UNKNOWN
 0.71875000000  0.72265625000 -0.18750000000 -0.17187500000 [-0.27884603906, 0.02036735630] UNKNOWN
 0.71875000000  0.72265625000 -0.17187500000 -0.15625000000 [-0.28660621427, 0.01168049466] UNKNOWN
 0.71875000000  0.72265625000 -0.15625000000 -0.14062500000 [-0.29435419120, 0.00301476411] UNKNOWN
 0.69140625000  0.69531250000 -0.10937500000 -0.09375000000 [-0.00273106805, 0.29578801064] UNKNOWN
 0.69531250000  0.69921875000 -0.12500000000 -0.10937500000 [-0.04118171302, 0.26089822708] UNKNOWN
 0.69531250000  0.69921875000 -0.10937500000 -0.09375000000 [-0.04895750621, 0.25223783740] UNKNOWN
 0.69921875000  0.70312500000 -0.12500000000 -0.10937500000 [-0.08699580755, 0.21172513592] UNKNOWN
 0.69921875000  0.70312500000 -0.10937500000 -0.09375000000 [-0.09476151066, 0.20307385528] UNKNOWN
 0.69140625000  0.69531250000 -0.09375000000 -0.07812500000 [-0.01050565928, 0.28713720321] UNKNOWN
 0.69140625000  0.69531250000 -0.07812500000 -0.06250000000 [-0.01826917230, 0.27850469479] UNKNOWN
 0.69531250000  0.69921875000 -0.09375000000 -0.07812500000 [-0.05672206229, 0.24359616274] UNKNOWN
 0.69531250000  0.69921875000 -0.07812500000 -0.06250000000 [-0.06447538870, 0.23497305412] UNKNOWN
 0.69921875000  0.70312500000 -0.09375000000 -0.07812500000 [-0.10251582356, 0.19444156347] UNKNOWN
 0.69921875000  0.70312500000 -0.07812500000 -0.06250000000 [-0.11025875395, 0.18582810784] UNKNOWN
 0.70312500000  0.70703125000 -0.12500000000 -0.10937500000 [-0.13239086592, 0.16482012483] UNKNOWN
 0.70312500000  0.70703125000 -0.10937500000 -0.09375000000 [-0.14014614569, 0.15617806637] UNKNOWN
 0.70703125000  0.71093750000 -0.12500000000 -0.10937500000 [-0.17736830953, 0.20031679926] UNKNOWN
 0.70703125000  0.71093750000 -0.10937500000 -0.09375000000 [-0.18511296435, 0.19168415143] UNKNOWN
 0.71093750000  0.71484375000 -0.12500000000 -0.10937500000 [-0.22192971763, 0.07793150848] UNKNOWN
 0.71093750000  0.71484375000 -0.10937500000 -0.09375000000 [-0.22966351181, 0.06930845986] UNKNOWN
 0.71484375000  0.71875000000 -0.12500000000 -0.10937500000 [-0.26607742215, 0.03091803587] UNKNOWN
 0.71484375000  0.71875000000 -0.10937500000 -0.09375000000 [-0.27380013429, 0.02230472110] UNKNOWN
 0.70312500000  0.70703125000 -0.09375000000 -0.07812500000 [-0.14788988074, 0.14755527377] UNKNOWN
 0.70312500000  0.70703125000 -0.07812500000 -0.06250000000 [-0.15562207902, 0.13895159064] UNKNOWN
 0.70703125000  0.71093750000 -0.09375000000 -0.07812500000 [-0.19284591852, 0.18307104977] UNKNOWN
 0.70703125000  0.71093750000 -0.07812500000 -0.06250000000 [-0.20056718024, 0.17447733404] UNKNOWN
 0.71093750000  0.71484375000 -0.09375000000 -0.07812500000 [-0.23738544796, 0.06070524104] UNKNOWN
 0.71093750000  0.71484375000 -0.07812500000 -0.06250000000 [-0.24509553454, 0.05212168786] UNKNOWN
 0.71484375000  0.71875000000 -0.09375000000 -0.07812500000 [-0.28151082959, 0.01371152312] UNKNOWN
 0.71484375000  0.71875000000 -0.07812500000 -0.06250000000 [-0.28920951674, 0.00513827378] UNKNOWN
 0.69140625000  0.69531250000 -0.06250000000 -0.04687500000 [-0.02602161542, 0.26989034265] UNKNOWN
 0.69140625000  0.69531250000 -0.04687500000 -0.03125000000 [-0.03376299797, 0.26129400657] UNKNOWN
 0.69531250000  0.69921875000 -0.06250000000 -0.04687500000 [-0.07221749401, 0.22636836530] UNKNOWN
 0.69531250000  0.69921875000 -0.04687500000 -0.03125000000 [-0.07994838786, 0.21778195266] UNKNOWN
 0.69921875000  0.70312500000 -0.06250000000 -0.04687500000 [-0.11799031066, 0.17723333856] UNKNOWN
 0.69921875000  0.70312500000 -0.04687500000 -0.03125000000 [-0.12571050362, 0.16865710850] UNKNOWN
 0.68750000000  0.69140625000 -0.01562500000  0.00000000000 [-0.00262376884, 0.29272282483] UNKNOWN
 0.69140625000  0.69531250000 -0.03125000000 -0.01562500000 [-0.04149333027, 0.25271554885] UNKNOWN
 0.69140625000  0.69531250000 -0.01562500000  0.00000000000 [-0.04921262355, 0.24415483416] UNKNOWN
 0.69531250000  0.69921875000 -0.03125000000 -0.01562500000 [-0.08766808088, 0.20921367512] UNKNOWN
 0.69531250000  0.69921875000 -0.01562500000  0.00000000000 [-0.09537658468, 0.20066339411] UNKNOWN
 0.69921875000  0.70312500000 -0.03125000000 -0.01562500000 [-0.13341934382, 0.16009927319] UNKNOWN
 0.69921875000  0.70312500000 -0.01562500000  0.00000000000 [-0.14111684321, 0.15155969070] UNKNOWN
 0.70312500000  0.70703125000 -0.06250000000 -0.04687500000 [-0.16334274963, 0.13036686347] UNKNOWN
 0.70312500000  0.70703125000 -0.04687500000 -0.03125000000 [-0.17105190283, 0.12180094158] UNKNOWN
 0.70703125000  0.71093750000 -0.06250000000 -0.04687500000 [-0.20827675889, 0.16590284702] UNKNOWN
 0.70703125000  0.71093750000 -0.04687500000 -0.03125000000 [-0.21597466506, 0.15734743433] UNKNOWN
 0.71093750000  0.71484375000 -0.06250000000 -0.04687500000 [-0.25279378124, 0.04355763927] UNKNOWN
 0.71093750000  0.71484375000 -0.04687500000 -0.03125000000 [-0.26048019895, 0.03501293716] UNKNOWN
 0.70312500000  0.70703125000 -0.03125000000 -0.01562500000 [-0.17874954993, 0.11325367698] UNKNOWN
 0.70312500000  0.70703125000 -0.01562500000  0.00000000000 [-0.18643570327, 0.10472492433] UNKNOWN
 0.70703125000  0.71093750000 -0.03125000000 -0.01562500000 [-0.22366091040, 0.14881094445] UNKNOWN
 0.70703125000  0.71093750000 -0.01562500000  0.00000000000 [-0.23133550762, 0.14029322853] UNKNOWN
 0.71093750000  0.71484375000 -0.03125000000 -0.01562500000 [-0.26815479968, 0.02648742635] UNKNOWN
 0.71093750000  0.71484375000 -0.01562500000  0.00000000000 [-0.27581759654, 0.01798095443] UNKNOWN
 0.68359375000  0.68750000000  0.07812500000  0.09375000000 [-0.00666781847, 0.34254636796] UNKNOWN
 0.68359375000  0.68750000000  0.09375000000  0.10937500000 [-0.01512905385, 0.33488084680] UNKNOWN
 0.68359375000  0.68750000000  0.10937500000  0.12500000000 [-0.02357490239, 0.32722683230] UNKNOWN
 0.68750000000  0.69140625000 -0.00000000000  0.01562500000 [-0.01113290681, 0.28420499920] UNKNOWN
 0.68750000000  0.69140625000  0.01562500000  0.03125000000 [-0.01966189635, 0.27649183010] UNKNOWN
 0.69140625000  0.69531250000 -0.00000000000  0.01562500000 [-0.05771094959, 0.23564769672] UNKNOWN
 0.69140625000  0.69531250000  0.01562500000  0.03125000000 [-0.06622907612, 0.22794521978] UNKNOWN
 0.69531250000  0.69921875000 -0.00000000000  0.01562500000 [-0.10386391616, 0.19216712619] UNKNOWN
 0.69531250000  0.69921875000  0.01562500000  0.03125000000 [-0.11237100613, 0.18447566667] UNKNOWN
 0.69921875000  0.70312500000 -0.00000000000  0.01562500000 [-0.14959290025, 0.14307457069] UNKNOWN
 0.69921875000  0.70312500000  0.01562500000  0.03125000000 [-0.15808868215, 0.13539434540] UNKNOWN
 0.68750000000  0.69140625000  0.03125000000  0.04687500000 [-0.02817479212, 0.26879050222] UNKNOWN
 0.68750000000  0.69140625000  0.04687500000  0.06250000000 [-0.03667169571, 0.26110098003] UNKNOWN
 0.69140625000  0.69531250000  0.03125000000  0.04687500000 [-0.07473088214, 0.22025474596] UNKNOWN
 0.69140625000  0.69531250000  0.04687500000  0.06250000000 [-0.08321647165, 0.21257623879] UNKNOWN
 0.69531250000  0.69921875000  0.03125000000  0.04687500000 [-0.12086154644, 0.17679637365] UNKNOWN
 0.69531250000  0.69921875000  0.04687500000  0.06250000000 [-0.12933564358, 0.16912920975] UNKNOWN
 0.69921875000  0.70312500000  0.03125000000  0.04687500000 [-0.16656768284, 0.12772645151] UNKNOWN
 0.69921875000  0.70312500000  0.04687500000  0.06250000000 [-0.17503001134, 0.12007085069] UNKNOWN
 0.70312500000  0.70703125000 -0.00000000000  0.01562500000 [-0.19490034026, 0.09625109654] UNKNOWN
 0.70312500000  0.70703125000  0.01562500000  0.03125000000 [-0.20338467624, 0.08858244925] UNKNOWN
 0.70703125000  0.71093750000 -0.00000000000  0.01562500000 [-0.23978850379, 0.13183091230] UNKNOWN
 0.70703125000  0.71093750000  0.01562500000  0.03125000000 [-0.24826118029, 0.12417405518] UNKNOWN
 0.71093750000  0.71484375000 -0.00000000000  0.01562500000 [-0.28425873117, 0.00953036908] UNKNOWN
 0.71093750000  0.71484375000  0.01562500000  0.03125000000 [-0.29271953414, 0.00188554847] UNKNOWN
 0.70312500000  0.70703125000  0.03125000000  0.04687500000 [-0.21185199701, 0.08092629982] UNKNOWN
 0.70312500000  0.70703125000  0.04687500000  0.06250000000 [-0.22030241418, 0.07328260889] UNKNOWN
 0.70703125000  0.71093750000  0.03125000000  0.04687500000 [-0.25671660509, 0.11652986388] UNKNOWN
 0.70703125000  0.71093750000  0.04687500000  0.06250000000 [-0.26515489247, 0.10889829807] UNKNOWN
 0.68750000000  0.69140625000  0.06250000000  0.07812500000 [-0.04515270726, 0.25342322788] UNKNOWN
 0.68750000000  0.69140625000  0.07812500000  0.09375000000 [-0.05361792555, 0.24575721001] UNKNOWN
 0.69140625000  0.69531250000  0.06250000000  0.07812500000 [-0.09168594719, 0.20490966172] UNKNOWN
 0.69140625000  0.69531250000  0.07812500000  0.09375000000 [-0.10013940988, 0.19725497808] UNKNOWN
 0.69531250000  0.69921875000  0.06250000000  0.07812500000 [-0.13779340254, 0.16147413746] UNKNOWN
 0.69531250000  0.69921875000  0.07812500000  0.09375000000 [-0.14623492683, 0.15383111916] UNKNOWN
 0.69921875000  0.70312500000  0.06250000000  0.07812500000 [-0.18347577512, 0.11242750446] UNKNOWN
 0.69921875000  0.70312500000  0.07812500000  0.09375000000 [-0.19190508016, 0.10479637425] UNKNOWN
 0.68750000000  0.69140625000  0.09375000000  0.10937500000 [-0.06206744801, 0.23810289061] UNKNOWN
 0.68750000000  0.69140625000  0.10937500000  0.12500000000 [-0.07050137073, 0.23046023378] UNKNOWN
 0.69140625000  0.69531250000  0.09375000000  0.10937500000 [-0.10857695945, 0.18961215112] UNKNOWN
 0.69140625000  0.69531250000  0.10937500000  0.12500000000 [-0.11699869427, 0.18198114402] UNKNOWN
 0.69531250000  0.69921875000  0.09375000000  0.10937500000 [-0.15466031852, 0.14620011718] UNKNOWN
 0.69531250000  0.69921875000  0.10937500000  0.12500000000 [-0.16306967830, 0.13858109374] UNKNOWN
 0.69921875000  0.70312500000  0.09375000000  0.10937500000 [-0.20031803092, 0.09717742142] UNKNOWN
 0.69921875000  0.70312500000  0.10937500000  0.12500000000 [-0.20871473044, 0.08957060723] UNKNOWN
 0.70312500000  0.70703125000  0.06250000000  0.07812500000 [-0.22873603777, 0.06565133703] UNKNOWN
 0.70312500000  0.70703125000  0.07812500000  0.09375000000 [-0.23715297623, 0.05803244468] UNKNOWN
 0.70703125000  0.71093750000  0.06250000000  0.07812500000 [-0.27357615503, 0.10127931729] UNKNOWN
 0.70703125000  0.71093750000  0.07812500000  0.09375000000 [-0.28198050378, 0.09367288100] UNKNOWN
 0.70312500000  0.70703125000  0.09375000000  0.10937500000 [-0.24555333650, 0.05042589221] UNKNOWN
 0.70312500000  0.70703125000  0.10937500000  0.12500000000 [-0.25393722402, 0.04283163992] UNKNOWN
 0.70703125000  0.71093750000  0.09375000000  0.10937500000 [-0.29036804815, 0.08607894855] UNKNOWN
 0.70703125000  0.71093750000  0.10937500000  0.12500000000 [-0.29873889603, 0.07849747923] UNKNOWN
 0.68359375000  0.68750000000  0.12500000000  0.14062500000 [-0.03200545674, 0.31958428940] UNKNOWN
 0.68359375000  0.68750000000  0.14062500000  0.15625000000 [-0.04042080829, 0.31195318300] UNKNOWN
 0.67968750000  0.68359375000  0.15625000000  0.17187500000 [-0.00149996387, 0.30321304341] UNKNOWN
 0.67968750000  0.68359375000  0.17187500000  0.18750000000 [-0.00989770683, 0.29559308833] UNKNOWN
 0.68359375000  0.68750000000  0.15625000000  0.17187500000 [-0.04882104727, 0.30433347794] UNKNOWN
 0.68359375000  0.68750000000  0.17187500000  0.18750000000 [-0.05720626288, 0.29672513923] UNKNOWN
 0.67968750000  0.68359375000  0.18750000000  0.20312500000 [-0.01828071462, 0.28798431410] UNKNOWN
 0.67968750000  0.68359375000  0.20312500000  0.21875000000 [-0.02664907206, 0.28038668638] UNKNOWN
 0.68359375000  0.68750000000  0.18750000000  0.20312500000 [-0.06557654267, 0.28912813134] UNKNOWN
 0.68359375000  0.68750000000  0.20312500000  0.21875000000 [-0.07393197356, 0.28154241920] UNKNOWN
 0.67968750000  0.68359375000  0.21875000000  0.23437500000 [-0.03500286288, 0.27280017084] UNKNOWN
 0.67968750000  0.68359375000  0.23437500000  0.25000000000 [-0.04334216978, 0.26522473312] UNKNOWN
 0.68359375000  0.68750000000  0.21875000000  0.23437500000 [-0.08227264123, 0.27396796761] UNKNOWN
 0.68359375000  0.68750000000  0.23437500000  0.25000000000 [-0.09059863026, 0.26640474135] UNKNOWN
 0.68750000000  0.69140625000  0.12500000000  0.14062500000 [-0.07891978852, 0.22282920356] UNKNOWN
 0.68750000000  0.69140625000  0.14062500000  0.15625000000 [-0.08732279494, 0.21520976393] UNKNOWN
 0.69140625000  0.69531250000  0.12500000000  0.14062500000 [-0.12540471136, 0.17436191989] UNKNOWN
 0.69140625000  0.69531250000  0.14062500000  0.15625000000 [-0.13379510646, 0.16675444181] UNKNOWN
 0.69531250000  0.69921875000  0.12500000000  0.14062500000 [-0.17146310547, 0.13097401103] UNKNOWN
 0.69531250000  0.69921875000  0.14062500000  0.15625000000 [-0.17984069798, 0.12337883117] UNKNOWN
 0.69921875000  0.70312500000  0.12500000000  0.14062500000 [-0.21709528033, 0.08197589291] UNKNOWN
 0.69921875000  0.70312500000  0.14062500000  0.15625000000 [-0.22545978084, 0.07439323963] UNKNOWN
 0.68750000000  0.69140625000  0.15625000000  0.17187500000 [-0.09571048229, 0.20760187886] UNKNOWN
 0.68750000000  0.69140625000  0.17187500000  0.18750000000 [-0.10408294187, 0.20000551244] UNKNOWN
 0.69140625000  0.69531250000  0.15625000000  0.17187500000 [-0.14216997403, 0.15915867282] UNKNOWN
 0.69140625000  0.69531250000  0.17187500000  0.18750000000 [-0.15052940748, 0.15157457609] UNKNOWN
 0.69531250000  0.69921875000  0.15625000000  0.17187500000 [-0.18820255249, 0.11579551627] UNKNOWN
 0.69531250000  0.69921875000  0.17187500000  0.18750000000 [-0.19654876456, 0.10822402856] UNKNOWN
 0.69921875000  0.70312500000  0.15625000000  0.17187500000 [-0.23380833085, 0.06682260851] UNKNOWN
 0.69921875000  0.70312500000  0.17187500000  0.18750000000 [-0.24214102812, 0.05926396085] UNKNOWN
 0.70312500000  0.70703125000  0.12500000000  0.14062500000 [-0.26230474276, 0.03524964803] UNKNOWN
 0.70312500000  0.70703125000  0.14062500000  0.15625000000 [-0.27065599529, 0.02767987674] UNKNOWN
 0.70703125000  0.71093750000  0.12500000000  0.14062500000 [-0.30709315383, 0.07092843228] UNKNOWN
 0.70703125000  0.71093750000  0.14062500000  0.15625000000 [-0.31543092647, 0.06337176689] UNKNOWN
 0.70312500000  0.70703125000  0.15625000000  0.17187500000 [-0.27899108277, 0.02012228619] UNKNOWN
 0.70312500000  0.70703125000  0.17187500000  0.18750000000 [-0.28731010501, 0.01257683652] UNKNOWN
 0.70703125000  0.71093750000  0.15625000000  0.17187500000 [-0.32375231745, 0.05582744220] UNKNOWN
 0.70703125000  0.71093750000  0.17187500000  0.18750000000 [-0.33205742885, 0.04829541734] UNKNOWN
 0.68750000000  0.69140625000  0.18750000000  0.20312500000 [-0.11244026324, 0.19242062823] UNKNOWN
 0.68750000000  0.69140625000  0.20312500000  0.21875000000 [-0.12078253534, 0.18484719030] UNKNOWN
 0.69140625000  0.69531250000  0.18750000000  0.20312500000 [-0.15887349843, 0.14400211426] UNKNOWN
 0.69140625000  0.69531250000  0.20312500000  0.21875000000 [-0.16720233787, 0.13644125048] UNKNOWN
 0.69531250000  0.69921875000  0.18750000000  0.20312500000 [-0.20487942793, 0.10066432975] UNKNOWN
 0.69531250000  0.69921875000  0.20312500000  0.21875000000 [-0.21319463568, 0.09311638204] UNKNOWN
 0.69921875000  0.70312500000  0.18750000000  0.20312500000 [-0.25045796855, 0.05171725739] UNKNOWN
 0.69921875000  0.70312500000  0.20312500000  0.21875000000 [-0.25875924733, 0.04418245937] UNKNOWN
 0.68750000000  0.69140625000  0.21875000000  0.23437500000 [-0.12910984581, 0.17728516252] UNKNOWN
 0.68750000000  0.69140625000  0.23437500000  0.25000000000 [-0.13742228116, 0.16973450878] UNKNOWN
 0.69140625000  0.69531250000  0.21875000000  0.23437500000 [-0.17551601545, 0.12889194773] UNKNOWN
 0.69140625000  0.69531250000  0.23437500000  0.25000000000 [-0.18381461965, 0.12135416897] UNKNOWN
 0.69531250000  0.69921875000  0.21875000000  0.23437500000 [-0.22149447948, 0.08558014748] UNKNOWN
 0.69531250000  0.69921875000  0.23437500000  0.25000000000 [-0.22977904985, 0.07805558811] UNKNOWN
 0.69921875000  0.70312500000  0.21875000000  0.23437500000 [-0.26704495824, 0.03665952790] UNKNOWN
 0.69921875000  0.70312500000  0.23437500000  0.25000000000 [-0.27531519384, 0.02914842407] UNKNOWN
 0.70312500000  0.70703125000  0.18750000000  0.20312500000 [-0.29561316070, 0.00504348804] UNKNOWN
 0.70703125000  0.71093750000  0.18750000000  0.20312500000 [-0.34034636162, 0.04077565162] UNKNOWN
 0.70703125000  0.71093750000  0.20312500000  0.21875000000 [-0.34861921473, 0.03326810379] UNKNOWN
 0.70703125000  0.71093750000  0.21875000000  0.23437500000 [-0.35687608645, 0.02577273315] UNKNOWN
 0.70703125000  0.71093750000  0.23437500000  0.25000000000 [-0.36511707358, 0.01828949883] UNKNOWN
 0.67578125000  0.67968750000  0.25000000000  0.26562500000 [-0.00398851739, 0.30502740247] UNKNOWN
 0.67578125000  0.67968750000  0.26562500000  0.28125000000 [-0.01231249417, 0.29746184074] UNKNOWN
 0.67968750000  0.68359375000  0.25000000000  0.26562500000 [-0.05166707443, 0.25766033889] UNKNOWN
 0.67968750000  0.68359375000  0.26562500000  0.28125000000 [-0.05997765750, 0.25010695385] UNKNOWN
 0.68359375000  0.68750000000  0.25000000000  0.26562500000 [-0.09891002420, 0.25885270521] UNKNOWN
 0.68359375000  0.68750000000  0.26562500000  0.28125000000 [-0.10720690556, 0.25131182400] UNKNOWN
 0.67578125000  0.67968750000  0.28125000000  0.29687500000 [-0.02062241662, 0.28990711015] UNKNOWN
 0.67578125000  0.67968750000  0.29687500000  0.31250000000 [-0.02891836170, 0.28236317729] UNKNOWN
 0.67968750000  0.68359375000  0.28125000000  0.29687500000 [-0.06827399868, 0.24256454368] UNKNOWN
 0.67968750000  0.68359375000  0.29687500000  0.31250000000 [-0.07655617669, 0.23503307413] UNKNOWN
 0.68359375000  0.68750000000  0.28125000000  0.29687500000 [-0.11548935583, 0.24378206257] UNKNOWN
 0.68359375000  0.68750000000  0.29687500000  0.31250000000 [-0.12375745551, 0.23626338577] UNKNOWN
 0.67578125000  0.67968750000  0.31250000000  0.32812500000 [-0.03720040548, 0.27483000876] UNKNOWN
 0.67578125000  0.67968750000  0.32812500000  0.34375000000 [-0.04546862313, 0.26730757120] UNKNOWN
 0.67968750000  0.68359375000  0.31250000000  0.32812500000 [-0.08482426932, 0.22751251094] UNKNOWN
 0.67968750000  0.68359375000  0.32812500000  0.34375000000 [-0.09307835341, 0.22000281993] UNKNOWN
 0.68359375000  0.68750000000  0.31250000000  0.32812500000 [-0.13201128414, 0.22875575850] UNKNOWN
 0.68359375000  0.68750000000  0.32812500000  0.34375000000 [-0.14025092031, 0.22125914572] UNKNOWN
 0.67187500000  0.67578125000  0.34375000000  0.35937500000 [-0.00568992184, 0.31067487223] UNKNOWN
 0.67187500000  0.67578125000  0.35937500000  0.37500000000 [-0.01394493122, 0.30316114769] UNKNOWN
 0.67578125000  0.67968750000  0.34375000000  0.35937500000 [-0.05372308894, 0.25979583129] UNKNOWN
 0.67578125000  0.67968750000  0.35937500000  0.37500000000 [-0.06196387633, 0.25229475576] UNKNOWN
 0.67968750000  0.68359375000  0.34375000000  0.35937500000 [-0.10131850494, 0.21250396693] UNKNOWN
 0.67968750000  0.68359375000  0.35937500000  0.37500000000 [-0.10954479896, 0.20501591784] UNKNOWN
 0.68359375000  0.68750000000  0.34375000000  0.35937500000 [-0.14847644166, 0.21377351240] UNKNOWN
 0.68359375000  0.68750000000  0.35937500000  0.37500000000 [-0.15668792495, 0.20629882360] UNKNOWN
 0.68750000000  0.69140625000  0.25000000000  0.26562500000 [-0.14571992685, 0.16219519301] UNKNOWN
 0.68750000000  0.69140625000  0.26562500000  0.28125000000 [-0.15400286725, 0.15466717910] UNKNOWN
 0.69140625000  0.69531250000  0.25000000000  0.26562500000 [-0.19209823787, 0.11382787721] UNKNOWN
 0.69140625000  0.69531250000  0.26562500000  0.28125000000 [-0.20036695640, 0.10631303546] UNKNOWN
 0.69531250000  0.69921875000  0.25000000000  0.26562500000 [-0.23804843615, 0.07054266600] UNKNOWN
 0.69531250000  0.69921875000  0.26562500000  0.28125000000 [-0.24630272663, 0.06304134325] UNKNOWN
 0.69921875000  0.70312500000  0.25000000000  0.26562500000 [-0.28357004551, 0.02164910900] UNKNOWN
 0.69921875000  0.70312500000  0.26562500000  0.28125000000 [-0.29180960348, 0.01416154384] UNKNOWN
 0.68750000000  0.69140625000  0.28125000000  0.29687500000 [-0.16227118571, 0.14715043103] UNKNOWN
 0.68750000000  0.69140625000  0.29687500000  0.31250000000 [-0.17052496454, 0.13964491277] UNKNOWN
 0.69140625000  0.69531250000  0.28125000000  0.29687500000 [-0.20862086045, 0.09880960678] UNKNOWN
 0.69140625000  0.69531250000  0.29687500000  0.31250000000 [-0.21686003420, 0.09131755424] UNKNOWN
 0.69531250000  0.69921875000  0.28125000000  0.29687500000 [-0.25454200842, 0.05555158198] UNKNOWN
 0.69531250000  0.69921875000  0.29687500000  0.31250000000 [-0.26276636757, 0.04807334435] UNKNOWN
 0.69921875000  0.70312500000  0.28125000000  0.29687500000 [-0.30003395684, 0.00668568977] UNKNOWN
 0.70703125000  0.71093750000  0.25000000000  0.26562500000 [-0.37334227165, 0.01081836000] UNKNOWN
 0.70703125000  0.71093750000  0.26562500000  0.28125000000 [-0.38155177498, 0.00335927586] UNKNOWN
 0.68750000000  0.69140625000  0.31250000000  0.32812500000 [-0.17876428507, 0.13215058834] UNKNOWN
 0.68750000000  0.69140625000  0.32812500000  0.34375000000 [-0.18698922764, 0.12466742181] UNKNOWN
 0.69140625000  0.69531250000  0.31250000000  0.32812500000 [-0.22508456078, 0.08383684097] UNKNOWN
 0.69140625000  0.69531250000  0.32812500000  0.34375000000 [-0.23329452234, 0.07636743014] UNKNOWN
 0.69531250000  0.69921875000  0.31250000000  0.32812500000 [-0.27097588908, 0.04060659257] UNKNOWN
 0.69531250000  0.69921875000  0.32812500000  0.34375000000 [-0.27917065692, 0.03315128891] UNKNOWN
 0.68750000000  0.69140625000  0.34375000000  0.35937500000 [-0.19519987163, 0.11719537730] UNKNOWN
 0.68750000000  0.69140625000  0.35937500000  0.37500000000 [-0.20339629550, 0.10973441897] UNKNOWN
 0.69140625000  0.69531250000  0.34375000000  0.35937500000 [-0.24149000003, 0.06890928498] UNKNOWN
 0.69140625000  0.69531250000  0.35937500000  0.37500000000 [-0.24967107402, 0.06146236877] UNKNOWN
 0.69531250000  0.69921875000  0.34375000000  0.35937500000 [-0.28735075404, 0.02570739567] UNKNOWN
 0.69531250000  0.69921875000  0.35937500000  0.37500000000 [-0.29551626237, 0.01827487525] UNKNOWN
 0.67187500000  0.67578125000  0.37500000000  0.39062500000 [-0.02218651078, 0.29565791666] UNKNOWN
 0.67187500000  0.67578125000  0.39062500000  0.40625000000 [-0.03041473070, 0.28816514678] UNKNOWN
 0.67578125000  0.67968750000  0.37500000000  0.39062500000 [-0.07019105787, 0.24480431139] UNKNOWN
 0.67578125000  0.67968750000  0.39062500000  0.40625000000 [-0.07840470531, 0.23732446500] UNKNOWN
 0.67968750000  0.68359375000  0.37500000000  0.39062500000 [-0.11775730967, 0.19753863861] UNKNOWN
 0.67968750000  0.68359375000  0.39062500000  0.40625000000 [-0.12595611040, 0.19007209523] UNKNOWN
 0.68359375000  0.68750000000  0.37500000000  0.39062500000 [-0.16488544600, 0.19883504440] UNKNOWN
 0.68359375000  0.68750000000  0.39062500000  0.40625000000 [-0.17306907979, 0.19138213996] UNKNOWN
 0.67187500000  0.67578125000  0.40625000000  0.42187500000 [-0.03862966038, 0.28068280574] UNKNOWN
 0.67187500000  0.67578125000  0.42187500000  0.43750000000 [-0.04683136842, 0.27321086131] UNKNOWN
 0.67578125000  0.67968750000  0.40625000000  0.42187500000 [-0.08660488958, 0.22985518349] UNKNOWN
 0.67578125000  0.67968750000  0.42187500000  0.43750000000 [-0.09479168081, 0.22239643382] UNKNOWN
 0.67968750000  0.68359375000  0.40625000000  0.42187500000 [-0.13414127367, 0.18261625378] UNKNOWN
 0.67968750000  0.68359375000  0.42187500000  0.43750000000 [-0.14231287114, 0.17517108039] UNKNOWN
 0.68359375000  0.68750000000  0.40625000000  0.42187500000 [-0.18123890042, 0.18394007553] UNKNOWN
 0.68359375000  0.68750000000  0.42187500000  0.43750000000 [-0.18939498114, 0.17650881638] UNKNOWN
 0.66796875000  0.67187500000  0.43750000000  0.45312500000 [-0.00663208408, 0.31349426134] UNKNOWN
 0.66796875000  0.67187500000  0.45312500000  0.46875000000 [-0.01482249805, 0.30602994624] UNKNOWN
 0.66796875000  0.67187500000  0.46875000000  0.48437500000 [-0.02300005741, 0.29857579950] UNKNOWN
 0.66796875000  0.67187500000  0.48437500000  0.50000000000 [-0.03116482640, 0.29113178993] UNKNOWN
 0.67187500000  0.67578125000  0.43750000000  0.45312500000 [-0.05501992267, 0.26574928130] UNKNOWN
 0.67187500000  0.67578125000  0.45312500000  0.46875000000 [-0.06319539024, 0.25829803359] UNKNOWN
 0.67578125000  0.67968750000  0.43750000000  0.45312500000 [-0.10296514836, 0.21494818299] UNKNOWN
 0.67578125000  0.67968750000  0.45312500000  0.46875000000 [-0.11112536080, 0.20751039810] UNKNOWN
 0.67968750000  0.68359375000  0.43750000000  0.45312500000 [-0.15047097370, 0.16773654126] UNKNOWN
 0.67968750000  0.68359375000  0.45312500000  0.46875000000 [-0.15861565143, 0.16031260266] UNKNOWN
 0.68359375000  0.68750000000  0.43750000000  0.45312500000 [-0.19753739438, 0.16908832789] UNKNOWN
 0.68359375000  0.68750000000  0.45312500000  0.46875000000 [-0.20566621176, 0.16167857551] UNKNOWN
 0.67187500000  0.67578125000  0.46875000000  0.48437500000 [-0.07135783750, 0.25085708615] UNKNOWN
 0.67187500000  0.67578125000  0.48437500000  0.50000000000 [-0.07950733008, 0.24342640700] UNKNOWN
 0.67578125000  0.67968750000  0.46875000000  0.48437500000 [-0.11927238595, 0.20008304632] UNKNOWN
 0.67578125000  0.67968750000  0.48437500000  0.50000000000 [-0.12740629090, 0.19266609487] UNKNOWN
 0.67968750000  0.68359375000  0.46875000000  0.48437500000 [-0.16674697363, 0.15289923096] UNKNOWN
 0.67968750000  0.68359375000  0.48437500000  0.50000000000 [-0.17486500885, 0.14549639259] UNKNOWN
 0.68359375000  0.68750000000  0.46875000000  0.48437500000 [-0.21378150410, 0.15427952477] UNKNOWN
 0.68359375000  0.68750000000  0.48437500000  0.50000000000 [-0.22188334141, 0.14689114129] UNKNOWN
 0.68750000000  0.69140625000  0.37500000000  0.39062500000 [-0.21157857675, 0.10228451107] UNKNOWN
 0.68750000000  0.69140625000  0.39062500000  0.40625000000 [-0.21974679202, 0.09484561789] UNKNOWN
 0.69140625000  0.69531250000  0.37500000000  0.39062500000 [-0.25783782355, 0.05402664487] UNKNOWN
 0.69140625000  0.69531250000  0.39062500000  0.40625000000 [-0.26599032693, 0.04660207669] UNKNOWN
 0.69531250000  0.69921875000  0.37500000000  0.39062500000 [-0.30366726292, 0.01085369009] UNKNOWN
 0.69531250000  0.69921875000  0.39062500000  0.40625000000 [-0.31180383568, 0.00344380271] UNKNOWN
 0.68750000000  0.69140625000  0.40625000000  0.42187500000 [-0.22790101703, 0.08741770380] UNKNOWN
 0.68750000000  0.69140625000  0.42187500000  0.43750000000 [-0.23604132664, 0.08000073324] UNKNOWN
 0.69140625000  0.69531250000  0.40625000000  0.42187500000 [-0.27412866155, 0.03918862773] UNKNOWN
 0.69140625000  0.69531250000  0.42187500000  0.43750000000 [-0.28225290390, 0.03178626156] UNKNOWN
 0.68750000000  0.69140625000  0.43750000000  0.45312500000 [-0.24416779488, 0.07259467073] UNKNOWN
 0.68750000000  0.69140625000  0.45312500000  0.46875000000 [-0.25228049491, 0.06519948088] UNKNOWN
 0.69140625000  0.69531250000  0.43750000000  0.45312500000 [-0.29036313160, 0.02439494383] UNKNOWN
 0.69140625000  0.69531250000  0.45312500000  0.46875000000 [-0.29845941550, 0.01701463436] UNKNOWN
 0.68750000000  0.69140625000  0.46875000000  0.48437500000 [-0.26037949907, 0.05781512838] UNKNOWN
 0.68750000000  0.69140625000  0.48437500000  0.50000000000 [-0.26846487893, 0.05044157799] UNKNOWN
 0.69140625000  0.69531250000  0.46875000000  0.48437500000 [-0.30654183144, 0.00964529890] UNKNOWN
 0.69140625000  0.69531250000  0.48437500000  0.50000000000 [-0.31461045250, 0.00228690139] UNKNOWN
 0.66796875000  0.67187500000  0.50000000000  0.51562500000 [-0.03931686856, 0.28369788641] UNKNOWN
 0.66796875000  0.67187500000  0.51562500000  0.53125000000 [-0.04745624677, 0.27627405788] UNKNOWN
 0.66406250000  0.66796875000  0.53125000000  0.54687500000 [-0.00684086520, 0.38752728791] UNKNOWN
 0.66406250000  0.66796875000  0.54687500000  0.56250000000 [-0.01497067328, 0.38011003079] UNKNOWN
 0.66796875000  0.67187500000  0.53125000000  0.54687500000 [-0.05558302322, 0.26886027337] UNKNOWN
 0.66796875000  0.67187500000  0.54687500000  0.56250000000 [-0.06369725949, 0.26145650198] UNKNOWN
 0.67187500000  0.67578125000  0.50000000000  0.51562500000 [-0.08764393294, 0.23600596424] UNKNOWN
 0.67187500000  0.67578125000  0.51562500000  0.53125000000 [-0.09576771030, 0.22859572606] UNKNOWN
 0.67578125000  0.67968750000  0.50000000000  0.51562500000 [-0.13552714200, 0.18525951109] UNKNOWN
 0.67578125000  0.67968750000  0.51562500000  0.53125000000 [-0.14363500488, 0.17786326237] UNKNOWN
 0.67968750000  0.68359375000  0.50000000000  0.51562500000 [-0.18296982487, 0.13810405406] UNKNOWN
 0.67968750000  0.68359375000  0.51562500000  0.53125000000 [-0.19106148876, 0.13072218199] UNKNOWN
 0.68359375000  0.68750000000  0.50000000000  0.51562500000 [-0.22997179297, 0.13951339075] UNKNOWN
 0.68359375000  0.68750000000  0.51562500000  0.53125000000 [-0.23804692728, 0.13214623897] UNKNOWN
 0.67187500000  0.67578125000  0.53125000000  0.54687500000 [-0.10387872573, 0.22119566072] UNKNOWN
 0.67187500000  0.67578125000  0.54687500000  0.56250000000 [-0.11197704211, 0.21380573657] UNKNOWN
 0.67578125000  0.67968750000  0.53125000000  0.54687500000 [-0.15172994448, 0.17047731619] UNKNOWN
 0.67578125000  0.67968750000  0.54687500000  0.56250000000 [-0.15981202505, 0.16310164015] UNKNOWN
 0.67968750000  0.68359375000  0.53125000000  0.54687500000 [-0.19914006686, 0.12335074306] UNKNOWN
 0.67968750000  0.68359375000  0.54687500000  0.56250000000 [-0.20720562480, 0.11598970406] UNKNOWN
 0.68359375000  0.68750000000  0.53125000000  0.54687500000 [-0.24610881210, 0.12478965182] UNKNOWN
 0.68359375000  0.68750000000  0.54687500000  0.56250000000 [-0.25415751448, 0.11744359530] UNKNOWN
 0.66406250000  0.66796875000  0.56250000000  0.57812500000 [-0.02308815849, 0.37270262953] UNKNOWN
 0.66406250000  0.66796875000  0.57812500000  0.59375000000 [-0.03119337985, 0.36530505412] UNKNOWN
 0.66796875000  0.67187500000  0.56250000000  0.57812500000 [-0.07179901646, 0.25406271290] UNKNOWN
 0.66796875000  0.67187500000  0.57812500000  0.59375000000 [-0.07988835444, 0.24667887541] UNKNOWN
 0.66406250000  0.66796875000  0.59375000000  0.60937500000 [-0.03928639575, 0.35791727466] UNKNOWN
 0.66406250000  0.66796875000  0.60937500000  0.62500000000 [-0.04736726400, 0.35053926133] UNKNOWN
 0.66796875000  0.67187500000  0.59375000000  0.60937500000 [-0.08796533307, 0.23930495886] UNKNOWN
 0.66796875000  0.67187500000  0.60937500000  0.62500000000 [-0.09603001140, 0.23194093270] UNKNOWN
 0.67187500000  0.67578125000  0.56250000000  0.57812500000 [-0.12006272168, 0.20642592205] UNKNOWN
 0.67187500000  0.67578125000  0.57812500000  0.59375000000 [-0.12813582601, 0.19905618566] UNKNOWN
 0.67578125000  0.67968750000  0.56250000000  0.57812500000 [-0.16788131016, 0.15573620189] UNKNOWN
 0.67578125000  0.67968750000  0.57812500000  0.59375000000 [-0.17593786269, 0.14838096918] UNKNOWN
 0.67968750000  0.68359375000  0.56250000000  0.57812500000 [-0.21525822749, 0.10863903189] UNKNOWN
 0.67968750000  0.68359375000  0.57812500000  0.59375000000 [-0.22329793920, 0.10129869351] UNKNOWN
 0.68359375000  0.68750000000  0.56250000000  0.57812500000 [-0.26219310071, 0.11010803548] UNKNOWN
 0.68359375000  0.68750000000  0.57812500000  0.59375000000 [-0.27021563643, 0.10278293856] UNKNOWN
 0.67187500000  0.67578125000  0.59375000000  0.60937500000 [-0.13619641604, 0.19169649604] UNKNOWN
 0.67187500000  0.67578125000  0.60937500000  0.62500000000 [-0.14424455210, 0.18434682189] UNKNOWN
 0.67578125000  0.67968750000  0.59375000000  0.60937500000 [-0.18398174492, 0.14103590988] UNKNOWN
 0.67578125000  0.67968750000  0.60937500000  0.62500000000 [-0.19201301842, 0.13370099193] UNKNOWN
 0.67968750000  0.68359375000  0.59375000000  0.60937500000 [-0.23132482349, 0.09396865601] UNKNOWN
 0.67968750000  0.68359375000  0.60937500000  0.62500000000 [-0.23933894328, 0.08664888656] UNKNOWN
 0.68359375000  0.68750000000  0.59375000000  0.60937500000 [-0.27822518656, 0.09546827081] UNKNOWN
 0.68359375000  0.68750000000  0.60937500000  0.62500000000 [-0.28622181534, 0.08816399864] UNKNOWN
 0.68750000000  0.69140625000  0.50000000000  0.51562500000 [-0.27653670523, 0.04307879460] UNKNOWN
 0.68750000000  0.69140625000  0.51562500000  0.53125000000 [-0.28459504796, 0.03572674317] UNKNOWN
 0.68750000000  0.69140625000  0.53125000000  0.54687500000 [-0.29263997632, 0.02838538876] UNKNOWN
 0.68750000000  0.69140625000  0.54687500000  0.56250000000 [-0.30067155879, 0.02105469654] UNKNOWN
 0.68750000000  0.69140625000  0.56250000000  0.57812500000 [-0.30868986310, 0.01373463178] UNKNOWN
 0.68750000000  0.69140625000  0.57812500000  0.59375000000 [-0.31669495625, 0.00642515985] UNKNOWN
 0.66015625000  0.66406250000  0.62500000000  0.64062500000 [-0.00634006737, 0.32690322534] UNKNOWN
 0.66015625000  0.66406250000  0.64062500000  0.65625000000 [-0.01441297900, 0.31953087401] UNKNOWN
 0.66406250000  0.66796875000  0.62500000000  0.64062500000 [-0.05543604183, 0.34317098438] UNKNOWN
 0.66406250000  0.66796875000  0.64062500000  0.65625000000 [-0.06349278589, 0.33581241417] UNKNOWN
 0.66796875000  0.67187500000  0.62500000000  0.64062500000 [-0.10408244790, 0.22458676646] UNKNOWN
 0.66796875000  0.67187500000  0.64062500000  0.65625000000 [-0.11212270042, 0.21724242979] UNKNOWN
 0.66015625000  0.66406250000  0.65625000000  0.67187500000 [-0.02247406098, 0.31216807852] UNKNOWN
 0.66015625000  0.66406250000  0.67187500000  0.68750000000 [-0.03052336769, 0.30481481010] UNKNOWN
 0.66406250000  0.66796875000  0.65625000000  0.67187500000 [-0.07153755227, 0.32846352113] UNKNOWN
 0.66406250000  0.66796875000  0.67187500000  0.68750000000 [-0.07957039650, 0.32112427581] UNKNOWN
 0.66796875000  0.67187500000  0.65625000000  0.67187500000 [-0.12015082626, 0.20990789240] UNKNOWN
 0.66796875000  0.67187500000  0.67187500000  0.68750000000 [-0.12816688211, 0.20258312412] UNKNOWN
 0.67187500000  0.67578125000  0.62500000000  0.64062500000 [-0.15228029387, 0.17700713200] UNKNOWN
 0.67187500000  0.67578125000  0.64062500000  0.65625000000 [-0.16030370047, 0.16967739528] UNKNOWN
 0.67578125000  0.67968750000  0.62500000000  0.64062500000 [-0.20003174419, 0.12637618339] UNKNOWN
 0.67578125000  0.67968750000  0.64062500000  0.65625000000 [-0.20803798256, 0.11906145240] UNKNOWN
 0.67968750000  0.68359375000  0.62500000000  0.64062500000 [-0.24734036083, 0.07933935245] UNKNOWN
 0.67968750000  0.68359375000  0.64062500000  0.65625000000 [-0.25532913777, 0.07204002108] UNKNOWN
 0.68359375000  0.68750000000  0.62500000000  0.64062500000 [-0.29420558636, 0.08087008855] UNKNOWN
 0.68359375000  0.68750000000  0.64062500000  0.65625000000 [-0.30217656252, 0.07358650715] UNKNOWN
 0.67187500000  0.67578125000  0.65625000000  0.67187500000 [-0.16831483038, 0.16235758072] UNKNOWN
 0.67187500000  0.67578125000  0.67187500000  0.68750000000 [-0.17631374154, 0.15504765742] UNKNOWN
 0.67578125000  0.67968750000  0.65625000000  0.67187500000 [-0.21603179328, 0.11175676722] UNKNOWN
 0.67578125000  0.67968750000  0.67187500000  0.68750000000 [-0.22401323549, 0.10446209621] UNKNOWN
 0.67968750000  0.68359375000  0.65625000000  0.67187500000 [-0.26330533510, 0.06475085993] UNKNOWN
 0.67968750000  0.68359375000  0.67187500000  0.68750000000 [-0.27126901319, 0.05747183662] UNKNOWN
 0.68359375000  0.68750000000  0.65625000000  0.67187500000 [-0.31013480613, 0.06631322117] UNKNOWN
 0.68359375000  0.68750000000  0.67187500000  0.68750000000 [-0.31808037880, 0.05905019745] UNKNOWN
 0.66015625000  0.66406250000  0.68750000000  0.70312500000 [-0.03856095296, 0.29747104005] UNKNOWN
 0.66015625000  0.66406250000  0.70312500000  0.71875000000 [-0.04658687012, 0.29013673981] UNKNOWN
 0.66406250000  0.66796875000  0.68750000000  0.70312500000 [-0.08759137358, 0.31379464881] UNKNOWN
 0.66406250000  0.66796875000  0.70312500000  0.71875000000 [-0.09560053795, 0.30647461088] UNKNOWN
 0.66796875000  0.67187500000  0.68750000000  0.70312500000 [-0.13617092415, 0.19526809486] UNKNOWN
 0.66796875000  0.67187500000  0.70312500000  0.71875000000 [-0.14416300797, 0.18796277465] UNKNOWN
 0.65625000000  0.66015625000  0.71875000000  0.73437500000 [-0.00515056451, 0.33145400129] UNKNOWN
 0.65625000000  0.66015625000  0.73437500000  0.75000000000 [-0.01316998650, 0.32412448550] UNKNOWN
 0.66015625000  0.66406250000  0.71875000000  0.73437500000 [-0.05460117199, 0.28281188085] UNKNOWN
 0.66015625000  0.66406250000  0.73437500000  0.75000000000 [-0.06260391085, 0.27549643478] UNKNOWN
 0.66406250000  0.66796875000  0.71875000000  0.73437500000 [-0.10359794354, 0.29916413281] UNKNOWN
 0.66406250000  0.66796875000  0.73437500000  0.75000000000 [-0.11158364376, 0.29186318552] UNKNOWN
 0.66796875000  0.67187500000  0.71875000000  0.73437500000 [-0.15214318864, 0.18066713359] UNKNOWN
 0.66796875000  0.67187500000  0.73437500000  0.75000000000 [-0.16011152068, 0.17338114191] UNKNOWN
 0.67187500000  0.67578125000  0.68750000000  0.70312500000 [-0.18430049126, 0.14774759457] UNKNOWN
 0.67187500000  0.67578125000  0.70312500000  0.71875000000 [-0.19227513635, 0.14045736149] UNKNOWN
 0.67578125000  0.67968750000  0.68750000000  0.70312500000 [-0.23198236772, 0.09717740782] UNKNOWN
 0.67578125000  0.67968750000  0.70312500000  0.71875000000 [-0.23993924795, 0.08990267064] UNKNOWN
 0.67968750000  0.68359375000  0.68750000000  0.70312500000 [-0.27922023182, 0.05020291885] UNKNOWN
 0.67968750000  0.68359375000  0.70312500000  0.71875000000 [-0.28715905017, 0.04294407446] UNKNOWN
 0.68359375000  0.68750000000  0.68750000000  0.70312500000 [-0.32601334158, 0.05179740294] UNKNOWN
 0.68359375000  0.68750000000  0.70312500000  0.71875000000 [-0.33393375486, 0.04455480471] UNKNOWN
 0.67187500000  0.67578125000  0.71875000000  0.73437500000 [-0.20023773300, 0.13317692756] UNKNOWN
 0.67187500000  0.67578125000  0.73437500000  0.75000000000 [-0.20818833689, 0.12590626231] UNKNOWN
 0.67578125000  0.67968750000  0.71875000000  0.73437500000 [-0.24788393358, 0.08263785335] UNKNOWN
 0.67578125000  0.67968750000  0.73437500000  0.75000000000 [-0.25581648143, 0.07538292472] UNKNOWN
 0.67968750000  0.68359375000  0.71875000000  0.73437500000 [-0.29508552682, 0.03569527140] UNKNOWN
 0.67968750000  0.68359375000  0.73437500000  0.75000000000 [-0.30299971980, 0.02845647770] UNKNOWN
 0.68359375000  0.68750000000  0.71875000000  0.73437500000 [-0.34184167846, 0.03732236996] UNKNOWN
 0.68359375000  0.68750000000  0.73437500000  0.75000000000 [-0.34973717158, 0.03010006599] UNKNOWN
 0.65625000000  0.66015625000  0.75000000000  0.76562500000 [-0.02117803772, 0.31680423776] UNKNOWN
 0.65625000000  0.66015625000  0.76562500000  0.78125000000 [-0.02917476842, 0.30949323051] UNKNOWN
 0.66015625000  0.66406250000  0.75000000000  0.76562500000 [-0.07059513851, 0.26819037329] UNKNOWN
 0.66015625000  0.66406250000  0.76562500000  0.78125000000 [-0.07857490630, 0.26089366816] UNKNOWN
 0.66406250000  0.66796875000  0.75000000000  0.76562500000 [-0.11955769150, 0.28457174002] UNKNOWN
 0.66406250000  0.66796875000  0.76562500000  0.78125000000 [-0.12752013916, 0.27728976743] UNKNOWN
 0.66796875000  0.67187500000  0.75000000000  0.76562500000 [-0.16806805811, 0.16610476993] UNKNOWN
 0.66796875000  0.67187500000  0.76562500000  0.78125000000 [-0.17601285440, 0.15883798807] UNKNOWN
 0.65625000000  0.66015625000  0.78125000000  0.79687500000 [-0.03716022838, 0.30219143630] UNKNOWN
 0.65625000000  0.66015625000  0.79687500000  0.81250000000 [-0.04513446694, 0.29489882775] UNKNOWN
 0.66015625000  0.66406250000  0.78125000000  0.79687500000 [-0.08654326503, 0.25360629128] UNKNOWN
 0.66015625000  0.66406250000  0.79687500000  0.81250000000 [-0.09450026508, 0.24632821461] UNKNOWN
 0.66406250000  0.66796875000  0.78125000000  0.79687500000 [-0.13547103863, 0.27001723896] UNKNOWN
 0.66406250000  0.66796875000  0.79687500000  0.81250000000 [-0.14341044133, 0.26275412590] UNKNOWN
 0.66796875000  0.67187500000  0.78125000000  0.79687500000 [-0.18394596255, 0.15158076686] UNKNOWN
 0.66796875000  0.67187500000  0.79687500000  0.81250000000 [-0.19186743502, 0.14433307694] UNKNOWN
 0.67187500000  0.67578125000  0.75000000000  0.76562500000 [-0.21612700316, 0.11864533535] UNKNOWN
 0.67187500000  0.67578125000  0.76562500000  0.78125000000 [-0.22405378641, 0.11139411641] UNKNOWN
 0.67578125000  0.67968750000  0.75000000000  0.76562500000 [-0.26373694778, 0.06813785367] UNKNOWN
 0.67578125000  0.67968750000  0.76562500000  0.78125000000 [-0.27164538837, 0.06090260921] UNKNOWN
 0.67968750000  0.68359375000  0.75000000000  0.76562500000 [-0.31090168654, 0.02122766156] UNKNOWN
 0.67968750000  0.68359375000  0.76562500000  0.78125000000 [-0.31879148393, 0.01400879124] UNKNOWN
 0.68359375000  0.68750000000  0.75000000000  0.76562500000 [-0.35762029286, 0.02288786022] UNKNOWN
 0.68359375000  0.68750000000  0.76562500000  0.78125000000 [-0.36549110035, 0.01568572022] UNKNOWN
 0.67187500000  0.67578125000  0.78125000000  0.79687500000 [-0.23196874072, 0.10415257532] UNKNOWN
 0.67187500000  0.67578125000  0.79687500000  0.81250000000 [-0.23987191964, 0.09692068202] UNKNOWN
 0.67578125000  0.67968750000  0.78125000000  0.79687500000 [-0.27954185840, 0.05367716047] UNKNOWN
 0.67578125000  0.67968750000  0.79687500000  0.81250000000 [-0.28742641253, 0.04646147667] UNKNOWN
 0.67968750000  0.68359375000  0.78125000000  0.79687500000 [-0.32666916830, 0.00679983517] UNKNOWN
 0.68359375000  0.68750000000  0.78125000000  0.79687500000 [-0.37334965155, 0.00849361365] UNKNOWN
 0.68359375000  0.68750000000  0.79687500000  0.81250000000 [-0.38119600339, 0.00131150830] UNKNOWN
 0.65234375000  0.65625000000  0.81250000000  0.82812500000 [-0.00329147702, 0.33777640219] UNKNOWN
 0.65234375000  0.65625000000  0.82812500000  0.84375000000 [-0.01126056358, 0.33048778085] UNKNOWN
 0.65234375000  0.65625000000  0.84375000000  0.85937500000 [-0.01921870750, 0.32320815163] UNKNOWN
 0.65234375000  0.65625000000  0.85937500000  0.87500000000 [-0.02716595534, 0.31593748817] UNKNOWN
 0.65625000000  0.66015625000  0.81250000000  0.82812500000 [-0.05309753295, 0.28761537759] UNKNOWN
 0.65625000000  0.66015625000  0.82812500000  0.84375000000 [-0.06104947484, 0.28034105864] UNKNOWN
 0.66015625000  0.66406250000  0.81250000000  0.82812500000 [-0.10244595633, 0.23905941023] UNKNOWN
 0.66015625000  0.66406250000  0.82812500000  0.84375000000 [-0.11038038821, 0.23179985033] UNKNOWN
 0.66406250000  0.66796875000  0.81250000000  0.82812500000 [-0.15133839818, 0.25550039969] UNKNOWN
 0.66406250000  0.66796875000  0.82812500000  0.84375000000 [-0.15925495964, 0.24825603184] UNKNOWN
 0.66796875000  0.67187500000  0.81250000000  0.82812500000 [-0.19977732381, 0.13709488904] UNKNOWN
 0.66796875000  0.67187500000  0.82812500000  0.84375000000 [-0.20767568041, 0.12986617401] UNKNOWN
 0.65625000000  0.66015625000  0.84375000000  0.85937500000 [-0.06899034060, 0.27307584381] UNKNOWN
 0.65625000000  0.66015625000  0.85937500000  0.87500000000 [-0.07692017776, 0.26581970612] UNKNOWN
 0.66015625000  0.66406250000  0.84375000000  0.85937500000 [-0.11830360971, 0.22454950717] UNKNOWN
 0.66015625000  0.66406250000  0.85937500000  0.87500000000 [-0.12621566935, 0.21730835313] UNKNOWN
 0.66406250000  0.66796875000  0.84375000000  0.85937500000 [-0.16716017571, 0.24102099397] UNKNOWN
 0.66406250000  0.66796875000  0.85937500000  0.87500000000 [-0.17505409593, 0.23379525781] UNKNOWN
 0.66796875000  0.67187500000  0.84375000000  0.85937500000 [-0.21556255587, 0.12264690282] UNKNOWN
 0.66796875000  0.67187500000  0.85937500000  0.87500000000 [-0.22343800072, 0.11543704652] UNKNOWN
 0.67187500000  0.67578125000  0.81250000000  0.82812500000 [-0.24776337626, 0.08969840658] UNKNOWN
 0.67187500000  0.67578125000  0.82812500000  0.84375000000 [-0.25564316312, 0.08248571915] UNKNOWN
 0.67578125000  0.67968750000  0.81250000000  0.82812500000 [-0.29529910493, 0.03925552719] UNKNOWN
 0.67578125000  0.67968750000  0.82812500000  0.84375000000 [-0.30315998924, 0.03205928150] UNKNOWN
 0.67187500000  0.67578125000  0.84375000000  0.85937500000 [-0.26351133231, 0.07528259001] UNKNOWN
 0.67187500000  0.67578125000  0.85937500000  0.87500000000 [-0.27136793541, 0.06808898957] UNKNOWN
 0.67578125000  0.67968750000  0.84375000000  0.85937500000 [-0.31100911858, 0.02487270918] UNKNOWN
 0.67578125000  0.67968750000  0.85937500000  0.87500000000 [-0.31884654562, 0.01769577994] UNKNOWN
 0.65234375000  0.65625000000  0.87500000000  0.89062500000 [-0.03510235326, 0.30867576420] UNKNOWN
 0.65234375000  0.65625000000  0.89062500000  0.90625000000 [-0.04302794702, 0.30142295356] UNKNOWN
 0.64843750000  0.65234375000  0.90625000000  0.92187500000 [-0.00077973927, 0.34507603848] UNKNOWN
 0.64843750000  0.65234375000  0.92187500000  0.93750000000 [-0.00870141039, 0.33782647460] UNKNOWN
 0.65234375000  0.65625000000  0.90625000000  0.92187500000 [-0.05094278194, 0.29417903016] UNKNOWN
 0.65234375000  0.65625000000  0.92187500000  0.93750000000 [-0.05884690297, 0.28694396802] UNKNOWN
 0.65625000000  0.66015625000  0.87500000000  0.89062500000 [-0.08483903344, 0.25857261868] UNKNOWN
 0.65625000000  0.66015625000  0.89062500000  0.90625000000 [-0.09274695434, 0.25133455470] UNKNOWN
 0.66015625000  0.66406250000  0.87500000000  0.89062500000 [-0.13411661522, 0.21007636069] UNKNOWN
 0.66015625000  0.66406250000  0.89062500000  0.90625000000 [-0.14200649500, 0.20285350242] UNKNOWN
 0.66406250000  0.66796875000  0.87500000000  0.89062500000 [-0.18293676937, 0.22657879518] UNKNOWN
 0.66406250000  0.66796875000  0.89062500000  0.90625000000 [-0.19080824468, 0.21937157803] UNKNOWN
 0.66796875000  0.67187500000  0.87500000000  0.89062500000 [-0.23130206506, 0.10823657630] UNKNOWN
 0.66796875000  0.67187500000  0.89062500000  0.90625000000 [-0.23915479853, 0.10104546342] UNKNOWN
 0.65625000000  0.66015625000  0.90625000000  0.92187500000 [-0.10064398673, 0.24410548747] UNKNOWN
 0.65625000000  0.66015625000  0.92187500000  0.93750000000 [-0.10853017650, 0.23688539042] UNKNOWN
 0.66015625000  0.66406250000  0.90625000000  0.92187500000 [-0.14988535590, 0.19563975101] UNKNOWN
 0.66015625000  0.66406250000  0.92187500000  0.93750000000 [-0.15775324475, 0.18843507923] UNKNOWN
 0.66406250000  0.66796875000  0.90625000000  0.92187500000 [-0.19866857005, 0.21217357839] UNKNOWN
 0.66406250000  0.66796875000  0.92187500000  0.93750000000 [-0.20651779327, 0.20498476843] UNKNOWN
 0.66796875000  0.67187500000  0.90625000000  0.92187500000 [-0.24699625031, 0.09386367930] UNKNOWN
 0.66796875000  0.67187500000  0.92187500000  0.93750000000 [-0.25482646915, 0.08669119544] UNKNOWN
 0.67187500000  0.67578125000  0.87500000000  0.89062500000 [-0.27921302354, 0.06090488831] UNKNOWN
 0.67187500000  0.67578125000  0.89062500000  0.90625000000 [-0.28704664735, 0.05373025688] UNKNOWN
 0.67578125000  0.67968750000  0.87500000000  0.89062500000 [-0.32667232250, 0.01052846361] UNKNOWN
 0.67578125000  0.67968750000  0.89062500000  0.90625000000 [-0.33448650090, 0.00337073013] UNKNOWN
 0.67187500000  0.67578125000  0.90625000000  0.92187500000 [-0.29486885703, 0.04656506599] UNKNOWN
 0.67187500000  0.67578125000  0.92187500000  0.93750000000 [-0.30267970231, 0.03940928649] UNKNOWN
 0.64843750000  0.65234375000  0.93750000000  0.95312500000 [-0.01661253932, 0.33058563834] UNKNOWN
 0.64843750000  0.65234375000  0.95312500000  0.96875000000 [-0.02451316935, 0.32335350451] UNKNOWN
 0.65234375000  0.65625000000  0.93750000000  0.95312500000 [-0.06674035466, 0.27971774125] UNKNOWN
 0.65234375000  0.65625000000  0.95312500000  0.96875000000 [-0.07462318118, 0.27250032406] UNKNOWN
 0.64843750000  0.65234375000  0.96875000000  0.98437500000 [-0.03240334337, 0.31613004799] UNKNOWN
 0.64843750000  0.65234375000  0.98437500000  1.00000000000 [-0.04028310391, 0.30891524377] UNKNOWN
 0.65234375000  0.65625000000  0.96875000000  0.98437500000 [-0.08249542631, 0.26529169075] UNKNOWN
 0.65234375000  0.65625000000  0.98437500000  1.00000000000 [-0.09035713344, 0.25809181573] UNKNOWN
 0.65625000000  0.66015625000  0.93750000000  0.95312500000 [-0.11640556910, 0.22967423705] UNKNOWN
 0.65625000000  0.66015625000  0.95312500000  0.96875000000 [-0.12427020960, 0.22247200095] UNKNOWN
 0.66015625000  0.66406250000  0.93750000000  0.95312500000 [-0.16561020794, 0.18123945999] UNKNOWN
 0.66015625000  0.66406250000  0.95312500000  0.96875000000 [-0.17345629147, 0.17405286626] UNKNOWN
 0.66406250000  0.66796875000  0.93750000000  0.95312500000 [-0.21435596168, 0.19780512039] UNKNOWN
 0.66406250000  0.66796875000  0.95312500000  0.96875000000 [-0.22218312220, 0.19063460664] UNKNOWN
 0.66796875000  0.67187500000  0.93750000000  0.95312500000 [-0.26264550337, 0.07952798344] UNKNOWN
 0.66796875000  0.67187500000  0.95312500000  0.96875000000 [-0.27045340083, 0.07237401506] UNKNOWN
 0.65625000000  0.66015625000  0.96875000000  0.98437500000 [-0.13212414269, 0.21527865583] UNKNOWN
 0.65625000000  0.66015625000  0.98437500000  1.00000000000 [-0.13996741266, 0.20809417551] UNKNOWN
 0.66015625000  0.66406250000  0.96875000000  0.98437500000 [-0.18129154093, 0.16687527114] UNKNOWN
 0.66015625000  0.66406250000  0.98437500000  1.00000000000 [-0.18911600150, 0.15970664784] UNKNOWN
 0.66406250000  0.66796875000  0.96875000000  0.98437500000 [-0.22999932135, 0.18347319967] UNKNOWN
 0.66406250000  0.66796875000  0.98437500000  1.00000000000 [-0.23780460525, 0.17632087204] UNKNOWN
 0.66796875000  0.67187500000  0.96875000000  0.98437500000 [-0.27825020899, 0.06522926211] UNKNOWN
 0.66796875000  0.67187500000  0.98437500000  1.00000000000 [-0.28603597490, 0.05809369657] UNKNOWN
 0.67187500000  0.67578125000  0.93750000000  0.95312500000 [-0.31047923247, 0.03226288937] UNKNOWN
 0.67187500000  0.67578125000  0.95312500000  0.96875000000 [-0.31826749637, 0.02512584569] UNKNOWN
 0.67187500000  0.67578125000  0.96875000000  0.98437500000 [-0.32604454241, 0.01799812666] UNKNOWN
 0.67187500000  0.67578125000  0.98437500000  1.00000000000 [-0.33381041858, 0.01087970359] UNKNOWN

